Safe Reinforcement Learning for Real-World Engine Control

This work introduces a toolchain for applying Reinforcement Learning (RL), specifically the Deep Deterministic Policy Gradient (DDPG) algorithm, in safety-critical real-world environments. As an exemplary application, transient load control is demonstrated on a single-cylinder internal combustion engine testbench in Homogeneous Charge Compression Ignition (HCCI) mode, that offers high thermal efficiency and low emissions. However, HCCI poses challenges for traditional control methods due to its nonlinear, autoregressive, and stochastic nature. RL provides a viable solution, however, safety concerns, such as excessive pressure rise rates, must be addressed when applying to HCCI. A single unsuitable control input can severely damage the engine or cause misfiring and shut down. Additionally, operating limits are not known a priori and must be determined experimentally. To mitigate these risks, real-time safety monitoring based on the k-nearest neighbor algorithm is implemented, enabling safe interaction with the testbench. The feasibility of this approach is demonstrated as the RL agent learns a control policy through interaction with the testbench. A root mean square error of 0.1374 bar is achieved for the indicated mean effective pressure, comparable to neural network-based controllers from the literature. The toolchain's flexibility is further demonstrated by adapting the agent's policy to increase ethanol energy shares, promoting renewable fuel use while maintaining safety. This RL approach addresses the longstanding challenge of applying RL to safety-critical real-world environments. The developed toolchain, with its adaptability and safety mechanisms, paves the way for future applicability of RL in engine testbenches and other safety-critical settings.

==> Figures/Data/DreiZyklen/3PressureCycles.csv <==
-540.000,0.889,-0.003,5.736
-539.500,0.876,-0.002,5.899
-539.000,0.863,-0.001,6.063
-538.500,0.850,-0.002,6.216
-538.000,0.836,-0.002,6.369
-537.500,0.824,-0.001,6.511
-537.000,0.811,0.001,6.654
-536.500,0.799,-0.000,6.788
-536.000,0.788,-0.001,6.922
-535.500,0.777,-0.001,7.040
-535.000,0.767,-0.001,7.157
-534.500,0.757,-0.002,7.273
-534.000,0.748,-0.003,7.389
-533.500,0.740,-0.002,7.491
-533.000,0.733,-0.001,7.593
-532.500,0.727,-0.002,7.701
-532.000,0.722,-0.002,7.810
-531.500,0.718,-0.001,7.888
-531.000,0.715,0.001,7.967
-530.500,0.712,-0.001,7.973
-530.000,0.710,-0.003,7.979
-529.500,0.709,-0.003,7.990
-529.000,0.709,-0.003,8.000
-528.500,0.708,-0.002,7.966
-528.000,0.709,-0.001,7.932
-527.500,0.709,-0.001,7.893
-527.000,0.710,-0.002,7.853
-526.500,0.710,-0.003,7.879
-526.000,0.711,-0.003,7.904
-525.500,0.712,-0.003,7.939
-525.000,0.712,-0.003,7.974
-524.500,0.712,-0.004,7.962
-524.000,0.712,-0.004,7.950
-523.500,0.712,-0.003,7.961
-523.000,0.711,-0.001,7.971
-522.500,0.710,-0.002,7.967
-522.000,0.709,-0.003,7.963
-521.500,0.707,-0.002,7.976
-521.000,0.706,-0.001,7.989
-520.500,0.703,-0.001,7.978
-520.000,0.701,-0.001,7.966
-519.500,0.698,-0.003,7.965
-519.000,0.695,-0.005,7.964
-518.500,0.693,-0.005,7.962
-518.000,0.690,-0.004,7.960
-517.500,0.687,-0.003,7.970
-517.000,0.684,-0.002,7.981
-516.500,0.681,-0.003,7.976
-516.000,0.678,-0.005,7.971
-515.500,0.676,-0.004,7.969
-515.000,0.674,-0.004,7.967
-514.500,0.671,-0.003,7.964
-514.000,0.670,-0.002,7.960
-513.500,0.668,-0.001,7.964
-513.000,0.666,-0.001,7.969
-512.500,0.665,-0.001,7.970
-512.000,0.664,-0.001,7.971
-511.500,0.663,-0.000,7.972
-511.000,0.662,0.001,7.973
-510.500,0.662,-0.001,7.971
-510.000,0.662,-0.002,7.969
-509.500,0.661,-0.002,7.970
-509.000,0.661,-0.002,7.970
-508.500,0.661,-0.000,7.968
-508.000,0.661,0.001,7.965
-507.500,0.661,0.000,7.963
-507.000,0.662,-0.001,7.961
-506.500,0.662,-0.002,7.964
-506.000,0.662,-0.003,7.966
-505.500,0.663,-0.002,7.967
-505.000,0.664,-0.002,7.967
-504.500,0.664,-0.002,7.968
-504.000,0.665,-0.001,7.969
-503.500,0.666,-0.003,7.967
-503.000,0.667,-0.004,7.964
-502.500,0.668,-0.003,7.964
-502.000,0.670,-0.001,7.964
-501.500,0.671,-0.002,7.963
-501.000,0.673,-0.003,7.962
-500.500,0.675,-0.003,7.963
-500.000,0.677,-0.003,7.964
-499.500,0.679,-0.003,7.963
-499.000,0.682,-0.003,7.962
-498.500,0.684,-0.002,7.963
-498.000,0.688,-0.001,7.964
-497.500,0.691,-0.002,7.963
-497.000,0.694,-0.003,7.962
-496.500,0.698,-0.002,7.964
-496.000,0.702,-0.002,7.965
-495.500,0.707,-0.001,7.966
-495.000,0.711,0.001,7.967
-494.500,0.716,0.001,7.966
-494.000,0.721,0.001,7.966
-493.500,0.727,-0.001,7.964
-493.000,0.732,-0.002,7.963
-492.500,0.738,-0.002,7.962
-492.000,0.744,-0.003,7.961
-491.500,0.749,-0.003,7.961
-491.000,0.755,-0.003,7.960
-490.500,0.762,-0.003,7.960
-490.000,0.768,-0.003,7.959
-489.500,0.774,-0.004,7.960
-489.000,0.780,-0.005,7.961
-488.500,0.786,-0.005,7.961
-488.000,0.792,-0.005,7.961
-487.500,0.798,-0.004,7.963
-487.000,0.804,-0.004,7.964
-486.500,0.810,-0.005,7.963
-486.000,0.816,-0.005,7.961
-485.500,0.821,-0.005,7.961
-485.000,0.826,-0.004,7.961
-484.500,0.831,-0.004,7.962
-484.000,0.836,-0.003,7.962
-483.500,0.841,-0.003,7.961
-483.000,0.845,-0.003,7.960
-482.500,0.850,-0.001,7.960
-482.000,0.853,0.001,7.961
-481.500,0.857,0.000,7.959
-481.000,0.860,0.000,7.957
-480.500,0.863,0.000,7.956
-480.000,0.866,0.000,7.955
-479.500,0.868,0.000,7.950
-479.000,0.870,0.001,7.946
-478.500,0.872,0.001,7.936
-478.000,0.873,0.001,7.926
-477.500,0.874,0.000,7.904
-477.000,0.875,-0.001,7.883
-476.500,0.875,-0.002,7.848
-476.000,0.875,-0.003,7.813
-475.500,0.875,-0.003,7.759
-475.000,0.875,-0.003,7.705
-474.500,0.874,-0.003,7.632
-474.000,0.873,-0.003,7.559
-473.500,0.872,-0.003,7.467
-473.000,0.870,-0.003,7.375
-472.500,0.869,-0.002,7.264
-472.000,0.867,-0.001,7.153
-471.500,0.865,-0.002,7.027
-471.000,0.863,-0.003,6.901
-470.500,0.860,-0.002,6.760
-470.000,0.858,-0.001,6.619
-469.500,0.856,-0.001,6.463
-469.000,0.853,-0.001,6.306
-468.500,0.851,-0.002,6.135
-468.000,0.848,-0.002,5.964
-467.500,0.845,-0.002,5.780
-467.000,0.843,-0.002,5.596
-466.500,0.840,-0.001,5.399
-466.000,0.838,0.001,5.203
-465.500,0.836,0.001,4.998
-465.000,0.833,0.001,4.793
-464.500,0.831,0.005,4.583
-464.000,0.829,0.009,4.374
-463.500,0.827,0.003,4.160
-463.000,0.826,-0.003,3.946
-462.500,0.825,-0.002,3.735
-462.000,0.823,-0.002,3.524
-461.500,0.823,-0.002,3.317
-461.000,0.822,-0.001,3.111
-460.500,0.822,-0.002,2.910
-460.000,0.821,-0.003,2.708
-459.500,0.822,-0.003,2.515
-459.000,0.822,-0.003,2.322
-458.500,0.823,-0.004,2.135
-458.000,0.824,-0.005,1.949
-457.500,0.825,-0.005,1.771
-457.000,0.827,-0.005,1.593
-456.500,0.829,-0.005,1.425
-456.000,0.831,-0.005,1.258
-455.500,0.833,-0.005,1.102
-455.000,0.836,-0.005,0.947
-454.500,0.839,-0.005,0.808
-454.000,0.842,-0.005,0.669
-453.500,0.845,-0.004,0.550
-453.000,0.849,-0.003,0.431
-452.500,0.853,-0.003,0.331
-452.000,0.858,-0.003,0.231
-451.500,0.862,-0.002,0.154
-451.000,0.867,-0.001,0.076
-450.500,0.873,-0.002,0.027
-450.000,0.879,-0.003,-0.023
-449.500,0.885,-0.002,-0.012
-449.000,0.891,-0.001,-0.001
-448.500,0.898,-0.001,0.010
-448.000,0.906,-0.001,0.021
-447.500,0.913,-0.001,0.020
-447.000,0.921,-0.001,0.019
-446.500,0.930,-0.002,0.009
-446.000,0.939,-0.003,-0.001
-445.500,0.948,-0.002,0.004
-445.000,0.958,-0.001,0.008
-444.500,0.968,-0.004,0.002
-444.000,0.979,-0.006,-0.003
-443.500,0.989,-0.005,-0.003
-443.000,1.000,-0.004,-0.003
-442.500,1.012,-0.004,-0.002
-442.000,1.023,-0.004,0.000
-441.500,1.035,-0.003,-0.001
-441.000,1.047,-0.001,-0.003
-440.500,1.060,-0.001,-0.001
-440.000,1.072,-0.001,0.001
-439.500,1.085,-0.002,-0.000
-439.000,1.097,-0.003,-0.001
-438.500,1.110,-0.002,-0.001
-438.000,1.123,-0.001,-0.001
-437.500,1.135,-0.000,-0.000
-437.000,1.148,0.000,0.000
-436.500,1.161,0.000,0.000
-436.000,1.174,0.001,0.000
-435.500,1.187,0.001,0.002
-435.000,1.199,0.001,0.004
-434.500,1.212,0.000,0.003
-434.000,1.225,0.000,0.002
-433.500,1.238,0.000,0.000
-433.000,1.252,0.000,-0.001
-432.500,1.265,-0.001,-0.003
-432.000,1.279,-0.003,-0.004
-431.500,1.293,-0.002,-0.003
-431.000,1.308,-0.001,-0.003
-430.500,1.324,-0.002,-0.002
-430.000,1.340,-0.002,-0.001
-429.500,1.357,-0.003,-0.002
-429.000,1.376,-0.005,-0.003
-428.500,1.395,-0.005,-0.003
-428.000,1.416,-0.005,-0.002
-427.500,1.438,-0.005,-0.001
-427.000,1.461,-0.005,0.000
-426.500,1.486,-0.004,0.001
-426.000,1.513,-0.003,0.002
-425.500,1.542,-0.003,0.001
-425.000,1.573,-0.003,0.000
-424.500,1.605,-0.002,-0.001
-424.000,1.639,-0.001,-0.003
-423.500,1.675,-0.003,-0.003
-423.000,1.713,-0.005,-0.003
-422.500,1.752,-0.003,-0.003
-422.000,1.793,-0.001,-0.003
-421.500,1.836,-0.003,-0.002
-421.000,1.879,-0.004,-0.002
-420.500,1.924,-0.004,-0.003
-420.000,1.969,-0.005,-0.003
-419.500,2.016,-0.003,-0.001
-419.000,2.062,-0.001,0.002
-418.500,2.110,-0.003,0.000
-418.000,2.157,-0.005,-0.001
-417.500,2.204,-0.003,-0.000
-417.000,2.251,-0.002,0.001
-416.500,2.298,-0.004,-0.001
-416.000,2.345,-0.005,-0.002
-415.500,2.392,-0.004,-0.001
-415.000,2.438,-0.003,0.000
-414.500,2.484,-0.003,-0.001
-414.000,2.529,-0.003,-0.001
-413.500,2.574,-0.002,-0.001
-413.000,2.620,-0.001,0.000
-412.500,2.665,-0.002,0.000
-412.000,2.710,-0.002,0.001
-411.500,2.756,-0.001,0.002
-411.000,2.801,-0.001,0.002
-410.500,2.847,-0.001,0.002
-410.000,2.894,-0.001,0.002
-409.500,2.942,-0.002,0.001
-409.000,2.990,-0.003,0.000
-408.500,3.039,-0.001,0.001
-408.000,3.090,0.001,0.002
-407.500,3.141,-0.000,0.000
-407.000,3.194,-0.002,-0.001
-406.500,3.248,-0.002,0.000
-406.000,3.303,-0.001,0.001
-405.500,3.360,-0.002,-0.000
-405.000,3.419,-0.003,-0.001
-404.500,3.479,-0.002,-0.001
-404.000,3.541,-0.002,0.000
-403.500,3.604,-0.002,-0.000
-403.000,3.669,-0.002,-0.001
-402.500,3.736,-0.002,-0.001
-402.000,3.805,-0.001,-0.001
-401.500,3.875,-0.001,0.000
-401.000,3.947,-0.001,0.002
-400.500,4.021,-0.002,0.000
-400.000,4.097,-0.003,-0.001
-399.500,4.175,-0.003,-0.002
-399.000,4.254,-0.003,-0.003
-398.500,4.335,-0.003,-0.003
-398.000,4.419,-0.003,-0.003
-397.500,4.504,-0.004,-0.003
-397.000,4.591,-0.005,-0.003
-396.500,4.680,-0.004,-0.003
-396.000,4.771,-0.003,-0.003
-395.500,4.864,-0.002,-0.002
-395.000,4.959,-0.002,-0.001
-394.500,5.056,-0.003,-0.001
-394.000,5.155,-0.003,-0.001
-393.500,5.256,-0.003,-0.001
-393.000,5.359,-0.003,0.000
-392.500,5.465,-0.002,0.000
-392.000,5.573,-0.001,0.001
-391.500,5.683,-0.002,0.000
-391.000,5.795,-0.002,0.000
-390.500,5.909,-0.003,-0.001
-390.000,6.026,-0.003,-0.002
-389.500,6.145,-0.002,-0.002
-389.000,6.266,-0.001,-0.002
-388.500,6.390,-0.000,-0.001
-388.000,6.515,0.000,-0.001
-387.500,6.643,-0.001,-0.001
-387.000,6.773,-0.003,-0.001
-386.500,6.905,-0.001,0.000
-386.000,7.039,0.001,0.002
-385.500,7.175,-0.001,0.000
-385.000,7.313,-0.003,-0.001
-384.500,7.453,-0.002,0.003
-384.000,7.595,-0.001,0.007
-383.500,7.739,-0.001,0.003
-383.000,7.884,-0.002,-0.001
-382.500,8.031,-0.002,-0.000
-382.000,8.179,-0.001,0.000
-381.500,8.328,-0.002,0.000
-381.000,8.479,-0.002,0.001
-380.500,8.631,-0.001,0.000
-380.000,8.783,0.000,0.000
-379.500,8.937,0.000,0.000
-379.000,9.091,0.000,0.000
-378.500,9.245,-0.001,-0.001
-378.000,9.400,-0.002,-0.001
-377.500,9.555,-0.000,0.000
-377.000,9.710,0.001,0.002
-376.500,9.864,0.000,0.001
-376.000,10.018,-0.001,0.000
-375.500,10.171,-0.001,0.001
-375.000,10.322,0.000,0.002
-374.500,10.473,-0.001,0.000
-374.000,10.622,-0.002,-0.001
-373.500,10.768,-0.000,-0.000
-373.000,10.913,0.001,0.001
-372.500,11.055,-0.002,-0.000
-372.000,11.194,-0.005,-0.001
-371.500,11.331,-0.003,-0.001
-371.000,11.463,0.000,-0.001
-370.500,11.592,-0.001,-0.000
-370.000,11.717,-0.002,0.000
-369.500,11.837,-0.002,-0.001
-369.000,11.953,-0.003,-0.001
-368.500,12.063,-0.002,-0.000
-368.000,12.168,-0.001,0.001
-367.500,12.267,-0.001,0.001
-367.000,12.361,-0.001,0.002
-366.500,12.447,-0.001,0.001
-366.000,12.528,-0.002,0.000
-365.500,12.601,-0.003,-0.001
-365.000,12.667,-0.004,-0.002
-364.500,12.726,-0.003,-0.002
-364.000,12.777,-0.002,-0.001
-363.500,12.821,-0.003,-0.001
-363.000,12.856,-0.003,-0.001
-362.500,12.884,-0.002,-0.002
-362.000,12.903,-0.001,-0.003
-361.500,12.914,-0.001,-0.001
-361.000,12.916,0.000,0.000
-360.500,12.911,-0.001,-0.000
-360.000,12.896,-0.003,-0.001
-359.500,12.874,-0.002,0.000
-359.000,12.843,-0.001,0.002
-358.500,12.804,-0.001,0.001
-358.000,12.756,-0.001,0.001
-357.500,12.701,-0.002,0.000
-357.000,12.638,-0.003,-0.001
-356.500,12.567,-0.002,-0.001
-356.000,12.489,-0.001,-0.001
-355.500,12.403,-0.002,-0.001
-355.000,12.311,-0.003,-0.001
-354.500,12.212,-0.002,-0.001
-354.000,12.106,-0.001,-0.001
-353.500,11.994,-0.002,-0.001
-353.000,11.877,-0.003,-0.002
-352.500,11.754,-0.001,-0.001
-352.000,11.626,0.000,0.001
-351.500,11.493,-0.001,0.000
-351.000,11.356,-0.003,-0.001
-350.500,11.215,-0.002,0.001
-350.000,11.070,-0.001,0.002
-349.500,10.922,-0.002,0.001
-349.000,10.770,-0.003,0.000
-348.500,10.616,-0.002,0.000
-348.000,10.460,-0.001,0.000
-347.500,10.301,-0.002,-0.000
-347.000,10.141,-0.003,-0.001
-346.500,9.980,-0.001,-0.001
-346.000,9.818,0.000,-0.001
-345.500,9.654,-0.001,-0.000
-345.000,9.491,-0.002,0.000
-344.500,9.327,-0.001,0.000
-344.000,9.163,0.000,0.000
-343.500,8.999,0.000,0.001
-343.000,8.836,0.000,0.002
-342.500,8.674,-0.000,0.001
-342.000,8.512,-0.001,-0.001
-341.500,8.352,-0.000,0.001
-341.000,8.193,0.000,0.002
-340.500,8.035,-0.001,0.000
-340.000,7.879,-0.002,-0.002
-339.500,7.724,-0.002,-0.001
-339.000,7.572,-0.003,-0.001
-338.500,7.421,-0.003,-0.001
-338.000,7.272,-0.003,-0.001
-337.500,7.125,-0.004,-0.001
-337.000,6.981,-0.004,-0.001
-336.500,6.839,-0.004,-0.001
-336.000,6.698,-0.005,-0.001
-335.500,6.561,-0.004,-0.001
-335.000,6.425,-0.004,-0.001
-334.500,6.292,-0.004,-0.001
-334.000,6.162,-0.005,-0.001
-333.500,6.033,-0.003,-0.001
-333.000,5.908,-0.002,-0.001
-332.500,5.784,-0.002,0.001
-332.000,5.663,-0.001,0.002
-331.500,5.545,-0.001,0.001
-331.000,5.429,-0.001,-0.001
-330.500,5.315,-0.002,0.000
-330.000,5.204,-0.002,0.001
-329.500,5.095,-0.002,-0.001
-329.000,4.988,-0.002,-0.002
-328.500,4.884,-0.002,-0.002
-328.000,4.782,-0.001,-0.002
-327.500,4.683,-0.003,-0.002
-327.000,4.585,-0.004,-0.002
-326.500,4.490,-0.003,-0.001
-326.000,4.397,-0.001,-0.001
-325.500,4.306,-0.002,-0.001
-325.000,4.217,-0.003,-0.001
-324.500,4.130,-0.002,0.001
-324.000,4.045,-0.001,0.004
-323.500,3.962,-0.002,0.003
-323.000,3.881,-0.003,0.002
-322.500,3.802,-0.003,0.001
-322.000,3.725,-0.003,0.000
-321.500,3.649,-0.004,-0.000
-321.000,3.575,-0.005,-0.001
-320.500,3.503,-0.002,0.000
-320.000,3.432,0.000,0.002
-319.500,3.363,-0.001,0.001
-319.000,3.296,-0.002,0.001
-318.500,3.230,-0.003,0.000
-318.000,3.166,-0.004,-0.001
-317.500,3.103,-0.003,-0.000
-317.000,3.041,-0.002,0.000
-316.500,2.981,-0.002,0.001
-316.000,2.923,-0.003,0.002
-315.500,2.865,-0.003,0.000
-315.000,2.809,-0.003,-0.001
-314.500,2.754,-0.002,0.000
-314.000,2.701,-0.001,0.001
-313.500,2.648,-0.001,-0.000
-313.000,2.597,-0.001,-0.001
-312.500,2.547,-0.002,-0.001
-312.000,2.499,-0.003,-0.001
-311.500,2.451,-0.002,-0.001
-311.000,2.404,-0.001,0.000
-310.500,2.359,-0.002,-0.000
-310.000,2.315,-0.003,-0.001
-309.500,2.271,-0.003,-0.000
-309.000,2.229,-0.002,0.000
-308.500,2.188,-0.003,-0.001
-308.000,2.147,-0.004,-0.003
-307.500,2.108,-0.004,-0.001
-307.000,2.070,-0.004,0.000
-306.500,2.032,-0.004,-0.001
-306.000,1.995,-0.004,-0.001
-305.500,1.960,-0.003,-0.001
-305.000,1.925,-0.003,-0.001
-304.500,1.890,-0.004,-0.001
-304.000,1.857,-0.005,-0.002
-303.500,1.825,-0.004,-0.001
-303.000,1.793,-0.003,0.000
-302.500,1.762,-0.003,0.000
-302.000,1.731,-0.003,0.001
-301.500,1.702,-0.002,0.000
-301.000,1.673,-0.001,-0.001
-300.500,1.644,-0.000,0.000
-300.000,1.617,0.000,0.001
-299.500,1.589,-0.001,-0.000
-299.000,1.563,-0.001,-0.001
-298.500,1.537,-0.001,-0.000
-298.000,1.511,0.000,0.001
-297.500,1.487,-0.001,-0.000
-297.000,1.462,-0.001,-0.001
-296.500,1.438,-0.001,0.000
-296.000,1.415,0.000,0.002
-295.500,1.392,-0.002,0.000
-295.000,1.370,-0.003,-0.001
-294.500,1.348,-0.004,-0.002
-294.000,1.326,-0.005,-0.002
-293.500,1.305,-0.004,-0.001
-293.000,1.284,-0.003,0.000
-292.500,1.264,-0.002,-0.000
-292.000,1.243,-0.002,-0.001
-291.500,1.224,-0.001,0.001
-291.000,1.204,0.000,0.002
-290.500,1.185,-0.002,0.000
-290.000,1.166,-0.004,-0.001
-289.500,1.148,-0.002,-0.000
-289.000,1.129,0.000,0.001
-288.500,1.111,-0.001,0.000
-288.000,1.094,-0.002,-0.001
-287.500,1.076,-0.002,-0.000
-287.000,1.059,-0.002,0.000
-286.500,1.042,-0.002,-0.001
-286.000,1.025,-0.003,-0.001
-285.500,1.009,-0.002,-0.001
-285.000,0.992,-0.001,-0.001
-284.500,0.976,-0.001,-0.000
-284.000,0.961,-0.002,0.000
-283.500,0.945,-0.002,-0.001
-283.000,0.930,-0.002,-0.001
-282.500,0.915,-0.002,-0.000
-282.000,0.901,-0.001,0.001
-281.500,0.886,-0.003,-0.001
-281.000,0.872,-0.004,-0.003
-280.500,0.858,-0.003,-0.001
-280.000,0.845,-0.001,0.000
-279.500,0.832,-0.003,-0.001
-279.000,0.819,-0.005,-0.002
-278.500,0.806,-0.003,-0.001
-278.000,0.794,-0.002,-0.001
-277.500,0.782,-0.003,-0.002
-277.000,0.770,-0.005,-0.003
-276.500,0.759,-0.004,-0.002
-276.000,0.748,-0.003,-0.002
-275.500,0.737,-0.003,-0.002
-275.000,0.726,-0.004,-0.001
-274.500,0.716,-0.003,-0.001
-274.000,0.706,-0.003,-0.001
-273.500,0.696,-0.002,-0.001
-273.000,0.687,-0.002,-0.001
-272.500,0.678,0.003,-0.001
-272.000,0.670,0.008,-0.001
-271.500,0.661,0.022,-0.000
-271.000,0.653,0.037,0.001
-270.500,0.646,0.066,-0.001
-270.000,0.638,0.096,-0.003
-269.500,0.632,0.125,-0.002
-269.000,0.625,0.154,-0.001
-268.500,0.619,0.207,-0.002
-268.000,0.613,0.260,-0.002
-267.500,0.607,0.321,-0.001
-267.000,0.602,0.383,-0.001
-266.500,0.597,0.466,-0.001
-266.000,0.593,0.550,-0.001
-265.500,0.588,0.649,-0.002
-265.000,0.584,0.747,-0.003
-264.500,0.580,0.871,-0.003
-264.000,0.577,0.994,-0.004
-263.500,0.573,1.128,-0.003
-263.000,0.570,1.263,-0.001
-262.500,0.566,1.421,0.001
-262.000,0.563,1.580,0.003
-261.500,0.560,1.745,0.001
-261.000,0.556,1.909,-0.001
-260.500,0.553,2.096,0.001
-260.000,0.550,2.283,0.002
-259.500,0.547,2.470,0.002
-259.000,0.544,2.656,0.002
-258.500,0.541,2.858,0.002
-258.000,0.538,3.060,0.002
-257.500,0.535,3.260,0.001
-257.000,0.532,3.460,0.001
-256.500,0.529,3.668,0.001
-256.000,0.526,3.876,0.001
-255.500,0.524,4.079,0.002
-255.000,0.521,4.282,0.004
-254.500,0.519,4.484,0.001
-254.000,0.517,4.685,-0.001
-253.500,0.515,4.884,-0.001
-253.000,0.513,5.083,0.000
-252.500,0.512,5.272,0.000
-252.000,0.511,5.461,0.000
-251.500,0.510,5.643,-0.001
-251.000,0.509,5.825,-0.001
-250.500,0.509,5.991,-0.001
-250.000,0.508,6.158,-0.001
-249.500,0.509,6.317,-0.001
-249.000,0.509,6.477,-0.001
-248.500,0.510,6.613,-0.002
-248.000,0.511,6.750,-0.003
-247.500,0.512,6.878,-0.002
-247.000,0.513,7.006,-0.002
-246.500,0.515,7.110,-0.001
-246.000,0.517,7.214,-0.001
-245.500,0.519,7.303,-0.002
-245.000,0.521,7.392,-0.003
-244.500,0.524,7.460,-0.003
-244.000,0.527,7.528,-0.003
-243.500,0.530,7.582,-0.002
-243.000,0.533,7.637,-0.002
-242.500,0.536,7.676,-0.003
-242.000,0.539,7.716,-0.003
-241.500,0.543,7.743,-0.003
-241.000,0.546,7.770,-0.003
-240.500,0.550,7.789,-0.003
-240.000,0.553,7.808,-0.004
-239.500,0.557,7.821,-0.004
-239.000,0.560,7.833,-0.004
-238.500,0.564,7.849,-0.004
-238.000,0.567,7.865,-0.003
-237.500,0.571,7.886,-0.003
-237.000,0.574,7.906,-0.003
-236.500,0.577,7.932,-0.002
-236.000,0.580,7.958,-0.002
-235.500,0.583,7.977,-0.001
-235.000,0.586,7.996,-0.001
-234.500,0.588,7.997,-0.000
-234.000,0.591,7.999,0.000
-233.500,0.593,7.997,0.000
-233.000,0.595,7.996,0.000
-232.500,0.597,7.996,0.000
-232.000,0.599,7.996,0.001
-231.500,0.600,7.996,0.001
-231.000,0.602,7.995,0.001
-230.500,0.603,7.995,0.002
-230.000,0.604,7.995,0.002
-229.500,0.605,7.995,0.002
-229.000,0.606,7.996,0.001
-228.500,0.607,7.998,0.001
-228.000,0.607,7.999,0.002
-227.500,0.608,7.998,0.001
-227.000,0.608,7.997,0.000
-226.500,0.608,7.997,0.001
-226.000,0.608,7.997,0.002
-225.500,0.608,7.997,0.001
-225.000,0.608,7.997,0.000
-224.500,0.608,7.997,-0.000
-224.000,0.608,7.997,-0.001
-223.500,0.608,7.999,0.000
-223.000,0.608,8.000,0.002
-222.500,0.607,8.000,0.001
-222.000,0.607,8.000,0.000
-221.500,0.606,8.000,0.000
-221.000,0.606,8.000,0.001
-220.500,0.605,7.999,-0.000
-220.000,0.604,7.997,-0.001
-219.500,0.603,7.998,-0.001
-219.000,0.603,7.998,0.000
-218.500,0.602,7.997,-0.001
-218.000,0.601,7.997,-0.003
-217.500,0.600,7.998,-0.001
-217.000,0.599,7.999,0.000
-216.500,0.597,7.998,-0.002
-216.000,0.596,7.997,-0.004
-215.500,0.595,7.997,-0.003
-215.000,0.594,7.997,-0.002
-214.500,0.592,7.997,-0.001
-214.000,0.591,7.997,0.000
-213.500,0.590,7.996,-0.001
-213.000,0.588,7.996,-0.002
-212.500,0.587,7.997,-0.001
-212.000,0.585,7.998,-0.001
-211.500,0.584,7.997,-0.002
-211.000,0.583,7.995,-0.003
-210.500,0.581,7.997,-0.002
-210.000,0.580,7.999,-0.001
-209.500,0.579,7.998,-0.002
-209.000,0.577,7.997,-0.002
-208.500,0.576,7.998,-0.001
-208.000,0.575,7.999,0.000
-207.500,0.574,7.997,-0.000
-207.000,0.573,7.995,-0.001
-206.500,0.572,7.995,-0.000
-206.000,0.571,7.995,0.000
-205.500,0.570,7.991,0.000
-205.000,0.569,7.987,0.000
-204.500,0.567,7.979,0.002
-204.000,0.566,7.972,0.004
-203.500,0.565,7.952,0.003
-203.000,0.564,7.932,0.002
-202.500,0.563,7.900,0.001
-202.000,0.562,7.867,0.000
-201.500,0.561,7.821,0.000
-201.000,0.561,7.775,0.001
-200.500,0.560,7.709,0.000
-200.000,0.559,7.643,-0.001
-199.500,0.558,7.563,-0.000
-199.000,0.557,7.482,0.000
-198.500,0.556,7.381,0.000
-198.000,0.556,7.279,0.000
-197.500,0.555,7.159,-0.000
-197.000,0.555,7.039,-0.001
-196.500,0.555,6.901,0.000
-196.000,0.554,6.764,0.002
-195.500,0.554,6.608,0.000
-195.000,0.554,6.452,-0.001
-194.500,0.554,6.280,-0.001
-194.000,0.555,6.107,0.000
-193.500,0.555,5.923,-0.000
-193.000,0.556,5.739,-0.001
-192.500,0.556,5.543,-0.001
-192.000,0.557,5.347,-0.001
-191.500,0.558,5.144,-0.002
-191.000,0.560,4.940,-0.003
-190.500,0.561,4.730,-0.002
-190.000,0.563,4.521,-0.001
-189.500,0.565,4.306,-0.001
-189.000,0.567,4.091,-0.001
-188.500,0.569,3.876,-0.002
-188.000,0.571,3.661,-0.003
-187.500,0.574,3.451,-0.001
-187.000,0.577,3.242,0.002
-186.500,0.580,3.031,-0.000
-186.000,0.583,2.820,-0.002
-185.500,0.586,2.621,-0.001
-185.000,0.589,2.422,-0.001
-184.500,0.593,2.230,-0.000
-184.000,0.596,2.038,0.000
-183.500,0.600,1.855,0.000
-183.000,0.604,1.671,0.000
-182.500,0.608,1.502,-0.001
-182.000,0.611,1.334,-0.001
-181.500,0.615,1.181,0.000
-181.000,0.618,1.029,0.002
-180.500,0.622,0.892,0.001
-180.000,0.625,0.755,0.000
-179.500,0.628,0.638,-0.000
-179.000,0.631,0.522,-0.001
-178.500,0.633,0.424,-0.001
-178.000,0.636,0.326,-0.001
-177.500,0.638,0.247,-0.002
-177.000,0.639,0.167,-0.003
-176.500,0.641,0.103,-0.002
-176.000,0.642,0.039,-0.001
-175.500,0.643,0.006,-0.002
-175.000,0.644,-0.026,-0.003
-174.500,0.645,-0.019,-0.003
-174.000,0.645,-0.012,-0.003
-173.500,0.646,-0.003,-0.002
-173.000,0.646,0.007,-0.001
-172.500,0.646,0.005,-0.002
-172.000,0.647,0.003,-0.003
-171.500,0.647,-0.007,-0.002
-171.000,0.647,-0.016,-0.001
-170.500,0.647,-0.018,-0.001
-170.000,0.647,-0.020,-0.001
-169.500,0.648,-0.016,-0.000
-169.000,0.648,-0.013,0.001
-168.500,0.648,-0.014,0.001
-168.000,0.649,-0.014,0.002
-167.500,0.649,-0.014,0.001
-167.000,0.649,-0.013,0.000
-166.500,0.650,-0.014,-0.001
-166.000,0.650,-0.015,-0.002
-165.500,0.650,-0.012,-0.001
-165.000,0.650,-0.010,0.001
-164.500,0.651,-0.012,-0.001
-164.000,0.651,-0.014,-0.003
-163.500,0.651,-0.012,-0.002
-163.000,0.651,-0.011,-0.001
-162.500,0.651,-0.009,-0.001
-162.000,0.651,-0.006,-0.001
-161.500,0.651,-0.005,-0.001
-161.000,0.651,-0.004,-0.001
-160.500,0.650,-0.004,-0.000
-160.000,0.650,-0.004,0.001
-159.500,0.650,-0.006,0.001
-159.000,0.651,-0.007,0.001
-158.500,0.651,-0.009,0.000
-158.000,0.651,-0.012,-0.001
-157.500,0.652,-0.011,0.000
-157.000,0.654,-0.010,0.001
-156.500,0.655,-0.012,0.000
-156.000,0.657,-0.014,-0.001
-155.500,0.660,-0.013,-0.001
-155.000,0.663,-0.012,-0.001
-154.500,0.667,-0.012,-0.001
-154.000,0.672,-0.012,-0.001
-153.500,0.677,-0.010,-0.000
-153.000,0.683,-0.008,0.001
-152.500,0.690,-0.012,-0.001
-152.000,0.697,-0.016,-0.002
-151.500,0.706,-0.014,-0.001
-151.000,0.714,-0.012,0.001
-150.500,0.723,-0.012,0.000
-150.000,0.733,-0.012,-0.001
-149.500,0.743,-0.010,-0.001
-149.000,0.754,-0.007,-0.001
-148.500,0.764,-0.008,-0.001
-148.000,0.775,-0.009,-0.001
-147.500,0.786,-0.008,-0.001
-147.000,0.796,-0.008,-0.001
-146.500,0.807,-0.008,-0.002
-146.000,0.817,-0.008,-0.002
-145.500,0.826,-0.007,-0.001
-145.000,0.836,-0.006,-0.001
-144.500,0.844,-0.007,0.000
-144.000,0.852,-0.008,0.001
-143.500,0.860,-0.009,0.000
-143.000,0.866,-0.010,-0.001
-142.500,0.873,-0.008,0.000
-142.000,0.878,-0.006,0.002
-141.500,0.883,-0.004,0.001
-141.000,0.888,-0.001,0.001
-140.500,0.892,-0.005,0.000
-140.000,0.895,-0.008,-0.001
-139.500,0.899,-0.008,0.001
-139.000,0.901,-0.007,0.002
-138.500,0.904,-0.009,0.000
-138.000,0.906,-0.010,-0.002
-137.500,0.908,-0.008,0.000
-137.000,0.910,-0.006,0.002
-136.500,0.912,-0.007,0.002
-136.000,0.914,-0.007,0.001
-135.500,0.916,-0.007,0.002
-135.000,0.918,-0.008,0.002
-134.500,0.920,-0.008,0.001
-134.000,0.922,-0.008,0.000
-133.500,0.924,-0.007,0.000
-133.000,0.927,-0.006,0.001
-132.500,0.929,-0.006,0.000
-132.000,0.932,-0.006,-0.001
-131.500,0.935,-0.007,-0.002
-131.000,0.938,-0.007,-0.003
-130.500,0.941,-0.007,-0.002
-130.000,0.945,-0.007,-0.002
-129.500,0.948,-0.007,-0.003
-129.000,0.952,-0.006,-0.003
-128.500,0.956,-0.006,-0.002
-128.000,0.960,-0.006,0.000
-127.500,0.964,-0.007,-0.001
-127.000,0.968,-0.008,-0.002
-126.500,0.973,-0.006,-0.002
-126.000,0.978,-0.004,-0.001
-125.500,0.982,-0.005,-0.002
-125.000,0.987,-0.006,-0.003
-124.500,0.992,-0.005,-0.002
-124.000,0.997,-0.003,-0.001
-123.500,1.003,-0.006,-0.002
-123.000,1.008,-0.008,-0.002
-122.500,1.013,-0.008,-0.002
-122.000,1.019,-0.008,-0.002
-121.500,1.025,-0.006,-0.001
-121.000,1.030,-0.005,0.001
-120.500,1.036,-0.006,0.000
-120.000,1.042,-0.008,-0.001
-119.500,1.048,-0.007,-0.001
-119.000,1.054,-0.007,-0.001
-118.500,1.060,-0.007,-0.000
-118.000,1.067,-0.007,0.000
-117.500,1.073,-0.005,-0.001
-117.000,1.079,-0.003,-0.001
-116.500,1.086,-0.003,0.000
-116.000,1.093,-0.003,0.002
-115.500,1.099,-0.004,0.001
-115.000,1.106,-0.005,-0.001
-114.500,1.113,-0.004,0.000
-114.000,1.120,-0.003,0.001
-113.500,1.128,-0.002,0.001
-113.000,1.135,-0.001,0.001
-112.500,1.142,-0.002,0.002
-112.000,1.150,-0.002,0.002
-111.500,1.157,-0.001,0.002
-111.000,1.165,-0.001,0.002
-110.500,1.173,-0.001,0.002
-110.000,1.180,-0.001,0.002
-109.500,1.188,-0.000,0.002
-109.000,1.196,0.001,0.002
-108.500,1.204,-0.001,0.002
-108.000,1.212,-0.002,0.001
-107.500,1.220,-0.002,0.001
-107.000,1.228,-0.003,0.002
-106.500,1.237,-0.003,0.000
-106.000,1.245,-0.003,-0.001
-105.500,1.254,-0.003,-0.001
-105.000,1.263,-0.003,0.000
-104.500,1.271,-0.005,-0.000
-104.000,1.280,-0.006,-0.001
-103.500,1.290,-0.006,-0.001
-103.000,1.299,-0.006,-0.001
-102.500,1.309,-0.006,-0.001
-102.000,1.318,-0.006,-0.001
-101.500,1.329,-0.005,-0.001
-101.000,1.339,-0.003,-0.001
-100.500,1.349,-0.004,-0.001
-100.000,1.360,-0.005,-0.001
-99.500,1.371,-0.005,-0.001
-99.000,1.383,-0.005,-0.001
-98.500,1.394,-0.004,-0.001
-98.000,1.406,-0.003,0.000
-97.500,1.419,-0.005,-0.001
-97.000,1.431,-0.006,-0.002
-96.500,1.444,-0.005,-0.002
-96.000,1.457,-0.003,-0.003
-95.500,1.471,-0.005,-0.002
-95.000,1.485,-0.006,-0.001
-94.500,1.499,-0.005,-0.001
-94.000,1.513,-0.003,-0.001
-93.500,1.528,-0.003,-0.001
-93.000,1.543,-0.003,-0.002
-92.500,1.558,-0.003,-0.002
-92.000,1.573,-0.003,-0.001
-91.500,1.589,-0.003,-0.001
-91.000,1.604,-0.003,-0.001
-90.500,1.621,-0.004,-0.001
-90.000,1.637,-0.006,-0.001
-89.500,1.653,-0.004,-0.001
-89.000,1.670,-0.003,-0.001
-88.500,1.687,-0.004,-0.001
-88.000,1.705,-0.006,-0.001
-87.500,1.722,-0.005,-0.001
-87.000,1.740,-0.005,-0.001
-86.500,1.758,-0.004,0.001
-86.000,1.776,-0.003,0.002
-85.500,1.795,-0.003,0.001
-85.000,1.814,-0.003,-0.001
-84.500,1.833,-0.002,0.001
-84.000,1.853,-0.001,0.002
-83.500,1.873,-0.001,0.002
-83.000,1.893,-0.001,0.002
-82.500,1.913,-0.002,0.001
-82.000,1.934,-0.003,0.000
-81.500,1.955,-0.001,0.002
-81.000,1.977,0.001,0.003
-80.500,1.999,-0.001,0.002
-80.000,2.022,-0.003,0.002
-79.500,2.044,-0.002,0.002
-79.000,2.068,0.000,0.002
-78.500,2.091,-0.000,0.001
-78.000,2.115,-0.001,0.000
-77.500,2.140,0.000,0.000
-77.000,2.165,0.001,0.001
-76.500,2.190,0.000,0.000
-76.000,2.216,-0.001,0.000
-75.500,2.243,-0.002,0.001
-75.000,2.270,-0.002,0.002
-74.500,2.298,-0.002,0.002
-74.000,2.326,-0.002,0.002
-73.500,2.354,-0.003,0.000
-73.000,2.384,-0.003,-0.001
-72.500,2.414,-0.003,-0.000
-72.000,2.444,-0.002,0.001
-71.500,2.475,-0.003,-0.001
-71.000,2.507,-0.005,-0.003
-70.500,2.539,-0.004,-0.001
-70.000,2.572,-0.003,0.000
-69.500,2.606,-0.002,-0.000
-69.000,2.641,-0.001,-0.001
-68.500,2.676,-0.003,-0.002
-68.000,2.712,-0.005,-0.003
-67.500,2.748,-0.004,-0.002
-67.000,2.786,-0.002,-0.001
-66.500,2.824,-0.004,-0.002
-66.000,2.863,-0.005,-0.003
-65.500,2.903,-0.004,-0.001
-65.000,2.944,-0.002,0.001
-64.500,2.985,-0.003,-0.001
-64.000,3.028,-0.005,-0.002
-63.500,3.071,-0.004,-0.001
-63.000,3.115,-0.004,-0.001
-62.500,3.161,-0.002,-0.001
-62.000,3.207,-0.001,-0.001
-61.500,3.254,-0.001,-0.001
-61.000,3.303,-0.001,-0.001
-60.500,3.352,-0.001,-0.001
-60.000,3.402,-0.001,-0.001
-59.500,3.454,-0.002,-0.002
-59.000,3.507,-0.003,-0.002
-58.500,3.560,-0.002,-0.000
-58.000,3.615,0.000,0.002
-57.500,3.671,-0.001,0.000
-57.000,3.729,-0.003,-0.001
-56.500,3.787,-0.002,0.000
-56.000,3.847,-0.001,0.001
-55.500,3.908,-0.002,0.000
-55.000,3.970,-0.003,-0.001
-54.500,4.033,-0.002,-0.000
-54.000,4.098,-0.002,0.000
-53.500,4.164,-0.001,0.002
-53.000,4.232,0.000,0.003
-52.500,4.301,-0.002,0.002
-52.000,4.372,-0.003,0.001
-51.500,4.443,-0.002,0.002
-51.000,4.517,0.000,0.004
-50.500,4.591,-0.001,0.002
-50.000,4.667,-0.002,0.000
-49.500,4.744,-0.001,0.001
-49.000,4.824,0.000,0.002
-48.500,4.905,-0.001,0.001
-48.000,4.989,-0.001,0.000
-47.500,5.076,-0.001,0.001
-47.000,5.165,-0.001,0.002
-46.500,5.256,-0.000,0.002
-46.000,5.350,0.000,0.002
-45.500,5.445,0.000,0.001
-45.000,5.542,0.001,0.001
-44.500,5.640,-0.001,0.000
-44.000,5.740,-0.003,-0.001
-43.500,5.843,-0.003,-0.000
-43.000,5.947,-0.003,0.000
-42.500,6.053,-0.002,0.000
-42.000,6.162,-0.001,0.001
-41.500,6.274,-0.003,-0.001
-41.000,6.388,-0.005,-0.002
-40.500,6.506,-0.004,-0.001
-40.000,6.627,-0.003,-0.001
-39.500,6.751,-0.003,0.000
-39.000,6.878,-0.003,0.001
-38.500,7.009,-0.003,-0.000
-38.000,7.143,-0.004,-0.001
-37.500,7.280,-0.003,-0.000
-37.000,7.420,-0.001,0.001
-36.500,7.562,-0.002,0.000
-36.000,7.708,-0.003,0.000
-35.500,7.856,-0.003,-0.001
-35.000,8.007,-0.003,-0.001
-34.500,8.161,-0.003,-0.001
-34.000,8.319,-0.002,0.000
-33.500,8.480,-0.002,-0.001
-33.000,8.644,-0.003,-0.001
-32.500,8.811,-0.002,-0.000
-32.000,8.982,-0.002,0.001
-31.500,9.157,-0.001,-0.001
-31.000,9.336,-0.001,-0.003
-30.500,9.519,-0.001,-0.002
-30.000,9.705,-0.001,-0.001
-29.500,9.894,-0.002,-0.001
-29.000,10.086,-0.003,-0.001
-28.500,10.282,-0.001,0.000
-28.000,10.480,0.000,0.001
-27.500,10.683,-0.002,-0.001
-27.000,10.889,-0.004,-0.002
-26.500,11.099,-0.003,-0.002
-26.000,11.314,-0.003,-0.002
-25.500,11.533,0.002,0.002
-25.000,11.755,0.007,0.005
-24.500,11.981,0.002,0.002
-24.000,12.209,-0.003,-0.001
-23.500,12.439,-0.003,-0.000
-23.000,12.670,-0.003,0.000
-22.500,12.903,-0.002,0.000
-22.000,13.138,-0.001,0.001
-21.500,13.374,-0.001,0.000
-21.000,13.613,-0.001,-0.001
-20.500,13.854,-0.002,0.001
-20.000,14.098,-0.003,0.002
-19.500,14.345,-0.003,0.001
-19.000,14.593,-0.002,0.000
-18.500,14.843,-0.001,0.001
-18.000,15.093,-0.001,0.002
-17.500,15.344,-0.001,0.001
-17.000,15.594,-0.002,0.001
-16.500,15.844,-0.002,0.001
-16.000,16.094,-0.001,0.002
-15.500,16.343,0.001,0.002
-15.000,16.590,0.003,0.003
-14.500,16.836,0.001,0.001
-14.000,17.079,0.000,-0.001
-13.500,17.320,-0.002,-0.002
-13.000,17.558,-0.004,-0.004
-12.500,17.792,-0.003,-0.002
-12.000,18.024,-0.002,0.000
-11.500,18.252,-0.001,-0.001
-11.000,18.477,0.000,-0.001
-10.500,18.698,-0.002,-0.001
-10.000,18.914,-0.005,-0.001
-9.500,19.124,-0.004,-0.002
-9.000,19.327,-0.003,-0.002
-8.500,19.523,-0.002,-0.000
-8.000,19.712,-0.001,0.002
-7.500,19.893,-0.002,0.000
-7.000,20.065,-0.003,-0.001
-6.500,20.230,-0.003,-0.001
-6.000,20.386,-0.003,-0.001
-5.500,20.535,-0.002,0.001
-5.000,20.677,-0.001,0.002
-4.500,20.810,-0.001,0.001
-4.000,20.935,-0.002,-0.001
-3.500,21.051,-0.002,0.000
-3.000,21.158,-0.003,0.001
-2.500,21.256,-0.002,0.000
-2.000,21.348,-0.002,0.000
-1.500,21.436,-0.002,0.000
-1.000,21.523,-0.003,0.000
-0.500,21.612,-0.003,-0.000
0.000,21.709,-0.004,-0.001
0.500,21.819,-0.002,-0.001
1.000,21.953,0.000,-0.001
1.500,22.129,0.000,0.000
2.000,22.376,0.001,0.001
2.500,22.735,-0.001,-0.001
3.000,23.259,-0.003,-0.003
3.500,24.001,-0.002,-0.001
4.000,25.005,-0.001,0.001
4.500,26.292,-0.002,0.000
5.000,27.845,-0.003,0.000
5.500,29.602,-0.002,-0.000
6.000,31.461,-0.001,-0.001
6.500,33.294,-0.003,-0.001
7.000,34.970,-0.005,-0.001
7.500,36.375,-0.003,-0.001
8.000,37.438,-0.001,-0.001
8.500,38.137,-0.001,0.000
9.000,38.495,-0.001,0.001
9.500,38.572,-0.001,0.001
10.000,38.442,-0.001,0.001
10.500,38.177,-0.000,0.001
11.000,37.835,0.000,0.002
11.500,37.452,-0.001,0.001
12.000,37.048,-0.001,0.000
12.500,36.626,-0.002,0.001
13.000,36.183,-0.002,0.002
13.500,35.716,-0.002,0.000
14.000,35.223,-0.001,-0.001
14.500,34.708,-0.002,-0.001
15.000,34.174,-0.002,-0.001
15.500,33.628,-0.002,0.000
16.000,33.075,-0.003,0.002
16.500,32.519,-0.003,0.001
17.000,31.961,-0.003,0.000
17.500,31.404,-0.002,0.001
18.000,30.849,-0.002,0.002
18.500,30.294,-0.003,0.000
19.000,29.743,-0.004,-0.001
19.500,29.194,-0.003,-0.002
20.000,28.649,-0.001,-0.002
20.500,28.107,-0.000,-0.001
21.000,27.571,0.001,0.000
21.500,27.039,-0.001,-0.000
22.000,26.515,-0.003,-0.001
22.500,25.998,-0.001,-0.000
23.000,25.490,0.001,0.000
23.500,24.992,0.000,-0.001
24.000,24.505,-0.001,-0.002
24.500,24.028,0.001,-0.001
25.000,23.561,0.003,-0.001
25.500,23.102,0.001,0.000
26.000,22.651,-0.001,0.001
26.500,22.207,-0.001,-0.001
27.000,21.769,-0.001,-0.002
27.500,21.336,-0.001,0.000
28.000,20.911,0.000,0.002
28.500,20.493,-0.001,0.001
29.000,20.082,-0.003,-0.001
29.500,19.680,-0.003,0.000
30.000,19.287,-0.003,0.002
30.500,18.903,-0.004,-0.000
31.000,18.527,-0.006,-0.002
31.500,18.161,-0.004,-0.001
32.000,17.802,-0.003,0.000
32.500,17.453,-0.005,0.000
33.000,17.110,-0.007,0.000
33.500,16.776,-0.005,-0.001
34.000,16.449,-0.003,-0.001
34.500,16.129,-0.003,0.001
35.000,15.816,-0.003,0.003
35.500,15.510,-0.002,0.002
36.000,15.212,-0.001,0.000
36.500,14.920,0.000,0.001
37.000,14.635,0.002,0.002
37.500,14.357,0.002,0.001
38.000,14.086,0.001,0.000
38.500,13.820,0.002,0.001
39.000,13.560,0.003,0.002
39.500,13.306,0.005,0.002
40.000,13.057,0.007,0.002
40.500,12.813,0.005,0.002
41.000,12.575,0.003,0.001
41.500,12.342,0.003,0.002
42.000,12.114,0.003,0.002
42.500,11.892,0.002,0.002
43.000,11.676,0.001,0.001
43.500,11.465,-0.000,0.002
44.000,11.259,-0.001,0.003
44.500,11.058,-0.004,0.000
45.000,10.861,-0.006,-0.002
45.500,10.669,-0.005,-0.001
46.000,10.481,-0.003,0.001
46.500,10.297,-0.005,0.000
47.000,10.118,-0.006,0.000
47.500,9.942,-0.006,0.000
48.000,9.771,-0.005,0.001
48.500,9.604,-0.004,0.001
49.000,9.442,-0.002,0.001
49.500,9.284,-0.003,-0.000
50.000,9.129,-0.003,-0.001
50.500,8.978,-0.004,-0.001
51.000,8.830,-0.004,0.000
51.500,8.684,-0.003,-0.001
52.000,8.542,-0.002,-0.001
52.500,8.403,-0.001,-0.000
53.000,8.267,-0.001,0.001
53.500,8.134,-0.001,-0.001
54.000,8.005,-0.001,-0.003
54.500,7.880,0.000,-0.001
55.000,7.759,0.002,0.001
55.500,7.641,0.001,0.000
56.000,7.525,0.001,0.000
56.500,7.412,0.002,0.000
57.000,7.301,0.003,0.000
57.500,7.191,0.000,-0.001
58.000,7.083,-0.003,-0.002
58.500,6.976,-0.003,-0.002
59.000,6.871,-0.003,-0.001
59.500,6.769,-0.002,0.000
60.000,6.668,-0.002,0.002
60.500,6.571,-0.004,0.000
61.000,6.476,-0.006,-0.001
61.500,6.383,-0.006,-0.001
62.000,6.291,-0.006,-0.001
62.500,6.202,-0.006,-0.000
63.000,6.113,-0.005,0.000
63.500,6.026,-0.005,-0.000
64.000,5.940,-0.005,-0.001
64.500,5.857,-0.005,0.000
65.000,5.776,-0.005,0.001
65.500,5.698,-0.004,0.001
66.000,5.622,-0.003,0.001
66.500,5.549,-0.004,-0.000
67.000,5.478,-0.005,-0.001
67.500,5.408,-0.002,0.000
68.000,5.339,0.001,0.002
68.500,5.270,0.001,0.002
69.000,5.203,0.001,0.002
69.500,5.136,0.001,0.001
70.000,5.070,0.002,0.000
70.500,5.006,0.001,0.000
71.000,4.943,0.001,0.001
71.500,4.882,0.002,0.002
72.000,4.823,0.004,0.003
72.500,4.765,0.003,0.002
73.000,4.707,0.001,0.002
73.500,4.650,0.000,0.001
74.000,4.594,-0.001,0.000
74.500,4.539,-0.002,0.000
75.000,4.484,-0.003,0.001
75.500,4.431,-0.003,0.000
76.000,4.378,-0.003,0.000
76.500,4.326,-0.005,-0.002
77.000,4.276,-0.006,-0.004
77.500,4.226,-0.006,-0.002
78.000,4.177,-0.005,-0.001
78.500,4.128,-0.005,-0.001
79.000,4.081,-0.006,-0.002
79.500,4.035,-0.007,-0.002
80.000,3.991,-0.008,-0.003
80.500,3.948,-0.007,-0.002
81.000,3.907,-0.006,-0.002
81.500,3.866,-0.005,-0.001
82.000,3.825,-0.003,-0.001
82.500,3.786,-0.004,-0.001
83.000,3.746,-0.005,-0.002
83.500,3.708,-0.005,-0.002
84.000,3.671,-0.004,-0.001
84.500,3.634,-0.003,-0.001
85.000,3.599,-0.001,-0.001
85.500,3.565,-0.000,-0.001
86.000,3.531,0.001,-0.001
86.500,3.498,-0.000,-0.001
87.000,3.464,-0.001,-0.002
87.500,3.432,-0.001,-0.001
88.000,3.399,-0.001,-0.001
88.500,3.368,0.001,-0.000
89.000,3.337,0.003,0.000
89.500,3.307,0.001,0.000
90.000,3.277,-0.001,0.000
90.500,3.247,-0.002,0.000
91.000,3.217,-0.003,0.001
91.500,3.186,-0.004,-0.001
92.000,3.154,-0.004,-0.002
92.500,3.123,-0.004,-0.001
93.000,3.093,-0.004,0.000
93.500,3.064,-0.004,0.000
94.000,3.037,-0.004,0.000
94.500,3.012,-0.004,0.000
95.000,2.988,-0.005,0.000
95.500,2.966,-0.004,-0.001
96.000,2.944,-0.003,-0.002
96.500,2.922,-0.002,-0.000
97.000,2.900,-0.001,0.002
97.500,2.876,-0.002,0.001
98.000,2.852,-0.004,0.000
98.500,2.828,-0.002,0.001
99.000,2.804,0.000,0.002
99.500,2.780,-0.000,0.002
100.000,2.756,-0.001,0.002
100.500,2.733,0.001,0.002
101.000,2.710,0.003,0.001
101.500,2.688,0.003,0.002
102.000,2.667,0.003,0.002
102.500,2.645,0.003,0.002
103.000,2.624,0.003,0.001
103.500,2.604,0.001,0.000
104.000,2.583,-0.001,-0.001
104.500,2.564,-0.001,0.000
105.000,2.544,-0.001,0.001
105.500,2.526,-0.000,0.002
106.000,2.508,0.000,0.002
106.500,2.490,-0.002,0.001
107.000,2.473,-0.003,-0.001
107.500,2.456,-0.004,-0.000
108.000,2.438,-0.005,0.000
108.500,2.420,-0.005,-0.001
109.000,2.403,-0.005,-0.002
109.500,2.385,-0.005,-0.001
110.000,2.369,-0.005,0.000
110.500,2.353,-0.006,-0.001
111.000,2.337,-0.006,-0.001
111.500,2.322,-0.006,-0.001
112.000,2.308,-0.005,-0.001
112.500,2.294,-0.006,-0.002
113.000,2.280,-0.006,-0.003
113.500,2.267,-0.004,-0.002
114.000,2.254,-0.003,-0.001
114.500,2.241,-0.002,-0.000
115.000,2.228,-0.001,0.000
115.500,2.215,-0.001,-0.000
116.000,2.203,-0.001,-0.001
116.500,2.191,-0.001,-0.001
117.000,2.179,-0.002,-0.001
117.500,2.168,-0.002,-0.001
118.000,2.157,-0.002,-0.001
118.500,2.146,-0.002,-0.001
119.000,2.136,-0.001,-0.001
119.500,2.125,-0.002,-0.001
120.000,2.114,-0.002,-0.001
120.500,2.103,-0.001,0.000
121.000,2.091,0.000,0.002
121.500,2.079,-0.002,0.001
122.000,2.066,-0.004,0.000
122.500,2.053,-0.003,0.001
123.000,2.041,-0.002,0.002
123.500,2.029,-0.003,0.001
124.000,2.018,-0.004,0.000
124.500,2.008,-0.003,0.001
125.000,1.999,-0.003,0.002
125.500,1.991,-0.003,0.001
126.000,1.983,-0.003,0.000
126.500,1.975,-0.003,0.000
127.000,1.967,-0.003,0.000
127.500,1.959,-0.001,0.001
128.000,1.950,0.001,0.002
128.500,1.941,0.001,0.002
129.000,1.932,0.000,0.002
129.500,1.923,-0.000,0.002
130.000,1.915,-0.001,0.002
130.500,1.906,-0.000,0.002
131.000,1.898,0.000,0.001
131.500,1.890,-0.001,0.000
132.000,1.882,-0.001,0.000
132.500,1.875,-0.000,0.001
133.000,1.867,0.001,0.002
133.500,1.860,0.000,0.002
134.000,1.853,-0.001,0.001
134.500,1.846,-0.001,0.000
135.000,1.840,-0.001,-0.001
135.500,1.834,-0.000,0.001
136.000,1.827,0.000,0.003
136.500,1.819,-0.003,0.001
137.000,1.810,-0.005,-0.001
137.500,1.800,-0.004,0.000
138.000,1.790,-0.003,0.002
138.500,1.781,-0.004,0.000
139.000,1.773,-0.005,-0.001
139.500,1.766,-0.006,-0.001
140.000,1.761,-0.008,-0.001
140.500,1.756,-0.006,0.000
141.000,1.752,-0.003,0.001
141.500,1.748,-0.003,0.000
142.000,1.743,-0.003,0.000
142.500,1.737,-0.003,-0.000
143.000,1.731,-0.003,-0.001
143.500,1.725,-0.002,0.000
144.000,1.718,-0.001,0.001
144.500,1.713,0.000,0.001
145.000,1.708,0.001,0.001
145.500,1.704,-0.000,-0.000
146.000,1.699,-0.001,-0.001
146.500,1.695,-0.003,-0.001
147.000,1.690,-0.004,-0.001
147.500,1.685,-0.003,-0.002
148.000,1.679,-0.003,-0.002
148.500,1.674,-0.001,-0.000
149.000,1.668,0.000,0.002
149.500,1.662,-0.001,0.000
150.000,1.657,-0.003,-0.001
150.500,1.651,-0.004,-0.002
151.000,1.646,-0.005,-0.002
151.500,1.642,-0.004,-0.001
152.000,1.638,-0.003,0.000
152.500,1.635,-0.002,0.001
153.000,1.632,-0.001,0.002
153.500,1.630,-0.002,0.000
154.000,1.627,-0.003,-0.001
154.500,1.625,-0.002,0.000
155.000,1.622,-0.001,0.001
155.500,1.619,-0.003,-0.001
156.000,1.616,-0.005,-0.002
156.500,1.613,-0.003,0.000
157.000,1.611,-0.001,0.003
157.500,1.608,-0.001,0.005
158.000,1.606,0.000,0.007
158.500,1.603,0.001,0.012
159.000,1.601,0.001,0.017
159.500,1.599,0.001,0.035
160.000,1.597,0.001,0.053
160.500,1.595,0.001,0.091
161.000,1.592,0.000,0.130
161.500,1.589,0.000,0.176
162.000,1.586,0.001,0.222
162.500,1.582,0.000,0.276
163.000,1.577,-0.001,0.330
163.500,1.572,-0.001,0.409
164.000,1.565,-0.001,0.487
164.500,1.559,-0.002,0.575
165.000,1.551,-0.002,0.664
165.500,1.543,-0.001,0.779
166.000,1.534,-0.001,0.894
166.500,1.523,-0.000,1.020
167.000,1.512,0.000,1.146
167.500,1.500,-0.002,1.292
168.000,1.487,-0.003,1.438
168.500,1.473,-0.003,1.591
169.000,1.458,-0.003,1.745
169.500,1.441,-0.004,1.913
170.000,1.424,-0.004,2.081
170.500,1.406,-0.004,2.258
171.000,1.387,-0.004,2.436
171.500,1.367,-0.003,2.616
172.000,1.346,-0.003,2.795
172.500,1.325,-0.002,2.985
173.000,1.303,-0.001,3.174
173.500,1.280,-0.001,3.360
174.000,1.256,-0.001,3.546
174.500,1.233,-0.001,3.740
175.000,1.208,-0.001,3.935
175.500,1.184,-0.002,4.115
176.000,1.160,-0.003,4.295
176.500,1.135,-0.002,4.488
177.000,1.111,-0.002,4.680
177.500,1.086,-0.002,4.855
178.000,1.062,-0.003,5.031
178.500,1.039,-0.002,5.211
179.000,1.016,-0.001,5.392
179.500,0.994,-0.001,5.557
180.100,0.972,-0.002,5.754
180.600,0.952,-0.003,5.917
181.100,0.932,-0.003,6.078
181.600,0.913,-0.002,6.231
182.100,0.896,-0.001,6.382
182.600,0.879,0.001,6.522
183.100,0.864,0.002,6.661
183.600,0.850,0.000,6.796
184.100,0.837,-0.001,6.926
184.600,0.826,-0.002,7.043
185.100,0.815,-0.002,7.158
185.600,0.806,-0.003,7.271
186.100,0.799,-0.003,7.382
186.600,0.792,-0.002,7.482
187.100,0.787,-0.002,7.583
187.600,0.782,-0.002,7.688
188.100,0.779,-0.002,7.793
188.600,0.777,-0.002,7.897
189.100,0.775,-0.002,7.981
189.600,0.774,-0.001,7.992
190.100,0.774,-0.001,7.996
190.600,0.774,-0.001,7.973
191.100,0.775,-0.001,7.955
191.600,0.776,-0.001,7.953
192.100,0.777,-0.001,7.947
192.600,0.778,-0.001,7.921
193.100,0.779,-0.002,7.900
193.600,0.781,-0.003,7.901
194.100,0.781,-0.003,7.907
194.600,0.782,-0.003,7.932
195.100,0.782,-0.003,7.951
195.600,0.782,-0.002,7.949
196.100,0.782,-0.002,7.951
196.600,0.781,-0.001,7.969
197.100,0.779,-0.000,7.984
197.600,0.778,-0.002,7.980
198.100,0.775,-0.004,7.977
198.600,0.772,-0.004,7.973
199.100,0.769,-0.004,7.970
199.600,0.765,-0.003,7.969
200.100,0.761,-0.002,7.968
200.600,0.757,-0.003,7.969
201.100,0.752,-0.003,7.969
201.600,0.748,-0.003,7.968
202.100,0.743,-0.002,7.967
202.600,0.738,-0.002,7.967
203.100,0.733,-0.002,7.967
203.600,0.728,-0.002,7.965
204.100,0.724,-0.003,7.963
204.600,0.719,-0.003,7.963
205.100,0.715,-0.003,7.963
205.600,0.711,-0.001,7.962
206.100,0.707,0.000,7.962
206.600,0.704,0.001,7.963
207.100,0.701,0.001,7.965
207.600,0.698,0.001,7.966
208.100,0.695,0.000,7.968
208.600,0.693,0.001,7.969
209.100,0.691,0.001,7.971
209.600,0.690,0.001,7.970
210.100,0.688,0.000,7.970
210.600,0.687,-0.000,7.970
211.100,0.686,-0.000,7.969
211.600,0.685,-0.000,7.966
212.100,0.685,-0.000,7.963
212.600,0.684,-0.000,7.960
213.100,0.684,-0.000,7.958
213.600,0.684,-0.002,7.962
214.100,0.684,-0.003,7.966
214.600,0.684,-0.002,7.967
215.100,0.684,-0.001,7.968
215.600,0.684,0.001,7.967
216.100,0.684,0.002,7.966
216.600,0.684,0.000,7.964
217.100,0.685,-0.002,7.963
217.600,0.685,-0.002,7.962
218.100,0.686,-0.002,7.961
218.600,0.687,-0.001,7.960
219.100,0.688,0.000,7.960
219.600,0.689,-0.001,7.962
220.100,0.690,-0.001,7.963
220.600,0.692,-0.001,7.961
221.100,0.694,-0.001,7.960
221.600,0.696,-0.001,7.960
222.100,0.698,-0.001,7.960
222.600,0.701,0.001,7.961
223.100,0.704,0.002,7.962
223.600,0.707,0.001,7.962
224.100,0.710,0.001,7.962
224.600,0.714,0.001,7.963
225.100,0.718,0.001,7.963
225.600,0.723,0.001,7.964
226.100,0.727,0.000,7.964
226.600,0.732,0.000,7.962
227.100,0.737,0.000,7.960
227.600,0.742,0.001,7.961
228.100,0.748,0.000,7.962
228.600,0.754,-0.002,7.958
229.100,0.759,-0.004,7.956
229.600,0.765,-0.004,7.956
230.100,0.771,-0.004,7.956
230.600,0.777,-0.004,7.957
231.100,0.783,-0.004,7.958
231.600,0.789,-0.003,7.960
232.100,0.795,-0.003,7.961
232.600,0.801,-0.004,7.960
233.100,0.807,-0.004,7.960
233.600,0.813,-0.003,7.960
234.100,0.818,-0.002,7.959
234.600,0.824,-0.003,7.958
235.100,0.829,-0.003,7.958
235.600,0.834,-0.003,7.957
236.100,0.839,-0.003,7.957
236.600,0.844,-0.001,7.959
237.100,0.848,0.000,7.960
237.600,0.852,-0.001,7.959
238.100,0.856,-0.001,7.958
238.600,0.860,-0.000,7.957
239.100,0.863,0.000,7.957
239.600,0.866,-0.000,7.953
240.100,0.869,-0.000,7.950
240.600,0.871,-0.000,7.945
241.100,0.874,0.000,7.939
241.600,0.876,-0.000,7.929
242.100,0.877,-0.000,7.917
242.600,0.879,-0.000,7.897
243.100,0.880,-0.001,7.875
243.600,0.880,-0.002,7.840
244.100,0.881,-0.002,7.801
244.600,0.881,-0.003,7.747
245.100,0.881,-0.003,7.690
245.600,0.881,-0.001,7.619
246.100,0.880,-0.000,7.543
246.600,0.879,-0.002,7.449
247.100,0.878,-0.003,7.352
247.600,0.877,-0.003,7.242
248.100,0.876,-0.002,7.128
248.600,0.874,-0.002,7.002
249.100,0.872,-0.002,6.873
249.600,0.870,-0.000,6.733
250.100,0.868,0.001,6.591
250.600,0.866,-0.001,6.434
251.100,0.864,-0.002,6.275
251.600,0.861,-0.002,6.105
252.100,0.859,-0.002,5.932
252.600,0.856,-0.001,5.748
253.100,0.854,-0.000,5.562
253.600,0.852,0.000,5.367
254.100,0.850,0.001,5.171
254.600,0.847,-0.001,4.965
255.100,0.845,-0.002,4.758
255.600,0.843,-0.001,4.546
256.100,0.842,-0.000,4.335
256.600,0.840,-0.001,4.124
257.100,0.839,-0.002,3.913
257.600,0.838,-0.001,3.704
258.100,0.837,-0.001,3.495
258.600,0.836,-0.002,3.286
259.100,0.836,-0.002,3.079
259.600,0.835,-0.003,2.878
260.100,0.836,-0.003,2.679
260.600,0.836,-0.003,2.486
261.100,0.836,-0.004,2.293
261.600,0.837,-0.004,2.106
262.100,0.838,-0.005,1.921
262.600,0.840,-0.004,1.742
263.100,0.841,-0.004,1.565
263.600,0.843,-0.003,1.396
264.100,0.845,-0.003,1.229
264.600,0.847,-0.003,1.076
265.100,0.850,-0.003,0.925
265.600,0.853,-0.002,0.786
266.100,0.856,-0.002,0.652
266.600,0.859,-0.002,0.532
267.100,0.863,-0.002,0.416
267.600,0.867,-0.003,0.314
268.100,0.871,-0.003,0.216
268.600,0.876,-0.002,0.139
269.100,0.881,-0.001,0.068
269.600,0.887,-0.001,0.019
270.100,0.893,-0.001,-0.018
270.600,0.899,-0.001,-0.004
271.100,0.906,-0.001,0.008
271.600,0.913,-0.001,0.011
272.100,0.920,-0.002,0.014
272.600,0.928,-0.001,0.015
273.100,0.937,-0.001,0.015
273.600,0.946,-0.002,0.009
274.100,0.955,-0.002,0.004
274.600,0.964,-0.002,0.003
275.100,0.974,-0.002,0.003
275.600,0.985,0.000,0.003
276.100,0.996,0.002,0.003
276.600,1.007,-0.001,-0.002
277.100,1.018,-0.003,-0.006
277.600,1.029,-0.003,-0.002
278.100,1.041,-0.002,0.000
278.600,1.053,-0.002,-0.002
279.100,1.065,-0.001,-0.003
279.600,1.077,0.001,-0.000
280.100,1.089,0.003,0.001
280.600,1.101,0.003,-0.002
281.100,1.114,0.002,-0.004
281.600,1.126,0.001,-0.000
282.100,1.138,0.000,0.002
282.600,1.151,0.001,-0.000
283.100,1.163,0.002,-0.002
283.600,1.175,0.001,0.000
284.100,1.188,0.001,0.002
284.600,1.200,-0.000,0.002
285.100,1.213,-0.001,0.002
285.600,1.226,-0.002,0.002
286.100,1.239,-0.003,0.002
286.600,1.253,-0.004,-0.002
287.100,1.267,-0.004,-0.004
287.600,1.281,-0.003,-0.004
288.100,1.296,-0.002,-0.004
288.600,1.312,-0.002,-0.002
289.100,1.328,-0.002,-0.001
289.600,1.346,-0.002,-0.002
290.100,1.365,-0.002,-0.003
290.600,1.385,-0.002,-0.001
291.100,1.406,-0.002,-0.000
291.600,1.429,-0.003,-0.002
292.100,1.453,-0.003,-0.002
292.600,1.479,-0.003,-0.000
293.100,1.506,-0.003,0.001
293.600,1.535,-0.002,0.001
294.100,1.566,-0.001,0.000
294.600,1.598,-0.001,0.000
295.100,1.632,-0.001,-0.000
295.600,1.668,-0.003,-0.002
296.100,1.705,-0.004,-0.003
296.600,1.743,-0.003,-0.003
297.100,1.783,-0.002,-0.003
297.600,1.823,-0.002,-0.003
298.100,1.865,-0.002,-0.002
298.600,1.907,-0.002,-0.002
299.100,1.950,-0.002,-0.003
299.600,1.994,-0.003,-0.001
300.100,2.038,-0.004,-0.000
300.600,2.082,-0.002,0.001
301.100,2.126,-0.001,0.001
301.600,2.170,-0.003,0.000
302.100,2.214,-0.005,-0.001
302.600,2.257,-0.004,-0.001
303.100,2.301,-0.003,-0.001
303.600,2.344,-0.003,-0.001
304.100,2.387,-0.004,-0.001
304.600,2.430,-0.003,-0.001
305.100,2.473,-0.002,-0.002
305.600,2.516,-0.002,-0.002
306.100,2.559,-0.002,-0.002
306.600,2.602,-0.001,-0.001
307.100,2.646,-0.000,0.000
307.600,2.689,0.001,0.001
308.100,2.734,0.002,0.001
308.600,2.779,0.001,0.002
309.100,2.824,0.001,0.002
309.600,2.871,0.000,0.001
310.100,2.918,-0.000,-0.000
310.600,2.967,-0.000,0.001
311.100,3.016,-0.000,0.001
311.600,3.067,-0.000,0.001
312.100,3.119,0.000,0.001
312.600,3.172,-0.001,-0.000
313.100,3.227,-0.001,-0.001
313.600,3.283,-0.001,-0.001
314.100,3.341,-0.001,-0.001
314.600,3.400,-0.001,-0.001
315.100,3.460,-0.001,-0.001
315.600,3.522,-0.002,-0.001
316.100,3.586,-0.002,-0.000
316.600,3.651,-0.002,0.000
317.100,3.718,-0.001,0.001
317.600,3.786,-0.001,0.000
318.100,3.856,-0.002,0.000
318.600,3.928,-0.001,0.001
319.100,4.001,-0.001,0.001
319.600,4.076,-0.003,-0.000
320.100,4.153,-0.004,-0.001
320.600,4.232,-0.003,-0.001
321.100,4.312,-0.002,-0.001
321.600,4.393,-0.001,-0.000
322.100,4.477,-0.001,-0.000
322.600,4.563,-0.002,-0.003
323.100,4.650,-0.002,-0.005
323.600,4.739,-0.002,-0.004
324.100,4.830,-0.002,-0.003
324.600,4.923,-0.005,-0.003
325.100,5.018,-0.007,-0.003
325.600,5.115,-0.006,-0.003
326.100,5.214,-0.004,-0.002
326.600,5.315,-0.004,-0.001
327.100,5.418,-0.003,-0.001
327.600,5.523,-0.004,-0.001
328.100,5.630,-0.005,-0.000
328.600,5.739,-0.003,0.001
329.100,5.851,-0.001,0.001
329.600,5.965,-0.002,-0.001
330.100,6.081,-0.003,-0.003
330.600,6.199,-0.002,-0.001
331.100,6.320,-0.002,-0.001
331.600,6.442,-0.003,-0.002
332.100,6.567,-0.003,-0.003
332.600,6.694,-0.003,-0.002
333.100,6.823,-0.002,-0.000
333.600,6.955,-0.000,0.000
334.100,7.088,0.001,0.001
334.600,7.223,-0.001,-0.000
335.100,7.361,-0.003,-0.000
335.600,7.500,-0.001,0.000
336.100,7.641,-0.000,0.001
336.600,7.783,-0.000,0.001
337.100,7.927,-0.000,0.001
337.600,8.073,-0.001,-0.000
338.100,8.221,-0.002,-0.001
338.600,8.369,-0.000,-0.000
339.100,8.519,0.001,0.000
339.600,8.670,0.000,-0.000
340.100,8.821,-0.000,-0.000
340.600,8.974,0.001,0.001
341.100,9.127,0.002,0.001
341.600,9.281,-0.000,0.001
342.100,9.434,-0.002,0.001
342.600,9.588,-0.002,0.001
343.100,9.742,-0.002,0.002
343.600,9.895,-0.001,0.002
344.100,10.048,-0.000,0.001
344.600,10.200,-0.001,0.001
345.100,10.351,-0.001,0.000
345.600,10.501,-0.002,0.000
346.100,10.649,-0.002,0.001
346.600,10.795,0.001,0.004
347.100,10.939,0.003,0.006
347.600,11.080,0.001,0.003
348.100,11.219,-0.001,-0.001
348.600,11.354,-0.002,-0.001
349.100,11.486,-0.003,-0.001
349.600,11.614,-0.001,-0.001
350.100,11.738,-0.001,-0.000
350.600,11.858,-0.002,0.000
351.100,11.973,-0.002,0.001
351.600,12.082,-0.002,-0.000
352.100,12.187,-0.001,-0.000
352.600,12.285,0.000,0.001
353.100,12.378,0.001,0.002
353.600,12.464,-0.001,0.001
354.100,12.543,-0.003,-0.001
354.600,12.616,-0.002,-0.000
355.100,12.681,-0.002,-0.000
355.600,12.739,-0.003,-0.001
356.100,12.789,-0.003,-0.002
356.600,12.832,-0.002,-0.001
357.100,12.866,-0.001,-0.001
357.600,12.893,-0.003,-0.001
358.100,12.911,-0.005,-0.002
358.600,12.921,-0.003,-0.002
359.100,12.922,-0.002,-0.001
359.600,12.915,-0.003,-0.000
360.100,12.900,-0.003,0.001
360.600,12.876,-0.002,0.001
361.100,12.844,-0.002,0.001
361.600,12.804,-0.001,0.000
362.100,12.756,-0.001,-0.000
362.600,12.700,-0.001,-0.001
363.100,12.635,-0.002,-0.001
363.600,12.564,-0.001,-0.001
364.100,12.485,-0.001,-0.001
364.600,12.399,-0.001,-0.002
365.100,12.306,-0.002,-0.002
365.600,12.206,-0.002,-0.002
366.100,12.101,-0.002,-0.002
366.600,11.989,-0.000,-0.000
367.100,11.872,0.001,0.001
367.600,11.749,-0.001,-0.000
368.100,11.621,-0.002,-0.000
368.600,11.489,-0.001,0.002
369.100,11.352,0.000,0.003
369.600,11.211,-0.001,0.001
370.100,11.067,-0.001,0.000
370.600,10.920,-0.001,-0.000
371.100,10.769,-0.002,-0.001
371.600,10.616,-0.003,-0.000
372.100,10.461,-0.003,0.000
372.600,10.303,-0.002,0.001
373.100,10.144,-0.001,0.001
373.600,9.984,-0.002,-0.001
374.100,9.823,-0.003,-0.002
374.600,9.660,-0.002,-0.001
375.100,9.498,-0.001,-0.001
375.600,9.335,-0.001,-0.000
376.100,9.172,-0.001,0.000
376.600,9.009,-0.001,-0.000
377.100,8.847,-0.001,-0.000
377.600,8.685,-0.000,0.000
378.100,8.525,-0.001,0.001
378.600,8.365,-0.006,0.000
379.100,8.207,-0.009,0.000
379.600,8.050,-0.005,-0.000
380.100,7.894,-0.001,-0.001
380.600,7.740,-0.002,-0.001
381.100,7.588,-0.003,-0.002
381.600,7.438,-0.002,-0.001
382.100,7.290,-0.002,-0.000
382.600,7.144,-0.004,-0.002
383.100,7.000,-0.005,-0.003
383.600,6.858,-0.003,-0.001
384.100,6.719,-0.002,-0.000
384.600,6.582,-0.003,0.000
385.100,6.447,-0.003,0.001
385.600,6.315,-0.003,0.000
386.100,6.186,-0.002,0.000
386.600,6.058,-0.002,0.001
387.100,5.934,-0.001,0.001
387.600,5.811,-0.003,-0.001
388.100,5.692,-0.005,-0.002
388.600,5.574,-0.003,0.000
389.100,5.460,-0.001,0.001
389.600,5.347,-0.002,0.000
390.100,5.237,-0.002,-0.001
390.600,5.130,-0.001,-0.000
391.100,5.024,-0.001,0.000
391.600,4.921,-0.002,-0.000
392.100,4.821,-0.002,-0.001
392.600,4.722,-0.002,-0.001
393.100,4.626,-0.001,-0.000
393.600,4.532,-0.001,0.001
394.100,4.440,-0.000,0.001
394.600,4.351,-0.001,0.001
395.100,4.263,-0.001,0.001
395.600,4.177,-0.001,-0.000
396.100,4.093,-0.001,-0.001
396.600,4.011,-0.002,-0.001
397.100,3.931,-0.003,-0.000
397.600,3.853,-0.001,0.000
398.100,3.777,0.000,0.001
398.600,3.702,-0.001,-0.001
399.100,3.629,-0.002,-0.002
399.600,3.558,-0.001,-0.001
400.100,3.488,-0.001,0.000
400.600,3.420,-0.003,0.000
401.100,3.353,-0.003,0.000
401.600,3.288,-0.002,0.001
402.100,3.224,-0.001,0.001
402.600,3.162,-0.002,0.001
403.100,3.101,-0.002,0.001
403.600,3.042,-0.002,0.000
404.100,2.984,-0.001,0.000
404.600,2.927,0.001,0.002
405.100,2.872,0.002,0.003
405.600,2.818,0.000,0.002
406.100,2.765,-0.001,0.001
406.600,2.713,0.001,0.001
407.100,2.663,0.001,0.001
407.600,2.614,-0.001,-0.001
408.100,2.566,-0.003,-0.002
408.600,2.519,-0.001,-0.001
409.100,2.473,0.000,-0.000
409.600,2.429,-0.003,-0.002
410.100,2.385,-0.005,-0.004
410.600,2.343,-0.003,-0.002
411.100,2.301,-0.002,-0.000
411.600,2.261,-0.003,-0.001
412.100,2.221,-0.004,-0.002
412.600,2.183,-0.003,-0.002
413.100,2.145,-0.002,-0.002
413.600,2.109,-0.002,-0.000
414.100,2.073,-0.003,0.001
414.600,2.038,-0.004,-0.000
415.100,2.004,-0.004,-0.001
415.600,1.971,-0.002,-0.000
416.100,1.938,-0.001,-0.000
416.600,1.906,-0.002,-0.001
417.100,1.875,-0.003,-0.001
417.600,1.845,-0.003,-0.001
418.100,1.815,-0.003,-0.001
418.600,1.786,-0.004,-0.001
419.100,1.758,-0.004,-0.001
419.600,1.730,-0.002,-0.001
420.100,1.703,-0.000,-0.001
420.600,1.676,-0.001,-0.001
421.100,1.650,-0.001,-0.001
421.600,1.625,-0.001,-0.001
422.100,1.600,-0.001,-0.002
422.600,1.576,0.001,-0.000
423.100,1.552,0.001,0.001
423.600,1.529,0.000,0.000
424.100,1.506,-0.000,0.000
424.600,1.484,0.000,0.000
425.100,1.462,0.001,0.000
425.600,1.441,-0.000,-0.000
426.100,1.420,-0.001,-0.000
426.600,1.399,-0.001,0.000
427.100,1.379,-0.001,0.001
427.600,1.359,-0.002,-0.000
428.100,1.340,-0.003,-0.000
428.600,1.321,-0.001,0.000
429.100,1.303,0.001,0.001
429.600,1.284,-0.001,0.001
430.100,1.266,-0.002,0.001
430.600,1.249,-0.002,0.001
431.100,1.231,-0.002,0.000
431.600,1.214,-0.001,0.002
432.100,1.198,0.000,0.003
432.600,1.181,0.001,0.003
433.100,1.165,0.002,0.002
433.600,1.149,0.001,0.001
434.100,1.133,-0.001,-0.000
434.600,1.117,-0.002,-0.001
435.100,1.102,-0.003,-0.001
435.600,1.087,-0.001,-0.000
436.100,1.072,-0.001,-0.000
436.600,1.057,-0.002,-0.001
437.100,1.043,-0.003,-0.001
437.600,1.029,-0.001,-0.001
438.100,1.015,-0.001,-0.001
438.600,1.001,-0.002,-0.001
439.100,0.988,-0.003,-0.001
439.600,0.975,-0.001,-0.001
440.100,0.962,-0.001,-0.001
440.600,0.950,-0.001,-0.000
441.100,0.937,-0.002,-0.000
441.600,0.926,-0.003,-0.003
442.100,0.914,-0.004,-0.005
442.600,0.903,-0.002,-0.003
443.100,0.892,-0.001,-0.001
443.600,0.881,-0.002,-0.001
444.100,0.870,-0.003,-0.001
444.600,0.860,-0.003,-0.002
445.100,0.850,-0.004,-0.002
445.600,0.841,-0.003,-0.001
446.100,0.832,-0.003,-0.001
446.600,0.823,-0.002,-0.001
447.100,0.814,-0.001,-0.001
447.600,0.806,0.004,-0.001
448.100,0.798,0.010,-0.001
448.600,0.790,0.025,-0.002
449.100,0.783,0.042,-0.002
449.600,0.775,0.073,-0.001
450.100,0.769,0.103,-0.000
450.600,0.762,0.133,-0.001
451.100,0.756,0.168,-0.002
451.600,0.750,0.223,-0.001
452.100,0.745,0.278,-0.000
452.600,0.740,0.338,-0.001
453.100,0.735,0.404,-0.002
453.600,0.731,0.492,-0.002
454.100,0.727,0.583,-0.001
454.600,0.723,0.680,-0.002
455.100,0.720,0.783,-0.002
455.600,0.716,0.908,-0.002
456.100,0.713,1.034,-0.003
456.600,0.711,1.167,-0.002
457.100,0.708,1.306,-0.002
457.600,0.706,1.465,-0.002
458.100,0.704,1.625,-0.001
458.600,0.702,1.793,-0.000
459.100,0.701,1.964,0.001
459.600,0.699,2.150,0.000
460.100,0.698,2.336,0.000
460.600,0.696,2.526,0.002
461.100,0.695,2.717,0.003
461.600,0.694,2.917,0.001
462.100,0.693,3.117,0.000
462.600,0.692,3.319,0.001
463.100,0.691,3.521,0.002
463.600,0.690,3.724,0.001
464.100,0.689,3.927,-0.000
464.600,0.688,4.134,0.000
465.100,0.687,4.340,0.001
465.600,0.687,4.541,0.001
466.100,0.686,4.742,0.001
466.600,0.686,4.941,-0.000
467.100,0.685,5.138,-0.001
467.600,0.685,5.326,-0.001
468.100,0.685,5.513,-0.001
468.600,0.685,5.695,-0.001
469.100,0.686,5.874,-0.001
469.600,0.686,6.042,-0.000
470.100,0.687,6.207,0.000
470.600,0.688,6.365,-0.000
471.100,0.690,6.518,-0.001
471.600,0.691,6.655,-0.001
472.100,0.693,6.790,-0.001
472.600,0.695,6.915,-0.002
473.100,0.697,7.035,-0.003
473.600,0.700,7.140,-0.003
474.100,0.703,7.241,-0.002
474.600,0.706,7.329,-0.002
475.100,0.709,7.412,-0.002
475.600,0.713,7.481,-0.003
476.100,0.716,7.547,-0.003
476.600,0.720,7.600,-0.002
477.100,0.724,7.650,-0.001
477.600,0.728,7.689,-0.002
478.100,0.733,7.725,-0.003
478.600,0.737,7.750,-0.003
479.100,0.741,7.774,-0.002
479.600,0.746,7.794,-0.003
480.100,0.750,7.812,-0.003
480.600,0.755,7.823,-0.003
481.100,0.759,7.835,-0.003
481.600,0.763,7.852,-0.003
482.100,0.767,7.870,-0.003
482.600,0.772,7.889,-0.002
483.100,0.776,7.909,-0.001
483.600,0.779,7.933,-0.002
484.100,0.783,7.957,-0.002
484.600,0.787,7.976,-0.001
485.100,0.790,7.991,-0.001
485.600,0.793,7.994,-0.000
486.100,0.796,7.996,-0.000
486.600,0.799,7.994,-0.001
487.100,0.802,7.993,-0.002
487.600,0.805,7.995,0.001
488.100,0.807,7.996,0.003
488.600,0.809,7.994,0.001
489.100,0.811,7.992,0.000
489.600,0.813,7.992,0.001
490.100,0.815,7.993,0.002
490.600,0.816,7.993,0.001
491.100,0.817,7.993,0.000
491.600,0.819,7.997,0.001
492.100,0.820,8.000,0.002
492.600,0.821,7.997,0.002
493.100,0.821,7.995,0.001
493.600,0.822,7.995,0.001
494.100,0.823,7.995,0.001
494.600,0.823,7.995,0.001
495.100,0.823,7.994,0.001
495.600,0.824,7.994,0.001
496.100,0.824,7.995,0.001
496.600,0.824,7.997,0.002
497.100,0.824,7.998,0.002
497.600,0.824,7.998,0.000
498.100,0.824,7.998,-0.001
498.600,0.824,7.997,-0.000
499.100,0.823,7.996,0.000
499.600,0.823,7.996,0.001
500.100,0.823,7.995,0.001
500.600,0.822,7.996,-0.000
501.100,0.822,7.996,-0.001
501.600,0.822,7.995,-0.001
502.100,0.821,7.995,-0.001
502.600,0.820,7.995,-0.002
503.100,0.820,7.995,-0.002
503.600,0.819,7.995,-0.001
504.100,0.819,7.994,-0.001
504.600,0.818,7.994,-0.001
505.100,0.817,7.995,-0.001
505.600,0.816,7.994,-0.001
506.100,0.815,7.993,-0.001
506.600,0.814,7.992,-0.001
507.100,0.814,7.992,-0.001
507.600,0.813,7.993,-0.001
508.100,0.812,7.994,-0.001
508.600,0.811,7.992,-0.001
509.100,0.810,7.992,-0.001
509.600,0.809,7.994,-0.001
510.100,0.808,7.995,-0.001
510.600,0.807,7.995,-0.000
511.100,0.806,7.994,-0.000
511.600,0.805,7.995,-0.001
512.100,0.804,7.995,-0.002
512.600,0.803,7.995,-0.001
513.100,0.802,7.994,-0.001
513.600,0.802,7.992,-0.001
514.100,0.801,7.990,-0.001
514.600,0.800,7.990,0.000
515.100,0.799,7.988,0.002
515.600,0.798,7.979,0.002
516.100,0.797,7.969,0.002
516.600,0.796,7.954,0.001
517.100,0.795,7.936,0.000
517.600,0.794,7.908,0.001
518.100,0.794,7.876,0.001
518.600,0.793,7.833,-0.000
519.100,0.792,7.786,-0.001
519.600,0.792,7.727,0.000
520.100,0.792,7.664,0.001
520.600,0.791,7.588,0.001
521.100,0.791,7.507,0.000
521.600,0.791,7.412,0.001
522.100,0.791,7.312,0.001
522.600,0.791,7.195,0.000
523.100,0.792,7.075,0.000
523.600,0.793,6.942,-0.000
524.100,0.793,6.806,-0.001
524.600,0.794,6.655,-0.000
525.100,0.795,6.501,-0.000
525.600,0.797,6.332,-0.001
526.100,0.798,6.161,-0.001
526.600,0.800,5.980,-0.000
527.100,0.801,5.797,-0.000
527.600,0.803,5.605,-0.001
528.100,0.805,5.411,-0.001
528.600,0.807,5.209,-0.000
529.100,0.808,5.006,-0.000
529.600,0.810,4.797,-0.001
530.100,0.812,4.588,-0.001
530.600,0.814,4.376,-0.000
531.100,0.815,4.163,0.001
531.600,0.817,3.948,-0.001
532.100,0.818,3.733,-0.002
532.600,0.819,3.518,-0.001
533.100,0.820,3.305,-0.000
533.600,0.820,3.093,-0.002
534.100,0.821,2.884,-0.003
534.600,0.821,2.682,-0.003
535.100,0.821,2.481,-0.003
535.600,0.821,2.287,-0.001
536.100,0.821,2.094,0.001
536.600,0.820,1.908,-0.001
537.100,0.819,1.725,-0.002
537.600,0.818,1.553,-0.001
538.100,0.817,1.384,-0.000
538.600,0.816,1.227,-0.001
539.100,0.815,1.072,-0.001
539.600,0.814,0.932,-0.001
540.100,0.812,0.796,-0.001
540.600,0.811,0.675,-0.001
541.100,0.810,0.558,-0.001
541.600,0.809,0.454,-0.001
542.100,0.808,0.354,-0.001
542.600,0.807,0.271,-0.002
543.100,0.806,0.190,-0.003
543.600,0.805,0.121,-0.003
544.100,0.805,0.059,-0.002
544.600,0.805,0.019,-0.001
545.100,0.804,-0.013,-0.000
545.600,0.804,-0.013,-0.003
546.100,0.804,-0.012,-0.004
546.600,0.805,0.001,-0.001
547.100,0.805,0.011,0.000
547.600,0.805,0.010,-0.002
548.100,0.806,0.008,-0.003
548.600,0.806,0.002,-0.002
549.100,0.807,-0.005,-0.001
549.600,0.808,-0.013,-0.001
550.100,0.808,-0.019,-0.001
550.600,0.809,-0.017,-0.000
551.100,0.810,-0.015,0.000
551.600,0.811,-0.011,0.001
552.100,0.812,-0.009,0.001
552.600,0.813,-0.012,-0.000
553.100,0.814,-0.014,-0.000
553.600,0.815,-0.013,0.000
554.100,0.816,-0.013,0.001
554.600,0.817,-0.012,0.000
555.100,0.818,-0.011,0.000
555.600,0.819,-0.009,0.001
556.100,0.821,-0.008,0.001
556.600,0.822,-0.010,0.001
557.100,0.823,-0.011,0.000
557.600,0.825,-0.008,0.001
558.100,0.826,-0.006,0.001
558.600,0.827,-0.004,-0.000
559.100,0.829,-0.003,-0.001
559.600,0.830,-0.005,-0.001
560.100,0.832,-0.006,-0.001
560.600,0.833,-0.007,-0.000
561.100,0.834,-0.007,0.001
561.600,0.836,-0.009,-0.000
562.100,0.837,-0.010,-0.001
562.600,0.838,-0.010,-0.000
563.100,0.839,-0.011,0.001
563.600,0.840,-0.013,-0.000
564.100,0.841,-0.014,-0.001
564.600,0.842,-0.013,-0.001
565.100,0.842,-0.013,-0.001
565.600,0.843,-0.012,-0.000
566.100,0.843,-0.011,0.000
566.600,0.843,-0.009,0.001
567.100,0.843,-0.008,0.001
567.600,0.843,-0.007,0.002
568.100,0.843,-0.008,0.002
568.600,0.842,-0.012,0.001
569.100,0.842,-0.014,-0.000
569.600,0.841,-0.011,0.001
570.100,0.841,-0.009,0.002
570.600,0.841,-0.010,0.001
571.100,0.840,-0.010,0.000
571.600,0.840,-0.007,0.001
572.100,0.840,-0.005,0.001
572.600,0.840,-0.007,-0.001
573.100,0.840,-0.008,-0.002
573.600,0.840,-0.007,0.000
574.100,0.841,-0.006,0.001
574.600,0.842,-0.006,0.000
575.100,0.843,-0.006,-0.001
575.600,0.844,-0.007,-0.001
576.100,0.846,-0.008,-0.001
576.600,0.848,-0.007,-0.001
577.100,0.850,-0.006,-0.001
577.600,0.853,-0.006,-0.000
578.100,0.855,-0.005,0.000
578.600,0.858,-0.004,0.001
579.100,0.861,-0.004,0.001
579.600,0.865,-0.004,-0.000
580.100,0.868,-0.005,-0.000
580.600,0.872,-0.008,0.000
581.100,0.875,-0.010,0.001
581.600,0.879,-0.010,-0.000
582.100,0.883,-0.011,-0.001
582.600,0.887,-0.008,-0.000
583.100,0.891,-0.007,0.000
583.600,0.895,-0.008,0.001
584.100,0.898,-0.009,0.002
584.600,0.902,-0.009,0.001
585.100,0.906,-0.008,0.000
585.600,0.910,-0.008,0.000
586.100,0.914,-0.007,0.000
586.600,0.918,-0.006,0.000
587.100,0.922,-0.006,0.000
587.600,0.926,-0.005,0.000
588.100,0.930,-0.005,0.000
588.600,0.935,-0.006,-0.000
589.100,0.939,-0.006,-0.001
589.600,0.943,-0.006,-0.001
590.100,0.948,-0.006,-0.000
590.600,0.952,-0.004,0.000
591.100,0.957,-0.003,0.001
591.600,0.962,-0.005,-0.001
592.100,0.967,-0.006,-0.002
592.600,0.972,-0.005,-0.000
593.100,0.977,-0.004,0.001
593.600,0.982,-0.004,-0.000
594.100,0.988,-0.005,-0.000
594.600,0.993,-0.002,0.000
595.100,0.999,-0.001,0.001
595.600,1.005,-0.002,-0.000
596.100,1.011,-0.003,-0.001
596.600,1.018,-0.004,-0.001
597.100,1.024,-0.005,-0.001
597.600,1.030,-0.006,-0.001
598.100,1.037,-0.006,-0.001
598.600,1.044,-0.006,-0.001
599.100,1.050,-0.005,-0.001
599.600,1.057,-0.006,-0.000
600.100,1.064,-0.006,-0.000
600.600,1.071,-0.007,-0.001
601.100,1.078,-0.007,-0.002
601.600,1.085,-0.006,-0.001
602.100,1.092,-0.006,-0.001
602.600,1.099,-0.005,-0.001
603.100,1.106,-0.004,-0.000
603.600,1.114,-0.004,0.000
604.100,1.121,-0.004,0.001
604.600,1.128,-0.004,-0.000
605.100,1.136,-0.005,-0.001
605.600,1.143,-0.004,-0.000
606.100,1.150,-0.003,0.000
606.600,1.158,-0.003,0.001
607.100,1.165,-0.002,0.001
607.600,1.173,-0.002,0.000
608.100,1.180,-0.002,0.000
608.600,1.188,-0.002,0.001
609.100,1.196,-0.002,0.002
609.600,1.203,-0.002,0.001
610.100,1.211,-0.002,-0.000
610.600,1.219,0.000,0.002
611.100,1.227,0.002,0.003
611.600,1.235,0.001,0.002
612.100,1.243,-0.001,0.001
612.600,1.251,-0.002,0.001
613.100,1.259,-0.003,0.001
613.600,1.267,-0.002,0.001
614.100,1.276,-0.002,0.001
614.600,1.284,-0.004,-0.000
615.100,1.293,-0.005,-0.000
615.600,1.302,-0.004,0.000
616.100,1.311,-0.004,0.001
616.600,1.320,-0.006,-0.000
617.100,1.329,-0.007,-0.001
617.600,1.339,-0.005,-0.000
618.100,1.349,-0.003,0.001
618.600,1.359,-0.003,-0.000
619.100,1.369,-0.003,-0.001
619.600,1.379,-0.002,-0.000
620.100,1.390,-0.001,-0.000
620.600,1.401,-0.003,-0.001
621.100,1.412,-0.004,-0.001
621.600,1.424,-0.004,-0.002
622.100,1.436,-0.004,-0.002
622.600,1.448,-0.003,-0.001
623.100,1.460,-0.003,-0.001
623.600,1.473,-0.004,-0.001
624.100,1.485,-0.004,-0.002
624.600,1.499,-0.004,-0.001
625.100,1.512,-0.004,-0.001
625.600,1.526,-0.004,-0.001
626.100,1.540,-0.003,-0.001
626.600,1.554,-0.001,-0.000
627.100,1.569,-0.000,0.000
627.600,1.584,-0.003,-0.000
628.100,1.599,-0.005,-0.001
628.600,1.614,-0.004,-0.001
629.100,1.630,-0.003,-0.001
629.600,1.646,-0.004,-0.000
630.100,1.662,-0.005,-0.000
630.600,1.679,-0.006,-0.001
631.100,1.695,-0.007,-0.001
631.600,1.713,-0.005,-0.001
632.100,1.730,-0.004,-0.001
632.600,1.748,-0.004,-0.002
633.100,1.765,-0.004,-0.002
633.600,1.784,-0.003,-0.001
634.100,1.802,-0.002,0.000
634.600,1.821,-0.002,-0.000
635.100,1.839,-0.002,-0.001
635.600,1.859,-0.001,-0.000
636.100,1.878,-0.001,0.000
636.600,1.898,-0.001,0.001
637.100,1.918,-0.001,0.002
637.600,1.938,-0.002,0.001
638.100,1.959,-0.003,-0.000
638.600,1.979,-0.000,0.001
639.100,2.001,0.001,0.002
639.600,2.022,-0.000,0.001
640.100,2.044,-0.001,0.000
640.600,2.066,0.000,0.001
641.100,2.088,0.001,0.002
641.600,2.111,0.001,0.001
642.100,2.135,0.000,0.001
642.600,2.159,0.001,0.001
643.100,2.183,0.002,0.001
643.600,2.207,0.002,0.002
644.100,2.233,0.002,0.003
644.600,2.258,0.000,0.002
645.100,2.285,-0.001,0.001
645.600,2.312,0.000,0.002
646.100,2.339,0.001,0.002
646.600,2.368,-0.001,0.000
647.100,2.396,-0.002,-0.001
647.600,2.426,-0.002,-0.001
648.100,2.456,-0.001,-0.000
648.600,2.487,-0.002,0.001
649.100,2.519,-0.003,0.001
649.600,2.551,-0.003,0.000
650.100,2.584,-0.003,-0.001
650.600,2.618,-0.004,-0.001
651.100,2.652,-0.004,-0.002
651.600,2.688,-0.004,-0.003
652.100,2.724,-0.004,-0.004
652.600,2.761,-0.002,-0.002
653.100,2.798,-0.001,-0.000
653.600,2.837,-0.003,-0.002
654.100,2.876,-0.004,-0.003
654.600,2.916,-0.002,-0.001
655.100,2.957,-0.001,0.001
655.600,2.999,-0.002,0.000
656.100,3.041,-0.003,-0.000
656.600,3.085,-0.003,-0.001
657.100,3.129,-0.003,-0.002
657.600,3.175,-0.001,-0.001
658.100,3.221,0.001,-0.000
658.600,3.268,-0.000,-0.001
659.100,3.316,-0.001,-0.002
659.600,3.366,-0.001,0.001
660.100,3.416,-0.001,0.002
660.600,3.468,-0.002,-0.000
661.100,3.520,-0.002,-0.002
661.600,3.574,-0.000,0.001
662.100,3.629,0.001,0.002
662.600,3.685,-0.001,0.001
663.100,3.742,-0.002,-0.001
663.600,3.801,-0.002,-0.000
664.100,3.861,-0.002,0.000
664.600,3.922,-0.001,0.001
665.100,3.984,0.000,0.002
665.600,4.048,0.000,0.001
666.100,4.113,0.001,-0.000
666.600,4.180,0.002,0.002
667.100,4.248,0.003,0.003
667.600,4.318,0.001,0.002
668.100,4.389,-0.000,0.001
668.600,4.462,-0.000,0.002
669.100,4.536,-0.001,0.003
669.600,4.612,-0.001,0.003
670.100,4.690,-0.002,0.002
670.600,4.769,-0.001,0.002
671.100,4.850,-0.000,0.002
671.600,4.933,-0.000,0.002
672.100,5.019,-0.000,0.002
672.600,5.106,-0.000,0.001
673.100,5.195,-0.000,0.001
673.600,5.286,0.001,0.002
674.100,5.379,0.002,0.002
674.600,5.474,0.001,0.001
675.100,5.570,0.001,0.001
675.600,5.669,0.001,0.001
676.100,5.771,0.001,0.001
676.600,5.875,-0.000,0.000
677.100,5.982,-0.001,-0.001
677.600,6.091,-0.001,-0.001
678.100,6.202,-0.001,-0.001
678.600,6.316,-0.002,-0.001
679.100,6.431,-0.002,-0.001
679.600,6.550,-0.002,-0.001
680.100,6.670,-0.002,-0.001
680.600,6.794,-0.002,-0.001
681.100,6.922,-0.003,-0.001
681.600,7.053,-0.004,-0.001
682.100,7.188,-0.005,-0.002
682.600,7.327,-0.003,-0.001
683.100,7.469,-0.002,-0.000
683.600,7.614,-0.003,-0.001
684.100,7.761,-0.003,-0.001
684.600,7.911,-0.003,-0.001
685.100,8.064,-0.002,-0.001
685.600,8.218,-0.002,-0.001
686.100,8.376,-0.001,-0.001
686.600,8.537,-0.003,-0.002
687.100,8.701,-0.003,-0.003
687.600,8.868,-0.002,-0.001
688.100,9.040,-0.001,0.001
688.600,9.216,-0.001,-0.000
689.100,9.396,-0.002,-0.001
689.600,9.579,-0.001,-0.001
690.100,9.766,-0.000,-0.001
690.600,9.956,-0.000,-0.000
691.100,10.150,-0.001,-0.000
691.600,10.348,-0.001,-0.001
692.100,10.549,-0.002,-0.002
692.600,10.754,-0.003,-0.001
693.100,10.962,-0.003,-0.001
693.600,11.174,-0.002,-0.001
694.100,11.390,-0.002,-0.000
694.600,11.609,-0.001,0.000
695.100,11.831,-0.001,0.001
695.600,12.056,-0.000,0.001
696.100,12.284,0.000,0.001
696.600,12.515,-0.001,0.001
697.100,12.748,-0.001,0.000
697.600,12.985,0.001,0.001
698.100,13.224,0.001,0.001
698.600,13.465,-0.000,0.001
699.100,13.707,-0.002,0.001
699.600,13.950,-0.001,0.001
700.100,14.194,-0.001,0.001
700.600,14.440,-0.001,0.001
701.100,14.686,-0.001,0.001
701.600,14.933,0.000,0.000
702.100,15.182,0.001,0.000
702.600,15.432,-0.001,0.000
703.100,15.683,-0.002,0.000
703.600,15.933,-0.001,-0.000
704.100,16.183,-0.001,-0.000
704.600,16.432,-0.001,0.001
705.100,16.680,-0.001,0.002
705.600,16.925,-0.000,0.002
706.100,17.168,0.001,0.001
706.600,17.409,0.001,-0.000
707.100,17.647,0.000,-0.001
707.600,17.881,0.001,-0.000
708.100,18.110,0.001,0.001
708.600,18.335,-0.000,-0.000
709.100,18.555,-0.002,-0.001
709.600,18.770,-0.001,0.000
710.100,18.979,-0.001,0.001
710.600,19.182,-0.001,0.000
711.100,19.378,-0.002,-0.001
711.600,19.568,-0.002,-0.000
712.100,19.749,-0.003,-0.000
712.600,19.923,-0.003,-0.001
713.100,20.088,-0.003,-0.002
713.600,20.242,-0.001,-0.001
714.100,20.387,-0.000,0.000
714.600,20.522,-0.003,-0.000
715.100,20.646,-0.004,-0.001
715.600,20.761,-0.003,-0.001
716.100,20.865,-0.002,-0.001
716.600,20.960,-0.002,0.000
717.100,21.043,-0.001,0.001
717.600,21.116,-0.001,-0.000
718.100,21.178,-0.001,-0.001
718.600,21.229,-0.001,-0.001
719.100,21.267,-0.002,-0.001
719.600,21.294,-0.001,-0.000
720.100,21.310,-0.001,0.001
720.600,21.313,-0.001,-0.000
721.100,21.305,-0.001,-0.000
721.600,21.286,-0.001,0.000
722.100,21.257,-0.001,0.001
722.600,21.219,-0.001,-0.000
723.100,21.176,-0.001,-0.001
723.600,21.130,-0.001,-0.000
724.100,21.082,-0.002,-0.000
724.600,21.036,-0.003,-0.001
725.100,20.992,-0.003,-0.001
725.600,20.951,-0.001,-0.000
726.100,20.915,-0.000,0.001
726.600,20.886,0.001,0.002
727.100,20.873,0.001,0.003
727.600,20.883,-0.000,0.001
728.100,20.928,-0.001,0.000
728.600,21.022,-0.001,0.002
729.100,21.178,-0.000,0.003
729.600,21.410,-0.001,0.001
730.100,21.725,-0.001,0.000
730.600,22.128,0.000,0.001
731.100,22.618,0.001,0.001
731.600,23.188,-0.001,0.001
732.100,23.823,-0.003,0.001
732.600,24.501,-0.001,0.001
733.100,25.195,0.000,0.001
733.600,25.871,-0.001,0.001
734.100,26.499,-0.001,0.001
734.600,27.050,-0.001,0.001
735.100,27.503,-0.000,0.001
735.600,27.846,0.000,0.001
736.100,28.080,0.001,0.001
736.600,28.211,-0.001,-0.000
737.100,28.253,-0.002,-0.001
737.600,28.220,-0.001,-0.001
738.100,28.125,-0.000,-0.001
738.600,27.979,0.000,-0.000
739.100,27.789,0.000,0.001
739.600,27.561,-0.002,-0.001
740.100,27.297,-0.004,-0.002
740.600,27.002,-0.003,-0.001
741.100,26.679,-0.002,-0.000
741.600,26.333,-0.002,-0.001
742.100,25.968,-0.002,-0.002
742.600,25.589,0.001,-0.000
743.100,25.200,0.002,0.001
743.600,24.804,-0.001,-0.000
744.100,24.402,-0.004,-0.001
744.600,23.998,-0.003,-0.001
745.100,23.592,-0.002,-0.001
745.600,23.185,-0.001,-0.000
746.100,22.779,0.000,0.000
746.600,22.375,-0.001,-0.000
747.100,21.974,-0.001,-0.001
747.600,21.578,-0.001,-0.000
748.100,21.186,-0.001,0.000
748.600,20.799,-0.001,-0.000
749.100,20.417,-0.001,-0.001
749.600,20.039,0.001,-0.000
750.100,19.667,0.001,0.000
750.600,19.300,0.000,0.000
751.100,18.940,0.000,0.000
751.600,18.585,0.002,0.001
752.100,18.238,0.004,0.001
752.600,17.897,0.004,0.003
753.100,17.563,0.003,0.003
753.600,17.236,0.001,0.001
754.100,16.914,-0.001,-0.001
754.600,16.598,-0.000,0.002
755.100,16.288,0.000,0.004
755.600,15.984,-0.000,0.003
756.100,15.686,-0.001,0.002
756.600,15.393,-0.002,0.001
757.100,15.107,-0.003,0.001
757.600,14.827,-0.002,0.001
758.100,14.552,-0.002,0.001
758.600,14.283,-0.002,0.001
759.100,14.019,-0.002,0.001
759.600,13.761,-0.002,0.001
760.100,13.509,-0.002,0.001
760.600,13.262,-0.002,-0.000
761.100,13.020,-0.001,-0.001
761.600,12.784,-0.001,0.000
762.100,12.553,-0.000,0.001
762.600,12.327,-0.000,0.001
763.100,12.107,-0.001,0.000
763.600,11.892,-0.002,0.001
764.100,11.683,-0.002,0.001
764.600,11.479,-0.000,0.001
765.100,11.279,0.001,0.001
765.600,11.085,0.001,0.000
766.100,10.894,0.000,0.000
766.600,10.706,-0.001,0.001
767.100,10.523,-0.001,0.001
767.600,10.343,-0.001,-0.000
768.100,10.166,-0.001,-0.001
768.600,9.994,-0.001,-0.001
769.100,9.826,-0.001,-0.001
769.600,9.662,-0.001,-0.001
770.100,9.502,-0.002,-0.001
770.600,9.347,-0.002,-0.001
771.100,9.195,-0.002,-0.001
771.600,9.047,-0.003,-0.002
772.100,8.902,-0.003,-0.002
772.600,8.759,-0.003,-0.002
773.100,8.619,-0.003,-0.001
773.600,8.482,-0.004,-0.001
774.100,8.347,-0.005,-0.001
774.600,8.215,-0.003,-0.001
775.100,8.087,-0.002,-0.000
775.600,7.962,-0.002,0.001
776.100,7.841,-0.002,0.001
776.600,7.723,-0.003,-0.000
777.100,7.608,-0.003,-0.001
777.600,7.495,-0.002,-0.001
778.100,7.384,-0.002,-0.001
778.600,7.276,-0.001,-0.001
779.100,7.169,-0.001,-0.000
779.600,7.064,0.001,0.001
780.100,6.961,0.001,0.001
780.600,6.860,0.001,0.001
781.100,6.762,0.000,0.001
781.600,6.666,0.000,0.000
782.100,6.572,0.000,0.000
782.600,6.481,0.001,0.001
783.100,6.392,0.002,0.001
783.600,6.304,0.002,0.001
784.100,6.218,0.002,0.000
784.600,6.134,0.001,0.001
785.100,6.051,0.001,0.001
785.600,5.969,-0.000,-0.000
786.100,5.889,-0.001,-0.001
786.600,5.811,-0.002,-0.000
787.100,5.735,-0.002,0.001
787.600,5.661,-0.002,0.000
788.100,5.589,-0.001,0.000
788.600,5.519,-0.001,0.001
789.100,5.450,-0.002,0.001
789.600,5.382,-0.001,0.001
790.100,5.315,-0.001,0.000
790.600,5.248,-0.001,0.001
791.100,5.182,-0.001,0.001
791.600,5.117,-0.002,0.001
792.100,5.053,-0.002,0.000
792.600,4.990,-0.002,-0.000
793.100,4.928,-0.001,-0.000
793.600,4.868,0.000,0.001
794.100,4.809,0.001,0.001
794.600,4.751,-0.001,0.000
795.100,4.694,-0.001,0.000
795.600,4.638,0.005,0.006
796.100,4.584,0.009,0.009
796.600,4.531,0.005,0.004
797.100,4.479,0.001,0.000
797.600,4.428,0.001,0.000
798.100,4.378,0.000,-0.000
798.600,4.328,-0.001,-0.002
799.100,4.279,-0.002,-0.003
799.600,4.231,-0.001,-0.002
800.100,4.183,-0.000,-0.001
800.600,4.137,-0.000,-0.002
801.100,4.093,-0.001,-0.002
801.600,4.050,-0.002,-0.002
802.100,4.010,-0.003,-0.002
802.600,3.970,-0.003,-0.001
803.100,3.933,-0.003,-0.000
803.600,3.895,-0.001,-0.001
804.100,3.859,0.000,-0.001
804.600,3.822,0.000,0.001
805.100,3.785,-0.001,0.002
805.600,3.747,-0.005,0.001
806.100,3.709,-0.008,0.001
806.600,3.672,-0.006,-0.000
807.100,3.634,-0.004,-0.001
807.600,3.597,-0.003,-0.001
808.100,3.561,-0.002,-0.001
808.600,3.527,-0.001,0.000
809.100,3.495,-0.000,0.001
809.600,3.464,-0.001,-0.000
810.100,3.433,-0.001,-0.001
810.600,3.403,-0.001,0.000
811.100,3.373,-0.000,0.001
811.600,3.343,-0.000,0.000
812.100,3.312,0.000,-0.001
812.600,3.281,0.001,-0.001
813.100,3.250,0.002,-0.001
813.600,3.221,0.002,-0.000
814.100,3.192,0.002,0.000
814.600,3.165,0.001,0.000
815.100,3.140,0.001,0.000
815.600,3.116,0.003,0.002
816.100,3.092,0.003,0.003
816.600,3.069,0.002,0.002
817.100,3.046,0.001,0.001
817.600,3.022,0.001,0.001
818.100,2.998,0.001,0.001
818.600,2.974,-0.000,0.001
819.100,2.949,-0.001,0.001
819.600,2.925,-0.002,0.001
820.100,2.901,-0.003,0.001
820.600,2.877,-0.002,0.001
821.100,2.854,-0.001,0.001
821.600,2.831,0.001,0.002
822.100,2.809,0.002,0.003
822.600,2.787,0.000,0.002
823.100,2.766,-0.001,0.001
823.600,2.745,-0.001,0.001
824.100,2.725,-0.002,0.000
824.600,2.704,-0.001,0.000
825.100,2.684,-0.000,0.000
825.600,2.664,-0.000,0.000
826.100,2.645,0.000,0.000
826.600,2.625,0.001,0.001
827.100,2.606,0.001,0.001
827.600,2.588,0.000,-0.000
828.100,2.570,-0.000,-0.001
828.600,2.552,-0.000,-0.000
829.100,2.535,0.000,0.000
829.600,2.519,-0.000,-0.000
830.100,2.503,-0.001,-0.001
830.600,2.488,-0.001,-0.001
831.100,2.473,-0.002,-0.001
831.600,2.459,-0.002,-0.002
832.100,2.444,-0.002,-0.003
832.600,2.430,-0.003,-0.001
833.100,2.416,-0.003,-0.001
833.600,2.402,-0.002,-0.001
834.100,2.388,-0.001,-0.000
834.600,2.373,-0.001,0.001
835.100,2.359,-0.001,0.002
835.600,2.345,-0.003,-0.000
836.100,2.331,-0.004,-0.002
836.600,2.318,-0.004,-0.001
837.100,2.306,-0.004,-0.001
837.600,2.293,-0.003,-0.000
838.100,2.280,-0.002,0.000
838.600,2.267,-0.002,0.000
839.100,2.253,-0.001,0.000
839.600,2.239,-0.000,0.001
840.100,2.225,0.000,0.001
840.600,2.212,-0.000,-0.000
841.100,2.200,-0.000,-0.001
841.600,2.189,-0.000,-0.000
842.100,2.178,-0.001,0.000
842.600,2.167,-0.001,0.000
843.100,2.156,-0.001,0.000
843.600,2.145,0.001,0.001
844.100,2.133,0.002,0.001
844.600,2.123,0.002,-0.000
845.100,2.112,0.001,-0.001
845.600,2.103,-0.001,-0.000
846.100,2.094,-0.002,0.000
846.600,2.086,-0.001,-0.000
847.100,2.078,0.000,-0.000
847.600,2.070,0.001,0.001
848.100,2.061,0.001,0.001
848.600,2.052,0.000,0.001
849.100,2.042,-0.001,0.001
849.600,2.032,-0.001,0.001
850.100,2.022,-0.002,0.002
850.600,2.012,-0.002,0.002
851.100,2.003,-0.001,0.002
851.600,1.993,-0.000,0.002
852.100,1.984,0.001,0.002
852.600,1.976,-0.001,0.001
853.100,1.967,-0.002,0.000
853.600,1.959,-0.001,0.002
854.100,1.951,0.000,0.003
854.600,1.944,-0.001,0.002
855.100,1.937,-0.001,0.001
855.600,1.930,-0.001,0.001
856.100,1.923,-0.001,0.001
856.600,1.916,-0.002,-0.000
857.100,1.909,-0.002,-0.001
857.600,1.901,-0.000,-0.001
858.100,1.892,0.002,-0.000
858.600,1.882,0.002,0.000
859.100,1.872,0.002,0.001
859.600,1.863,0.002,0.000
860.100,1.855,0.001,0.000
860.600,1.848,-0.000,-0.000
861.100,1.843,-0.002,-0.001
861.600,1.839,-0.003,-0.001
862.100,1.835,-0.004,-0.002
862.600,1.831,-0.002,-0.000
863.100,1.827,-0.001,0.001
863.600,1.821,-0.002,-0.000
864.100,1.815,-0.003,-0.001
864.600,1.809,-0.004,-0.001
865.100,1.802,-0.004,-0.001
865.600,1.796,-0.002,-0.001
866.100,1.789,-0.001,-0.001
866.600,1.783,-0.001,-0.000
867.100,1.777,-0.001,-0.000
867.600,1.771,-0.002,-0.001
868.100,1.765,-0.002,-0.001
868.600,1.760,-0.001,-0.000
869.100,1.754,0.000,0.001
869.600,1.749,-0.001,-0.000
870.100,1.745,-0.002,-0.001
870.600,1.741,-0.002,-0.002
871.100,1.738,-0.002,-0.002
871.600,1.735,-0.002,-0.001
872.100,1.731,-0.001,0.000
872.600,1.728,-0.001,0.000
873.100,1.724,-0.001,0.000
873.600,1.720,0.001,0.001
874.100,1.716,0.001,0.002
874.600,1.712,0.000,0.001
875.100,1.708,-0.001,-0.001
875.600,1.705,-0.002,-0.001
876.100,1.702,-0.003,-0.001
876.600,1.700,-0.001,0.002
877.100,1.698,0.001,0.004
877.600,1.696,0.001,0.006
878.100,1.694,0.001,0.009
878.600,1.692,0.000,0.014
879.100,1.689,-0.000,0.022
879.600,1.687,0.000,0.044
880.100,1.684,0.001,0.070
880.600,1.681,0.001,0.112
881.100,1.678,0.001,0.155
881.600,1.674,0.001,0.196
882.100,1.670,0.001,0.241
882.600,1.666,-0.000,0.303
883.100,1.660,-0.001,0.368
883.600,1.654,-0.002,0.444
884.100,1.648,-0.002,0.523
884.600,1.640,-0.001,0.616
885.100,1.632,-0.000,0.712
885.600,1.623,-0.001,0.826
886.100,1.613,-0.001,0.942
886.600,1.602,-0.001,1.069
887.100,1.590,0.000,1.199
887.600,1.576,0.002,1.345
888.100,1.562,0.003,1.492
888.600,1.547,-0.001,1.647
889.100,1.531,-0.004,1.804
889.600,1.513,-0.003,1.967
890.100,1.495,-0.003,2.134
890.600,1.475,-0.002,2.315
891.100,1.455,-0.001,2.495
891.600,1.434,-0.001,2.672
892.100,1.411,-0.001,2.852
892.600,1.388,-0.001,3.043
893.100,1.365,-0.002,3.233
893.600,1.340,-0.001,3.416
894.100,1.315,-0.001,3.602
894.600,1.290,-0.001,3.795
895.100,1.264,-0.002,3.986
895.600,1.238,-0.002,4.167
896.100,1.212,-0.002,4.349
896.600,1.185,-0.001,4.536
897.100,1.159,-0.000,4.721
897.600,1.133,-0.002,4.897
898.100,1.108,-0.003,5.073
898.600,1.083,-0.002,5.249
899.100,1.058,-0.001,5.425
899.600,1.034,-0.001,5.597
900.200,1.011,-0.002,5.797
900.700,0.989,-0.001,5.955
901.200,0.968,-0.001,6.111
901.700,0.948,-0.001,6.265
902.200,0.929,-0.002,6.413
902.700,0.911,-0.001,6.550
903.200,0.894,-0.001,6.686
903.700,0.879,-0.001,6.820
904.200,0.865,-0.001,6.947
904.700,0.852,-0.001,7.064
905.200,0.841,-0.001,7.179
905.700,0.831,-0.001,7.293
906.200,0.823,-0.001,7.403
906.700,0.816,-0.001,7.507
907.200,0.810,-0.001,7.610
907.700,0.805,-0.001,7.714
908.200,0.801,-0.000,7.821
908.700,0.798,-0.000,7.933
909.200,0.796,-0.000,7.992
909.700,0.795,-0.001,7.971
910.200,0.795,-0.001,7.959
910.700,0.796,-0.002,7.960
911.200,0.797,-0.002,7.959
911.700,0.798,-0.002,7.956
912.200,0.800,-0.002,7.943
912.700,0.801,-0.001,7.914
913.200,0.803,-0.000,7.899
913.700,0.805,-0.001,7.906
914.200,0.807,-0.002,7.921
914.700,0.808,-0.002,7.948
915.200,0.809,-0.002,7.964
915.700,0.810,-0.002,7.964
916.200,0.811,-0.002,7.967
916.700,0.811,-0.002,7.974
917.200,0.810,-0.002,7.981
917.700,0.809,-0.001,7.988
918.200,0.807,-0.001,7.989
918.700,0.804,-0.001,7.982
919.200,0.801,-0.002,7.978
919.700,0.798,-0.003,7.979
920.200,0.793,-0.003,7.980
920.700,0.789,-0.002,7.981
921.200,0.783,-0.001,7.979
921.700,0.778,-0.002,7.974
922.200,0.772,-0.003,7.973
922.700,0.766,-0.003,7.977
923.200,0.759,-0.003,7.980
923.700,0.752,-0.002,7.980
924.200,0.746,-0.001,7.981
924.700,0.739,-0.001,7.981
925.200,0.733,-0.001,7.980
925.700,0.726,-0.001,7.975
926.200,0.720,-0.001,7.974
926.700,0.715,-0.001,7.976
927.200,0.710,-0.001,7.978
927.700,0.705,-0.001,7.978
928.200,0.700,0.000,7.980
928.700,0.696,0.002,7.982
929.200,0.693,0.002,7.983
929.700,0.690,0.001,7.982
930.200,0.687,0.001,7.982
930.700,0.685,0.000,7.982
931.200,0.683,0.000,7.981
931.700,0.682,0.000,7.977
932.200,0.681,-0.000,7.974
932.700,0.681,-0.000,7.975
933.200,0.680,0.000,7.976
933.700,0.680,0.002,7.979
934.200,0.680,0.002,7.980
934.700,0.681,-0.000,7.979
935.200,0.681,-0.002,7.978
935.700,0.682,-0.002,7.978
936.200,0.682,-0.002,7.977
936.700,0.683,-0.003,7.976
937.200,0.684,-0.003,7.976
937.700,0.685,-0.002,7.977
938.200,0.687,-0.001,7.977
938.700,0.688,-0.001,7.976
939.200,0.689,-0.001,7.976
939.700,0.691,-0.001,7.976
940.200,0.692,-0.001,7.975
940.700,0.694,-0.000,7.974
941.200,0.696,0.001,7.974
941.700,0.698,0.001,7.976
942.200,0.700,0.002,7.977
942.700,0.703,0.001,7.977
943.200,0.706,0.001,7.976
943.700,0.709,0.001,7.976
944.200,0.712,0.001,7.976
944.700,0.716,0.001,7.978
945.200,0.720,0.001,7.978
945.700,0.724,0.002,7.978
946.200,0.728,0.002,7.977
946.700,0.733,-0.000,7.976
947.200,0.738,-0.001,7.975
947.700,0.743,-0.001,7.975
948.200,0.748,-0.001,7.974
948.700,0.754,-0.001,7.974
949.200,0.759,-0.001,7.973
949.700,0.765,-0.002,7.972
950.200,0.771,-0.003,7.972
950.700,0.777,-0.004,7.972
951.200,0.783,-0.004,7.973
951.700,0.789,-0.004,7.974
952.200,0.795,-0.003,7.975
952.700,0.801,-0.002,7.976
953.200,0.807,-0.002,7.977
953.700,0.813,-0.003,7.976
954.200,0.819,-0.003,7.975
954.700,0.825,-0.004,7.974
955.200,0.830,-0.004,7.974
955.700,0.835,-0.002,7.974
956.200,0.840,-0.001,7.974
956.700,0.845,0.000,7.974
957.200,0.850,0.000,7.974
957.700,0.854,-0.001,7.972
958.200,0.858,-0.001,7.972
958.700,0.862,0.000,7.972
959.200,0.865,0.001,7.971
959.700,0.868,0.000,7.969
960.200,0.871,-0.000,7.966
960.700,0.874,0.001,7.962
961.200,0.876,0.002,7.956
961.700,0.877,0.002,7.947
962.200,0.879,0.001,7.935
962.700,0.880,-0.000,7.917
963.200,0.881,-0.002,7.893
963.700,0.881,-0.003,7.861
964.200,0.881,-0.004,7.821
964.700,0.881,-0.003,7.770
965.200,0.881,-0.003,7.713
965.700,0.880,-0.001,7.645
966.200,0.879,-0.000,7.569
966.700,0.878,-0.001,7.479
967.200,0.876,-0.002,7.382
967.700,0.874,-0.002,7.276
968.200,0.873,-0.002,7.163
968.700,0.870,-0.002,7.040
969.200,0.868,-0.001,6.911
969.700,0.866,-0.001,6.774
970.200,0.863,-0.001,6.629
970.700,0.861,-0.001,6.473
971.200,0.858,-0.002,6.314
971.700,0.856,-0.002,6.149
972.200,0.853,-0.001,5.977
972.700,0.850,-0.000,5.796
973.200,0.848,0.000,5.609
973.700,0.845,0.000,5.414
974.200,0.842,0.001,5.216
974.700,0.840,0.001,5.012
975.200,0.838,0.002,4.806
975.700,0.836,0.001,4.594
976.200,0.833,0.002,4.385
976.700,0.832,0.005,4.178
977.200,0.830,0.006,3.968
977.700,0.829,0.001,3.752
978.200,0.827,-0.001,3.539
978.700,0.826,-0.002,3.331
979.200,0.825,-0.002,3.126
979.700,0.825,-0.003,2.924
980.200,0.824,-0.003,2.725
980.700,0.824,-0.003,2.531
981.200,0.824,-0.003,2.339
981.700,0.825,-0.004,2.151
982.200,0.825,-0.004,1.967
982.700,0.826,-0.004,1.787
983.200,0.827,-0.003,1.611
983.700,0.829,-0.002,1.440
984.200,0.830,-0.001,1.274
984.700,0.832,-0.001,1.116
985.200,0.834,-0.001,0.964
985.700,0.837,-0.002,0.821
986.200,0.840,-0.002,0.685
986.700,0.843,-0.002,0.560
987.200,0.846,-0.002,0.443
987.700,0.850,-0.002,0.338
988.200,0.854,-0.002,0.242
988.700,0.859,-0.001,0.157
989.200,0.864,-0.001,0.084
989.700,0.869,-0.001,0.028
990.200,0.875,-0.000,-0.006
990.700,0.881,0.001,-0.007
991.200,0.888,0.002,-0.002
991.700,0.895,0.002,0.012
992.200,0.903,0.001,0.018
992.700,0.911,-0.002,0.011
993.200,0.919,-0.004,0.005
993.700,0.928,-0.003,0.002
994.200,0.937,-0.003,0.001
994.700,0.947,-0.003,0.004
995.200,0.957,-0.003,0.004
995.700,0.967,-0.004,-0.001
996.200,0.977,-0.004,-0.004
996.700,0.987,-0.003,-0.007
997.200,0.998,-0.003,-0.006
997.700,1.009,-0.003,-0.002
998.200,1.020,-0.003,0.000
998.700,1.031,-0.003,-0.001
999.200,1.041,-0.002,-0.001
999.700,1.052,0.000,0.001
1000.200,1.063,0.001,0.000
1000.700,1.074,0.001,-0.003
1001.200,1.085,0.002,-0.004
1001.700,1.096,0.002,-0.002
1002.200,1.107,0.001,-0.000
1002.700,1.118,-0.000,-0.000
1003.200,1.130,-0.001,-0.001
1003.700,1.141,0.001,-0.002
1004.200,1.153,0.002,-0.002
1004.700,1.166,0.001,0.001
1005.200,1.179,-0.000,0.002
1005.700,1.192,-0.000,0.002
1006.200,1.206,-0.000,0.002
1006.700,1.221,0.000,0.001
1007.200,1.237,0.000,-0.000
1007.700,1.254,-0.002,-0.003
1008.200,1.273,-0.002,-0.004
1008.700,1.292,-0.001,-0.002
1009.200,1.313,-0.001,-0.001
1009.700,1.335,-0.001,-0.001
1010.200,1.359,-0.002,-0.002
1010.700,1.384,-0.003,-0.002
1011.200,1.411,-0.004,-0.002
1011.700,1.439,-0.005,-0.002
1012.200,1.469,-0.004,-0.001
1012.700,1.500,-0.002,0.000
1013.200,1.533,-0.001,0.001
1013.700,1.567,-0.002,0.001
1014.200,1.602,-0.002,0.000
1014.700,1.638,-0.002,-0.001
1015.200,1.675,-0.002,-0.002
1015.700,1.713,-0.002,-0.000
1016.200,1.752,-0.001,-0.000
1016.700,1.791,-0.001,-0.002
1017.200,1.830,-0.001,-0.002
1017.700,1.870,-0.002,-0.002
1018.200,1.909,-0.002,-0.002
1018.700,1.949,-0.002,-0.002
1019.200,1.988,-0.001,-0.001
1019.700,2.028,-0.000,0.001
1020.200,2.067,-0.000,0.002
1020.700,2.106,-0.001,0.002
1021.200,2.144,-0.002,0.001
1021.700,2.183,-0.001,0.002
1022.200,2.221,-0.001,0.002
1022.700,2.259,-0.001,0.002
1023.200,2.298,-0.002,0.001
1023.700,2.336,-0.002,-0.000
1024.200,2.375,-0.002,-0.001
1024.700,2.414,-0.001,0.001
1025.200,2.453,-0.001,0.000
1025.700,2.493,-0.001,-0.001
1026.200,2.533,-0.001,-0.002
1026.700,2.574,-0.002,-0.001
1027.200,2.616,-0.001,-0.001
1027.700,2.659,-0.000,0.000
1028.200,2.702,0.001,0.001
1028.700,2.747,-0.000,0.001
1029.200,2.793,-0.000,0.002
1029.700,2.840,0.000,0.001
1030.200,2.889,0.001,0.002
1030.700,2.938,0.003,0.003
1031.200,2.989,0.003,0.004
1031.700,3.042,0.002,0.003
1032.200,3.095,0.001,0.002
1032.700,3.150,0.000,0.002
1033.200,3.207,-0.001,0.001
1033.700,3.265,-0.002,-0.000
1034.200,3.324,-0.003,-0.001
1034.700,3.385,-0.001,-0.001
1035.200,3.447,-0.001,-0.001
1035.700,3.511,-0.001,0.001
1036.200,3.576,-0.001,0.001
1036.700,3.643,-0.002,0.000
1037.200,3.711,-0.002,0.000
1037.700,3.781,-0.002,0.001
1038.200,3.852,-0.001,0.001
1038.700,3.925,-0.001,0.001
1039.200,3.999,-0.001,0.001
1039.700,4.076,-0.002,0.001
1040.200,4.153,-0.003,0.001
1040.700,4.233,-0.003,-0.001
1041.200,4.314,-0.003,-0.002
1041.700,4.397,-0.001,-0.002
1042.200,4.482,-0.001,-0.002
1042.700,4.568,-0.001,-0.002
1043.200,4.657,-0.000,-0.002
1043.700,4.747,-0.000,-0.001
1044.200,4.840,-0.000,-0.001
1044.700,4.934,-0.001,-0.001
1045.200,5.030,-0.001,-0.001
1045.700,5.128,-0.001,-0.001
1046.200,5.229,-0.001,-0.000
1046.700,5.331,-0.003,-0.001
1047.200,5.436,-0.003,-0.001
1047.700,5.542,-0.001,0.001
1048.200,5.651,0.000,0.001
1048.700,5.762,0.001,0.002
1049.200,5.876,0.001,0.001
1049.700,5.992,-0.001,-0.000
1050.200,6.110,-0.002,-0.001
1050.700,6.230,-0.002,-0.001
1051.200,6.352,-0.001,-0.001
1051.700,6.477,-0.001,-0.000
1052.200,6.604,-0.001,-0.000
1052.700,6.734,-0.001,-0.001
1053.200,6.865,-0.001,-0.001
1053.700,6.999,-0.002,0.000
1054.200,7.135,-0.002,0.000
1054.700,7.273,-0.002,0.000
1055.200,7.413,0.002,0.002
1055.700,7.555,0.009,0.005
1056.200,7.699,0.010,0.006
1056.700,7.844,0.002,0.003
1057.200,7.991,-0.001,0.001
1057.700,8.140,-0.000,0.002
1058.200,8.291,0.001,0.002
1058.700,8.443,0.000,0.001
1059.200,8.596,-0.000,0.000
1059.700,8.750,-0.000,0.001
1060.200,8.905,-0.001,0.001
1060.700,9.061,-0.001,0.000
1061.200,9.218,-0.000,-0.000
1061.700,9.375,-0.000,0.000
1062.200,9.532,0.000,0.001
1062.700,9.689,0.001,0.001
1063.200,9.846,0.001,0.001
1063.700,10.003,0.000,0.002
1064.200,10.159,-0.001,0.002
1064.700,10.315,-0.001,0.002
1065.200,10.469,-0.000,0.001
1065.700,10.622,-0.000,0.001
1066.200,10.773,-0.000,0.001
1066.700,10.922,-0.000,0.001
1067.200,11.069,-0.001,0.001
1067.700,11.213,-0.001,-0.001
1068.200,11.355,-0.002,-0.001
1068.700,11.493,-0.003,-0.001
1069.200,11.628,-0.003,-0.001
1069.700,11.759,-0.003,-0.001
1070.200,11.886,-0.002,-0.001
1070.700,12.008,-0.002,-0.000
1071.200,12.125,-0.002,0.000
1071.700,12.237,-0.001,0.000
1072.200,12.343,-0.001,0.000
1072.700,12.444,-0.002,0.000
1073.200,12.539,-0.001,0.001
1073.700,12.626,0.001,0.002
1074.200,12.708,0.002,0.002
1074.700,12.782,-0.000,0.001
1075.200,12.848,-0.001,-0.001
1075.700,12.908,-0.002,-0.001
1076.200,12.959,-0.001,-0.001
1076.700,13.002,-0.000,-0.001
1077.200,13.038,0.000,-0.000
1077.700,13.064,-0.001,-0.000
1078.200,13.083,-0.001,-0.000
1078.700,13.093,0.001,-0.000
1079.200,13.094,0.002,0.000
1079.700,13.087,0.002,0.002
1080.200,13.070,0.001,0.002
1080.700,13.046,-0.000,0.001
1081.200,13.013,-0.001,0.000
1081.700,12.971,0.000,0.000
1082.200,12.921,0.000,0.000
1082.700,12.863,-0.002,-0.000
1083.200,12.797,-0.002,-0.000
1083.700,12.723,-0.001,-0.001
1084.200,12.641,-0.000,-0.001
1084.700,12.553,-0.002,-0.001
1085.200,12.457,-0.002,-0.001
1085.700,12.354,-0.002,-0.001
1086.200,12.245,-0.001,-0.001
1086.700,12.130,-0.001,-0.001
1087.200,12.009,-0.000,-0.000
1087.700,11.882,-0.000,-0.000
1088.200,11.751,0.000,0.000
1088.700,11.615,0.000,0.002
1089.200,11.474,-0.000,0.002
1089.700,11.329,-0.001,0.001
1090.200,11.181,-0.002,0.001
1090.700,11.029,-0.001,0.001
1091.200,10.874,-0.001,0.001
1091.700,10.717,-0.002,0.000
1092.200,10.558,-0.002,0.000
1092.700,10.396,-0.000,0.001
1093.200,10.233,0.001,0.001
1093.700,10.069,0.000,0.002
1094.200,9.903,-0.000,0.001
1094.700,9.737,-0.001,-0.000
1095.200,9.570,-0.001,-0.000
1095.700,9.404,0.001,0.001
1096.200,9.237,0.002,0.002
1096.700,9.070,0.000,0.001
1097.200,8.905,-0.000,0.001
1097.700,8.739,0.000,0.002
1098.200,8.575,0.000,0.002
1098.700,8.412,-0.001,-0.000
1099.200,8.251,-0.002,-0.001
1099.700,8.090,-0.001,-0.000
1100.200,7.932,-0.001,0.000
1100.700,7.775,-0.001,-0.000
1101.200,7.620,-0.001,-0.000
1101.700,7.467,-0.002,-0.001
1102.200,7.316,-0.002,-0.001
1102.700,7.167,-0.003,-0.002
1103.200,7.021,-0.003,-0.002
1103.700,6.877,-0.002,-0.001
1104.200,6.735,-0.001,0.000
1104.700,6.596,-0.000,0.001
1105.200,6.459,0.001,0.001
1105.700,6.325,0.001,-0.000
1106.200,6.193,0.002,-0.000
1106.700,6.063,0.001,0.002
1107.200,5.937,0.001,0.002
1107.700,5.812,0.001,0.001
1108.200,5.690,0.000,-0.000
1108.700,5.571,-0.001,-0.000
1109.200,5.454,-0.001,-0.000
1109.700,5.340,-0.001,-0.000
1110.200,5.228,-0.000,-0.000
1110.700,5.118,-0.000,-0.001
1111.200,5.011,-0.000,-0.001
1111.700,4.906,-0.002,-0.000
1112.200,4.804,-0.002,-0.000
1112.700,4.703,-0.001,0.000
1113.200,4.605,-0.001,0.000
1113.700,4.510,-0.002,0.000
1114.200,4.416,-0.003,0.000
1114.700,4.325,-0.003,-0.000
1115.200,4.235,-0.003,0.000
1115.700,4.148,-0.001,0.002
1116.200,4.063,-0.000,0.002
1116.700,3.979,-0.000,0.002
1117.200,3.898,-0.001,0.001
1117.700,3.818,-0.001,0.000
1118.200,3.741,-0.001,-0.000
1118.700,3.665,-0.001,0.000
1119.200,3.591,-0.002,0.001
1119.700,3.518,-0.001,0.001
1120.200,3.447,-0.001,0.002
1120.700,3.378,-0.002,0.001
1121.200,3.311,-0.002,0.000
1121.700,3.244,-0.001,0.000
1122.200,3.180,-0.000,0.001
1122.700,3.117,0.000,0.002
1123.200,3.055,0.000,0.002
1123.700,2.995,-0.002,0.001
1124.200,2.936,-0.002,0.001
1124.700,2.878,0.001,0.001
1125.200,2.822,0.002,0.002
1125.700,2.767,0.001,0.001
1126.200,2.714,0.000,0.000
1126.700,2.661,0.001,0.000
1127.200,2.610,0.001,0.000
1127.700,2.560,-0.000,0.000
1128.200,2.512,-0.000,0.000
1128.700,2.464,0.001,0.000
1129.200,2.418,0.001,0.000
1129.700,2.372,-0.000,-0.000
1130.200,2.328,-0.001,-0.000
1130.700,2.285,-0.001,-0.000
1131.200,2.243,-0.000,-0.000
1131.700,2.202,-0.000,0.000
1132.200,2.162,-0.000,0.000
1132.700,2.123,-0.002,-0.001
1133.200,2.084,-0.002,-0.001
1133.700,2.047,-0.001,-0.000
1134.200,2.011,-0.001,0.000
1134.700,1.975,-0.002,-0.001
1135.200,1.941,-0.002,-0.001
1135.700,1.907,-0.002,-0.001
1136.200,1.874,-0.002,-0.001
1136.700,1.842,-0.003,-0.001
1137.200,1.811,-0.003,-0.002
1137.700,1.780,-0.001,-0.001
1138.200,1.750,-0.001,-0.001
1138.700,1.721,-0.002,-0.000
1139.200,1.692,-0.003,-0.000
1139.700,1.664,-0.001,0.000
1140.200,1.637,-0.000,0.000
1140.700,1.610,-0.001,0.000
1141.200,1.584,-0.001,0.000
1141.700,1.558,-0.000,-0.000
1142.200,1.533,0.000,0.000
1142.700,1.509,0.001,0.001
1143.200,1.485,0.001,0.001
1143.700,1.462,-0.001,0.001
1144.200,1.439,-0.001,0.001
1144.700,1.417,-0.000,0.001
1145.200,1.395,-0.000,0.001
1145.700,1.373,-0.001,0.000
1146.200,1.352,-0.001,0.000
1146.700,1.332,0.000,0.001
1147.200,1.312,0.001,0.001
1147.700,1.292,-0.000,0.002
1148.200,1.273,-0.001,0.002
1148.700,1.253,-0.001,0.002
1149.200,1.235,-0.000,0.002
1149.700,1.216,0.001,0.003
1150.200,1.198,0.001,0.003
1150.700,1.180,-0.000,0.002
1151.200,1.163,-0.001,0.001
1151.700,1.145,-0.000,0.003
1152.200,1.128,-0.000,0.003
1152.700,1.111,-0.001,0.002
1153.200,1.094,-0.001,0.001
1153.700,1.078,-0.000,0.001
1154.200,1.062,-0.000,0.001
1154.700,1.046,-0.001,-0.000
1155.200,1.030,-0.002,-0.001
1155.700,1.014,-0.001,-0.001
1156.200,0.999,0.000,0.001
1156.700,0.984,0.003,0.006
1157.200,0.969,0.004,0.007
1157.700,0.954,-0.000,0.002
1158.200,0.940,-0.002,0.000
1158.700,0.926,0.001,0.002
1159.200,0.912,0.001,0.001
1159.700,0.899,-0.002,-0.001
1160.200,0.886,-0.003,-0.003
1160.700,0.873,-0.002,-0.001
1161.200,0.861,-0.002,-0.001
1161.700,0.848,-0.003,-0.001
1162.200,0.837,-0.003,-0.001
1162.700,0.825,-0.002,-0.001
1163.200,0.814,-0.002,-0.001
1163.700,0.803,-0.004,-0.001
1164.200,0.792,-0.004,-0.001
1164.700,0.782,-0.003,-0.001
1165.200,0.772,-0.002,-0.000
1165.700,0.762,-0.003,-0.001
1166.200,0.753,-0.003,-0.001
1166.700,0.744,-0.001,-0.001
1167.200,0.735,0.003,-0.001
1167.700,0.726,0.008,-0.001
1168.200,0.718,0.017,-0.001
1168.700,0.710,0.033,-0.002
1169.200,0.702,0.054,-0.002
1169.700,0.695,0.086,-0.000
1170.200,0.688,0.117,-0.000
1170.700,0.681,0.147,-0.002
1171.200,0.674,0.187,-0.003
1171.700,0.668,0.243,-0.002
1172.200,0.662,0.303,-0.001
1172.700,0.656,0.366,-0.001
1173.200,0.650,0.439,-0.001
1173.700,0.645,0.528,-0.002
1174.200,0.640,0.621,-0.002
1174.700,0.635,0.722,-0.001
1175.200,0.631,0.834,0.000
1175.700,0.627,0.963,0.002
1176.200,0.623,1.094,0.002
1176.700,0.619,1.230,0.001
1177.200,0.616,1.374,0.000
1177.700,0.613,1.529,-0.001
1178.200,0.610,1.692,-0.001
1178.700,0.608,1.865,0.000
1179.200,0.605,2.042,0.001
1179.700,0.603,2.226,-0.000
1180.200,0.601,2.413,-0.001
1180.700,0.599,2.605,0.001
1181.200,0.597,2.800,0.002
1181.700,0.596,2.999,0.003
1182.200,0.594,3.200,0.004
1182.700,0.593,3.403,0.003
1183.200,0.592,3.607,0.002
1183.700,0.590,3.811,0.002
1184.200,0.589,4.015,0.002
1184.700,0.588,4.219,0.002
1185.200,0.587,4.422,0.001
1185.700,0.586,4.621,0.001
1186.200,0.585,4.821,0.000
1186.700,0.584,5.021,0.000
1187.200,0.583,5.214,0.001
1187.700,0.583,5.399,0.001
1188.200,0.582,5.583,0.002
1188.700,0.582,5.766,0.001
1189.200,0.581,5.942,0.001
1189.700,0.581,6.108,0.001
1190.200,0.582,6.269,0.001
1190.700,0.582,6.423,-0.001
1191.200,0.582,6.570,-0.001
1191.700,0.583,6.708,-0.001
1192.200,0.584,6.840,-0.000
1192.700,0.585,6.963,-0.000
1193.200,0.587,7.078,-0.001
1193.700,0.588,7.180,-0.002
1194.200,0.590,7.275,-0.002
1194.700,0.592,7.361,0.000
1195.200,0.595,7.439,0.000
1195.700,0.597,7.507,-0.002
1196.200,0.600,7.567,-0.003
1196.700,0.602,7.617,-0.002
1197.200,0.605,7.662,-0.002
1197.700,0.609,7.700,-0.003
1198.200,0.612,7.733,-0.003
1198.700,0.615,7.758,-0.003
1199.200,0.619,7.780,-0.003
1199.700,0.622,7.799,-0.003
1200.200,0.626,7.816,-0.003
1200.700,0.630,7.829,-0.002
1201.200,0.633,7.844,-0.002
1201.700,0.637,7.861,-0.003
1202.200,0.641,7.880,-0.003
1202.700,0.644,7.902,-0.003
1203.200,0.648,7.925,-0.002
1203.700,0.651,7.952,-0.000
1204.200,0.655,7.975,0.000
1204.700,0.658,7.990,-0.001
1205.200,0.661,8.000,-0.001
1205.700,0.664,8.000,0.001
1206.200,0.667,7.998,0.001
1206.700,0.669,7.995,0.000
1207.200,0.671,7.993,-0.000
1207.700,0.674,7.993,-0.000
1208.200,0.676,7.992,-0.000
1208.700,0.677,7.990,0.000
1209.200,0.679,7.989,0.001
1209.700,0.680,7.992,0.001
1210.200,0.682,7.994,0.001
1210.700,0.683,7.994,0.002
1211.200,0.684,7.995,0.002
1211.700,0.684,7.997,0.002
1212.200,0.685,7.997,0.002
1212.700,0.685,7.997,0.003
1213.200,0.685,7.997,0.004
1213.700,0.685,7.995,0.003
1214.200,0.685,7.995,0.003
1214.700,0.685,7.996,0.003
1215.200,0.685,7.997,0.003
1215.700,0.685,7.996,0.001
1216.200,0.684,7.996,0.000
1216.700,0.684,7.997,0.002
1217.200,0.683,7.997,0.002
1217.700,0.683,7.996,0.000
1218.200,0.683,7.995,-0.000
1218.700,0.682,7.995,0.001
1219.200,0.682,7.995,0.002
1219.700,0.681,7.994,0.001
1220.200,0.681,7.995,0.000
1220.700,0.681,7.996,-0.001
1221.200,0.680,7.997,-0.001
1221.700,0.680,7.996,-0.000
1222.200,0.680,7.996,-0.000
1222.700,0.679,7.995,-0.000
1223.200,0.679,7.995,-0.000
1223.700,0.678,7.997,-0.001
1224.200,0.678,7.997,-0.001
1224.700,0.678,7.995,-0.000
1225.200,0.677,7.993,-0.000
1225.700,0.676,7.993,-0.000
1226.200,0.676,7.993,-0.001
1226.700,0.675,7.992,-0.001
1227.200,0.674,7.992,-0.002
1227.700,0.673,7.993,-0.001
1228.200,0.672,7.994,-0.001
1228.700,0.671,7.994,-0.001
1229.200,0.670,7.994,-0.001
1229.700,0.668,7.994,-0.001
1230.200,0.667,7.994,-0.001
1230.700,0.666,7.995,-0.000
1231.200,0.664,7.995,0.000
1231.700,0.663,7.995,-0.001
1232.200,0.661,7.995,-0.001
1232.700,0.660,7.996,0.000
1233.200,0.658,7.995,0.000
1233.700,0.656,7.994,0.000
1234.200,0.655,7.991,0.000
1234.700,0.653,7.987,-0.001
1235.200,0.652,7.983,0.000
1235.700,0.650,7.980,0.004
1236.200,0.649,7.968,0.004
1236.700,0.648,7.944,0.001
1237.200,0.646,7.917,-0.000
1237.700,0.645,7.887,0.000
1238.200,0.644,7.850,0.001
1238.700,0.643,7.804,0.001
1239.200,0.642,7.750,0.001
1239.700,0.641,7.687,0.001
1240.200,0.640,7.617,0.001
1240.700,0.639,7.536,0.000
1241.200,0.639,7.449,0.000
1241.700,0.638,7.351,0.001
1242.200,0.637,7.245,0.001
1242.700,0.637,7.125,0.000
1243.200,0.637,6.999,-0.000
1243.700,0.636,6.862,-0.000
1244.200,0.636,6.718,0.000
1244.700,0.636,6.563,0.002
1245.200,0.636,6.402,0.002
1245.700,0.636,6.230,0.001
1246.200,0.636,6.054,-0.000
1246.700,0.636,5.870,0.000
1247.200,0.636,5.682,0.000
1247.700,0.636,5.487,-0.000
1248.200,0.637,5.289,-0.000
1248.700,0.637,5.085,-0.000
1249.200,0.638,4.878,-0.001
1249.700,0.639,4.667,-0.002
1250.200,0.640,4.456,-0.003
1250.700,0.640,4.244,-0.001
1251.200,0.642,4.032,-0.000
1251.700,0.643,3.818,-0.000
1252.200,0.644,3.604,-0.000
1252.700,0.646,3.389,-0.000
1253.200,0.647,3.178,-0.000
1253.700,0.649,2.972,-0.001
1254.200,0.651,2.768,-0.001
1254.700,0.653,2.566,-0.001
1255.200,0.655,2.368,-0.001
1255.700,0.658,2.174,0.001
1256.200,0.660,1.985,0.001
1256.700,0.662,1.802,0.000
1257.200,0.665,1.625,-0.000
1257.700,0.667,1.454,0.000
1258.200,0.670,1.289,0.000
1258.700,0.672,1.134,-0.000
1259.200,0.674,0.987,0.000
1259.700,0.677,0.853,0.001
1260.200,0.679,0.725,0.001
1260.700,0.681,0.605,-0.000
1261.200,0.682,0.494,-0.001
1261.700,0.684,0.396,-0.000
1262.200,0.686,0.305,-0.001
1262.700,0.687,0.225,-0.001
1263.200,0.688,0.150,-0.002
1263.700,0.689,0.083,-0.002
1264.200,0.690,0.029,-0.002
1264.700,0.691,-0.004,-0.002
1265.200,0.691,-0.021,-0.002
1265.700,0.692,-0.014,-0.002
1266.200,0.692,-0.006,-0.002
1266.700,0.693,0.003,-0.002
1267.200,0.693,0.008,-0.002
1267.700,0.693,0.006,-0.002
1268.200,0.694,0.002,-0.002
1268.700,0.694,-0.007,-0.001
1269.200,0.694,-0.013,-0.001
1269.700,0.695,-0.015,0.000
1270.200,0.695,-0.016,0.000
1270.700,0.695,-0.015,0.000
1271.200,0.696,-0.014,0.000
1271.700,0.696,-0.014,-0.000
1272.200,0.697,-0.013,-0.000
1272.700,0.697,-0.012,-0.001
1273.200,0.698,-0.012,-0.001
1273.700,0.698,-0.014,-0.000
1274.200,0.698,-0.014,-0.000
1274.700,0.699,-0.013,-0.001
1275.200,0.699,-0.012,-0.000
1275.700,0.699,-0.009,0.001
1276.200,0.700,-0.008,0.002
1276.700,0.700,-0.009,0.001
1277.200,0.700,-0.008,0.001
1277.700,0.700,-0.005,0.001
1278.200,0.700,-0.003,0.001
1278.700,0.700,-0.002,0.000
1279.200,0.700,-0.003,-0.000
1279.700,0.700,-0.004,-0.001
1280.200,0.700,-0.005,-0.000
1280.700,0.701,-0.005,0.001
1281.200,0.701,-0.006,0.001
1281.700,0.702,-0.009,-0.001
1282.200,0.703,-0.011,-0.001
1282.700,0.704,-0.011,0.000
1283.200,0.706,-0.011,0.001
1283.700,0.708,-0.012,0.001
1284.200,0.710,-0.013,0.000
1284.700,0.713,-0.013,0.000
1285.200,0.717,-0.012,0.000
1285.700,0.721,-0.011,-0.001
1286.200,0.726,-0.010,-0.000
1286.700,0.731,-0.009,0.001
1287.200,0.737,-0.009,0.002
1287.700,0.744,-0.011,0.001
1288.200,0.751,-0.012,0.001
1288.700,0.759,-0.011,0.001
1289.200,0.767,-0.011,0.001
1289.700,0.776,-0.011,0.002
1290.200,0.785,-0.010,0.002
1290.700,0.794,-0.009,0.001
1291.200,0.804,-0.008,-0.000
1291.700,0.813,-0.008,-0.001
1292.200,0.823,-0.008,-0.001
1292.700,0.832,-0.008,0.001
1293.200,0.842,-0.008,0.001
1293.700,0.851,-0.008,-0.001
1294.200,0.860,-0.007,-0.001
1294.700,0.868,-0.005,0.002
1295.200,0.876,-0.005,0.002
1295.700,0.884,-0.008,0.000
1296.200,0.890,-0.008,-0.000
1296.700,0.897,-0.005,0.001
1297.200,0.903,-0.004,0.001
1297.700,0.908,-0.005,0.000
1298.200,0.913,-0.005,0.000
1298.700,0.917,-0.003,0.001
1299.200,0.921,-0.003,0.001
1299.700,0.925,-0.006,0.001
1300.200,0.928,-0.008,0.001
1300.700,0.931,-0.008,0.002
1301.200,0.933,-0.008,0.002
1301.700,0.935,-0.008,0.002
1302.200,0.937,-0.008,0.002
1302.700,0.939,-0.008,0.001
1303.200,0.941,-0.008,0.001
1303.700,0.943,-0.008,0.002
1304.200,0.945,-0.008,0.003
1304.700,0.947,-0.008,0.001
1305.200,0.949,-0.009,-0.000
1305.700,0.951,-0.009,0.000
1306.200,0.953,-0.008,0.001
1306.700,0.955,-0.006,0.001
1307.200,0.958,-0.005,0.001
1307.700,0.961,-0.005,0.000
1308.200,0.964,-0.005,-0.001
1308.700,0.967,-0.006,-0.001
1309.200,0.970,-0.007,-0.001
1309.700,0.973,-0.005,-0.001
1310.200,0.977,-0.005,0.000
1310.700,0.981,-0.005,0.001
1311.200,0.985,-0.005,0.001
1311.700,0.989,-0.005,-0.001
1312.200,0.994,-0.005,-0.002
1312.700,0.999,-0.005,-0.001
1313.200,1.004,-0.005,-0.001
1313.700,1.009,-0.005,-0.001
1314.200,1.014,-0.005,-0.001
1314.700,1.019,-0.003,-0.001
1315.200,1.025,-0.002,-0.001
1315.700,1.030,-0.003,0.000
1316.200,1.036,-0.004,0.000
1316.700,1.042,-0.006,-0.001
1317.200,1.048,-0.007,-0.001
1317.700,1.054,-0.006,0.000
1318.200,1.060,-0.006,0.001
1318.700,1.066,-0.007,-0.001
1319.200,1.072,-0.007,-0.001
1319.700,1.079,-0.006,0.001
1320.200,1.085,-0.006,0.001
1320.700,1.092,-0.008,-0.001
1321.200,1.098,-0.008,-0.001
1321.700,1.105,-0.005,0.001
1322.200,1.111,-0.004,0.001
1322.700,1.118,-0.004,-0.000
1323.200,1.125,-0.004,-0.001
1323.700,1.132,-0.004,0.000
1324.200,1.139,-0.003,0.000
1324.700,1.146,-0.004,0.000
1325.200,1.153,-0.004,-0.000
1325.700,1.160,-0.005,-0.002
1326.200,1.168,-0.005,-0.002
1326.700,1.175,-0.004,-0.001
1327.200,1.182,-0.004,0.001
1327.700,1.190,-0.003,0.001
1328.200,1.197,-0.003,0.001
1328.700,1.205,-0.004,0.002
1329.200,1.213,-0.005,0.002
1329.700,1.220,-0.003,0.001
1330.200,1.228,-0.002,0.001
1330.700,1.236,0.000,0.001
1331.200,1.244,0.000,0.001
1331.700,1.252,-0.002,0.002
1332.200,1.260,-0.004,0.002
1332.700,1.268,-0.003,0.001
1333.200,1.276,-0.003,0.001
1333.700,1.284,-0.003,0.002
1334.200,1.292,-0.004,0.002
1334.700,1.300,-0.005,0.001
1335.200,1.309,-0.005,0.000
1335.700,1.317,-0.004,0.001
1336.200,1.326,-0.004,0.001
1336.700,1.335,-0.004,0.000
1337.200,1.344,-0.003,0.000
1337.700,1.353,-0.001,0.002
1338.200,1.362,0.000,0.002
1338.700,1.372,-0.001,0.001
1339.200,1.382,-0.002,0.000
1339.700,1.392,-0.003,-0.001
1340.200,1.402,-0.003,-0.001
1340.700,1.413,-0.003,0.001
1341.200,1.424,-0.003,0.001
1341.700,1.435,-0.004,-0.001
1342.200,1.447,-0.005,-0.002
1342.700,1.459,-0.003,-0.001
1343.200,1.471,-0.002,-0.001
1343.700,1.483,-0.004,-0.001
1344.200,1.496,-0.004,-0.001
1344.700,1.509,-0.002,-0.000
1345.200,1.523,-0.001,0.000
1345.700,1.537,-0.002,-0.001
1346.200,1.551,-0.001,-0.001
1346.700,1.565,-0.000,0.000
1347.200,1.580,-0.000,0.000
1347.700,1.595,-0.001,0.000
1348.200,1.611,-0.002,0.000
1348.700,1.626,-0.003,-0.000
1349.200,1.642,-0.003,-0.000
1349.700,1.658,-0.004,-0.000
1350.200,1.675,-0.004,-0.000
1350.700,1.692,-0.003,-0.000
1351.200,1.709,-0.003,-0.000
1351.700,1.726,-0.004,0.000
1352.200,1.743,-0.005,0.000
1352.700,1.761,-0.005,-0.001
1353.200,1.779,-0.005,-0.001
1353.700,1.797,-0.003,0.001
1354.200,1.816,-0.002,0.001
1354.700,1.835,-0.003,0.000
1355.200,1.854,-0.003,-0.000
1355.700,1.873,-0.002,0.000
1356.200,1.892,-0.002,0.001
1356.700,1.912,-0.001,0.001
1357.200,1.932,-0.001,0.001
1357.700,1.952,-0.001,0.001
1358.200,1.973,-0.000,0.002
1358.700,1.994,-0.000,0.003
1359.200,2.015,-0.001,0.003
1359.700,2.037,-0.002,0.002
1360.200,2.059,-0.002,0.002
1360.700,2.081,-0.000,0.003
1361.200,2.103,0.001,0.003
1361.700,2.127,0.001,0.003
1362.200,2.150,0.002,0.003
1362.700,2.174,0.002,0.003
1363.200,2.198,0.002,0.003
1363.700,2.223,0.001,0.003
1364.200,2.249,0.000,0.002
1364.700,2.275,-0.001,0.001
1365.200,2.302,-0.001,0.000
1365.700,2.329,0.000,0.001
1366.200,2.357,0.001,0.002
1366.700,2.385,-0.001,0.001
1367.200,2.415,-0.003,0.001
1367.700,2.445,-0.003,0.001
1368.200,2.475,-0.003,0.001
1368.700,2.506,-0.003,-0.000
1369.200,2.539,-0.003,-0.001
1369.700,2.571,-0.004,-0.001
1370.200,2.605,-0.003,-0.001
1370.700,2.639,-0.002,0.001
1371.200,2.674,-0.002,0.000
1371.700,2.710,-0.004,-0.002
1372.200,2.747,-0.004,-0.002
1372.700,2.784,-0.003,-0.001
1373.200,2.822,-0.003,0.000
1373.700,2.861,-0.003,-0.001
1374.200,2.901,-0.003,-0.002
1374.700,2.941,-0.003,-0.001
1375.200,2.982,-0.003,-0.001
1375.700,3.025,-0.003,-0.001
1376.200,3.067,-0.003,-0.001
1376.700,3.111,-0.003,0.000
1377.200,3.156,-0.002,0.001
1377.700,3.202,-0.000,0.002
1378.200,3.248,0.000,0.001
1378.700,3.296,-0.001,-0.001
1379.200,3.344,-0.001,-0.001
1379.700,3.394,0.001,0.000
1380.200,3.445,0.002,0.001
1380.700,3.496,-0.000,-0.000
1381.200,3.549,-0.001,-0.000
1381.700,3.603,0.000,0.001
1382.200,3.658,0.000,0.002
1382.700,3.715,-0.001,0.001
1383.200,3.772,-0.002,0.000
1383.700,3.831,-0.003,0.000
1384.200,3.891,-0.003,0.001
1384.700,3.953,-0.002,0.001
1385.200,4.016,-0.001,0.001
1385.700,4.081,-0.001,0.000
1386.200,4.147,-0.001,0.001
1386.700,4.214,0.001,0.003
1387.200,4.283,0.001,0.004
1387.700,4.354,0.000,0.002
1388.200,4.426,-0.000,0.002
1388.700,4.499,-0.000,0.003
1389.200,4.574,0.000,0.003
1389.700,4.651,0.000,0.003
1390.200,4.729,0.000,0.003
1390.700,4.809,0.000,0.003
1391.200,4.892,0.000,0.003
1391.700,4.976,0.000,0.004
1392.200,5.063,0.000,0.004
1392.700,5.153,0.001,0.003
1393.200,5.244,0.001,0.002
1393.700,5.336,-0.000,0.003
1394.200,5.430,-0.000,0.003
1394.700,5.525,-0.000,0.001
1395.200,5.622,0.000,0.001
1395.700,5.721,0.000,0.002
1396.200,5.823,-0.000,0.002
1396.700,5.928,-0.001,0.002
1397.200,6.035,-0.001,0.002
1397.700,6.145,0.000,0.002
1398.200,6.257,0.001,0.002
1398.700,6.372,-0.002,0.001
1399.200,6.488,-0.003,0.000
1399.700,6.607,-0.003,0.000
1400.200,6.729,-0.002,0.001
1400.700,6.854,-0.002,0.001
1401.200,6.982,-0.002,0.001
1401.700,7.114,-0.003,0.001
1402.200,7.250,-0.003,0.000
1402.700,7.388,-0.001,-0.000
1403.200,7.529,-0.000,0.000
1403.700,7.673,-0.001,0.001
1404.200,7.819,-0.003,0.000
1404.700,7.968,-0.004,-0.001
1405.200,8.121,-0.004,-0.002
1405.700,8.276,-0.002,-0.000
1406.200,8.435,-0.001,0.000
1406.700,8.598,-0.002,-0.001
1407.200,8.763,-0.003,-0.001
1407.700,8.932,-0.002,-0.000
1408.200,9.104,-0.002,0.000
1408.700,9.280,-0.001,0.001
1409.200,9.459,-0.001,0.000
1409.700,9.641,-0.000,-0.001
1410.200,9.827,-0.001,-0.002
1410.700,10.017,-0.002,-0.000
1411.200,10.211,-0.003,0.000
1411.700,10.409,-0.002,-0.000
1412.200,10.610,-0.001,0.000
1412.700,10.815,-0.002,0.001
1413.200,11.024,-0.002,0.001
1413.700,11.237,-0.002,0.002
1414.200,11.452,-0.001,0.002
1414.700,11.671,-0.000,0.002
1415.200,11.893,0.000,0.002
1415.700,12.117,-0.001,0.002
1416.200,12.343,-0.001,0.002
1416.700,12.572,-0.002,0.001
1417.200,12.803,-0.001,0.001
1417.700,13.036,0.001,0.002
1418.200,13.272,0.002,0.003
1418.700,13.510,-0.000,0.001
1419.200,13.749,-0.001,0.001
1419.700,13.990,0.000,0.002
1420.200,14.233,0.000,0.002
1420.700,14.477,-0.002,0.002
1421.200,14.723,-0.002,0.001
1421.700,14.970,-0.001,0.002
1422.200,15.219,-0.000,0.002
1422.700,15.468,-0.001,0.001
1423.200,15.718,-0.002,0.000
1423.700,15.968,-0.002,-0.000
1424.200,16.216,-0.002,0.000
1424.700,16.463,-0.002,0.002
1425.200,16.708,-0.002,0.003
1425.700,16.949,-0.000,0.002
1426.200,17.188,0.001,0.001
1426.700,17.425,0.001,0.000
1427.200,17.658,0.001,0.000
1427.700,17.888,0.001,0.002
1428.200,18.115,0.000,0.002
1428.700,18.338,-0.002,-0.000
1429.200,18.557,-0.002,-0.001
1429.700,18.770,-0.002,0.000
1430.200,18.977,-0.001,0.001
1430.700,19.177,-0.001,0.001
1431.200,19.370,-0.001,0.000
1431.700,19.556,-0.002,-0.001
1432.200,19.733,-0.003,-0.001
1432.700,19.902,-0.003,-0.000
1433.200,20.063,-0.003,0.000
1433.700,20.214,-0.001,0.001
1434.200,20.357,-0.000,0.001
1434.700,20.489,-0.002,0.001
1435.200,20.612,-0.003,0.001
1435.700,20.725,-0.003,0.000
1436.200,20.826,-0.003,-0.000
1436.700,20.917,-0.002,-0.000
1437.200,20.997,-0.001,-0.000
1437.700,21.065,-0.001,0.000
1438.200,21.122,-0.001,0.001
1438.700,21.167,-0.001,0.001
1439.200,21.202,-0.001,0.001
1439.700,21.227,-0.001,0.001
1440.200,21.241,-0.001,0.001
1440.700,21.247,-0.000,-0.000
1441.200,21.244,-0.000,-0.001
1441.700,21.231,-0.001,-0.000
1442.200,21.208,-0.001,-0.000
1442.700,21.175,-0.002,0.000
1443.200,21.131,-0.001,0.000
1443.700,21.078,-0.000,-0.000
1444.200,21.020,-0.000,-0.000
1444.700,20.963,-0.001,-0.001
1445.200,20.915,-0.002,-0.001
1445.700,20.888,-0.002,-0.001
1446.200,20.893,-0.001,-0.000
1446.700,20.941,0.000,0.002
1447.200,21.042,0.001,0.002
1447.700,21.205,-0.000,0.002
1448.200,21.437,-0.001,0.002
1448.700,21.745,0.000,0.002
1449.200,22.134,0.001,0.002
1449.700,22.606,0.000,0.001
1450.200,23.164,0.000,0.001
1450.700,23.802,0.001,0.002
1451.200,24.511,0.000,0.002
1451.700,25.274,-0.001,0.002
1452.200,26.066,-0.001,0.002
1452.700,26.856,-0.000,0.002
1453.200,27.610,-0.000,0.002
1453.700,28.293,-0.000,0.002
1454.200,28.876,-0.001,0.002
1454.700,29.337,-0.001,0.001
1455.200,29.663,-0.002,0.001
1455.700,29.853,-0.001,0.001
1456.200,29.917,-0.001,0.002
1456.700,29.869,-0.001,0.002
1457.200,29.730,-0.000,0.002
1457.700,29.521,0.000,0.001
1458.200,29.259,0.001,0.000
1458.700,28.959,-0.000,0.000
1459.200,28.630,-0.001,0.000
1459.700,28.279,-0.001,-0.001
1460.200,27.909,-0.001,-0.001
1460.700,27.522,-0.001,0.000
1461.200,27.122,-0.001,0.000
1461.700,26.709,-0.001,-0.001
1462.200,26.286,-0.002,-0.001
1462.700,25.857,-0.003,-0.000
1463.200,25.424,-0.003,-0.000
1463.700,24.989,-0.003,-0.001
1464.200,24.553,-0.003,-0.001
1464.700,24.119,-0.003,-0.000
1465.200,23.688,-0.002,0.000
1465.700,23.261,0.001,0.002
1466.200,22.838,0.002,0.002
1466.700,22.419,0.002,0.002
1467.200,22.006,0.001,0.001
1467.700,21.597,0.000,0.001
1468.200,21.194,-0.000,0.001
1468.700,20.796,0.000,0.001
1469.200,20.403,0.000,0.001
1469.700,20.015,-0.001,0.001
1470.200,19.635,-0.001,0.001
1470.700,19.261,0.001,0.002
1471.200,18.894,0.002,0.001
1471.700,18.536,0.000,0.000
1472.200,18.185,-0.000,0.000
1472.700,17.841,0.000,0.001
1473.200,17.504,0.000,0.001
1473.700,17.174,-0.001,-0.000
1474.200,16.850,-0.001,-0.000
1474.700,16.531,-0.001,0.001
1475.200,16.218,-0.001,0.002
1475.700,15.912,-0.001,0.001
1476.200,15.612,-0.001,0.000
1476.700,15.319,-0.002,0.000
1477.200,15.032,-0.002,0.001
1477.700,14.753,-0.000,0.001
1478.200,14.480,0.000,0.002
1478.700,14.213,-0.001,0.001
1479.200,13.951,-0.002,0.001
1479.700,13.696,-0.002,0.001
1480.200,13.445,-0.001,0.002
1480.700,13.201,-0.000,0.002
1481.200,12.961,0.001,0.002
1481.700,12.727,0.001,0.003
1482.200,12.499,0.002,0.003
1482.700,12.277,0.000,0.002
1483.200,12.059,-0.000,0.001
1483.700,11.847,-0.000,0.002
1484.200,11.639,-0.000,0.002
1484.700,11.436,-0.001,0.001
1485.200,11.236,-0.001,0.001
1485.700,11.041,0.001,0.001
1486.200,10.850,0.001,0.002
1486.700,10.662,-0.000,0.001
1487.200,10.479,-0.001,0.000
1487.700,10.300,0.000,-0.000
1488.200,10.126,0.000,-0.000
1488.700,9.956,-0.002,-0.000
1489.200,9.791,-0.003,-0.000
1489.700,9.630,-0.003,-0.000
1490.200,9.472,-0.003,-0.001
1490.700,9.319,-0.004,-0.001
1491.200,9.168,-0.004,-0.001
1491.700,9.021,-0.004,-0.001
1492.200,8.876,-0.004,-0.000
1492.700,8.735,-0.003,-0.000
1493.200,8.596,-0.003,0.000
1493.700,8.460,-0.003,0.002
1494.200,8.327,-0.003,0.002
1494.700,8.198,-0.004,0.000
1495.200,8.072,-0.004,-0.001
1495.700,7.950,-0.004,0.000
1496.200,7.830,-0.003,0.000
1496.700,7.713,-0.001,-0.000
1497.200,7.599,-0.000,0.000
1497.700,7.487,0.000,0.001
1498.200,7.377,0.000,0.002
1498.700,7.269,-0.001,0.001
1499.200,7.164,-0.001,0.001
1499.700,7.061,0.000,0.000
1500.200,6.960,0.001,-0.000
1500.700,6.861,0.000,-0.001
1501.200,6.764,0.001,-0.001
1501.700,6.669,0.001,0.001
1502.200,6.576,0.001,0.001
1502.700,6.484,-0.000,0.000
1503.200,6.393,-0.000,-0.000
1503.700,6.304,0.002,-0.000
1504.200,6.217,0.002,-0.000
1504.700,6.132,-0.000,0.000
1505.200,6.049,-0.001,0.000
1505.700,5.968,-0.000,0.000
1506.200,5.890,0.000,0.001
1506.700,5.815,-0.002,0.002
1507.200,5.741,-0.002,0.002
1507.700,5.670,-0.002,0.002
1508.200,5.600,-0.001,0.002
1508.700,5.531,-0.000,0.003
1509.200,5.463,-0.000,0.003
1509.700,5.395,-0.001,0.002
1510.200,5.328,-0.001,0.002
1510.700,5.261,-0.001,0.003
1511.200,5.196,-0.001,0.003
1511.700,5.131,-0.001,0.003
1512.200,5.067,-0.000,0.002
1512.700,5.005,0.000,0.002
1513.200,4.944,0.001,0.002
1513.700,4.884,-0.000,0.001
1514.200,4.826,-0.000,0.001
1514.700,4.770,0.000,0.001
1515.200,4.714,0.001,0.001
1515.700,4.660,0.002,0.002
1516.200,4.606,0.002,0.002
1516.700,4.553,0.001,0.000
1517.200,4.502,0.001,-0.001
1517.700,4.451,0.001,0.000
1518.200,4.401,0.001,0.000
1518.700,4.352,0.000,-0.001
1519.200,4.304,-0.000,-0.001
1519.700,4.256,-0.000,-0.000
1520.200,4.210,-0.000,0.000
1520.700,4.165,-0.002,-0.001
1521.200,4.121,-0.002,-0.002
1521.700,4.079,-0.002,-0.001
1522.200,4.038,-0.003,-0.001
1522.700,3.998,-0.004,-0.001
1523.200,3.960,-0.005,-0.001
1523.700,3.922,-0.003,-0.001
1524.200,3.885,-0.003,-0.001
1524.700,3.848,-0.004,0.000
1525.200,3.812,-0.005,0.000
1525.700,3.775,-0.005,-0.001
1526.200,3.740,-0.005,-0.001
1526.700,3.704,-0.003,-0.000
1527.200,3.668,-0.002,-0.000
1527.700,3.633,-0.001,-0.000
1528.200,3.598,-0.001,0.000
1528.700,3.565,-0.002,0.001
1529.200,3.532,-0.003,0.001
1529.700,3.501,-0.001,0.000
1530.200,3.471,0.000,0.000
1530.700,3.442,0.001,0.001
1531.200,3.413,0.001,0.001
1531.700,3.383,0.001,0.000
1532.200,3.353,0.002,0.000
1532.700,3.321,0.003,0.001
1533.200,3.290,0.003,0.002
1533.700,3.259,0.001,0.001
1534.200,3.229,0.000,0.000
1534.700,3.201,0.001,0.000
1535.200,3.175,-0.000,0.000
1535.700,3.151,-0.004,-0.001
1536.200,3.128,-0.005,-0.000
1536.700,3.106,-0.003,0.001
1537.200,3.083,-0.001,0.002
1537.700,3.059,-0.002,0.001
1538.200,3.035,-0.002,0.001
1538.700,3.011,-0.001,0.001
1539.200,2.987,0.000,0.002
1539.700,2.963,0.001,0.003
1540.200,2.941,0.000,0.004
1540.700,2.920,-0.001,0.003
1541.200,2.898,-0.002,0.002
1541.700,2.877,-0.003,0.001
1542.200,2.854,-0.003,0.002
1542.700,2.831,-0.001,0.003
1543.200,2.809,-0.000,0.003
1543.700,2.786,0.000,0.003
1544.200,2.764,0.001,0.003
1544.700,2.743,-0.000,0.001
1545.200,2.723,-0.000,0.001
1545.700,2.704,0.001,0.002
1546.200,2.685,0.002,0.002
1546.700,2.667,0.002,0.001
1547.200,2.648,0.002,0.001
1547.700,2.629,0.002,0.001
1548.200,2.611,0.002,0.001
1548.700,2.592,0.001,-0.000
1549.200,2.574,-0.000,-0.001
1549.700,2.557,-0.001,-0.001
1550.200,2.540,-0.001,-0.002
1550.700,2.524,-0.002,-0.002
1551.200,2.508,-0.002,-0.002
1551.700,2.493,-0.002,-0.001
1552.200,2.479,-0.001,-0.000
1552.700,2.465,-0.000,0.001
1553.200,2.451,-0.000,0.001
1553.700,2.436,-0.001,0.000
1554.200,2.421,-0.002,0.000
1554.700,2.406,-0.004,0.001
1555.200,2.390,-0.004,0.001
1555.700,2.375,-0.004,-0.001
1556.200,2.360,-0.003,-0.001
1556.700,2.346,-0.001,0.000
1557.200,2.332,-0.001,0.001
1557.700,2.320,-0.002,0.000
1558.200,2.308,-0.002,0.000
1558.700,2.297,-0.000,0.001
1559.200,2.285,0.001,0.001
1559.700,2.273,0.000,0.000
1560.200,2.261,0.001,0.000
1560.700,2.249,0.001,0.002
1561.200,2.237,0.002,0.002
1561.700,2.225,0.001,0.002
1562.200,2.214,0.001,0.001
1562.700,2.203,0.001,0.001
1563.200,2.193,0.002,0.000
1563.700,2.183,0.001,0.000
1564.200,2.174,0.000,0.000
1564.700,2.165,0.000,-0.001
1565.200,2.156,-0.000,-0.001
1565.700,2.147,-0.000,0.001
1566.200,2.138,-0.000,0.001
1566.700,2.128,-0.000,0.002
1567.200,2.118,0.000,0.002
1567.700,2.108,0.001,0.002
1568.200,2.098,0.001,0.002
1568.700,2.088,-0.000,0.002
1569.200,2.078,-0.001,0.001
1569.700,2.069,-0.001,0.002
1570.200,2.060,-0.001,0.002
1570.700,2.052,-0.001,0.001
1571.200,2.043,-0.001,0.001
1571.700,2.035,-0.001,0.002
1572.200,2.026,-0.001,0.003
1572.700,2.017,-0.000,0.003
1573.200,2.008,0.000,0.003
1573.700,2.000,0.001,0.003
1574.200,1.992,0.001,0.003
1574.700,1.985,-0.000,0.001
1575.200,1.978,-0.000,0.000
1575.700,1.971,0.002,0.002
1576.200,1.965,0.003,0.003
1576.700,1.958,0.003,0.003
1577.200,1.952,0.003,0.002
1577.700,1.944,0.002,0.002
1578.200,1.937,0.001,0.001
1578.700,1.928,0.001,0.001
1579.200,1.920,0.001,0.001
1579.700,1.912,0.001,0.001
1580.200,1.905,-0.000,0.001
1580.700,1.898,-0.002,0.001
1581.200,1.893,-0.003,0.001
1581.700,1.888,-0.002,0.000
1582.200,1.884,-0.001,0.000
1582.700,1.880,-0.000,0.001
1583.200,1.876,-0.000,0.001
1583.700,1.871,-0.002,-0.001
1584.200,1.866,-0.003,-0.001
1584.700,1.861,-0.001,0.001
1585.200,1.856,-0.000,0.002
1585.700,1.851,-0.001,0.000
1586.200,1.846,-0.002,-0.001
1586.700,1.841,-0.002,0.001
1587.200,1.836,-0.002,0.001
1587.700,1.831,-0.002,-0.000
1588.200,1.826,-0.002,-0.001
1588.700,1.822,-0.001,0.001
1589.200,1.818,-0.001,0.001
1589.700,1.814,-0.002,0.000
1590.200,1.810,-0.002,-0.000
1590.700,1.806,-0.001,0.000
1591.200,1.801,-0.001,0.000
1591.700,1.797,-0.001,-0.000
1592.200,1.793,-0.000,0.000
1592.700,1.789,0.001,0.001
1593.200,1.785,0.001,0.002
1593.700,1.781,0.000,0.001
1594.200,1.779,-0.000,0.001
1594.700,1.777,-0.000,0.001
1595.200,1.775,0.000,0.001
1595.700,1.774,0.001,0.002
1596.200,1.773,0.001,0.003
1596.700,1.771,0.000,0.003
1597.200,1.770,-0.000,0.003
1597.700,1.768,-0.001,0.005
1598.200,1.766,-0.001,0.008
1598.700,1.764,-0.001,0.012
1599.200,1.762,-0.000,0.021
1599.700,1.761,-0.000,0.038
1600.200,1.761,-0.000,0.063
1600.700,1.760,-0.001,0.099
1601.200,1.758,-0.001,0.139
1601.700,1.754,0.000,0.184
1602.200,1.749,0.000,0.232
1602.700,1.743,-0.001,0.285
1603.200,1.736,-0.001,0.348
1603.700,1.727,-0.001,0.427
1604.200,1.718,-0.001,0.507
1604.700,1.707,-0.000,0.589
1605.200,1.696,0.000,0.684
1605.700,1.684,0.001,0.800
1606.200,1.672,0.001,0.917
1606.700,1.658,0.000,1.038
1607.200,1.644,-0.000,1.167
1607.700,1.629,0.001,1.310
1608.200,1.614,0.001,1.456
1608.700,1.599,-0.001,1.606
1609.200,1.584,-0.003,1.763
1609.700,1.569,-0.003,1.932
1610.200,1.554,-0.003,2.102
1610.700,1.539,-0.003,2.275
1611.200,1.526,-0.003,2.452
1611.700,1.513,-0.002,2.636
1612.200,1.501,-0.002,2.821
1612.700,1.490,-0.003,3.007
1613.200,1.480,-0.004,3.193
1613.700,1.471,-0.003,3.379
1614.200,1.463,-0.003,3.567
1614.700,1.457,-0.003,3.760
1615.200,1.452,-0.003,3.949
1615.700,1.447,-0.003,4.131
1616.200,1.444,-0.002,4.317
1616.700,1.442,-0.001,4.508
1617.200,1.440,-0.001,4.691
1617.700,1.439,-0.003,4.865
1618.200,1.438,-0.003,5.042
1618.700,1.438,-0.002,5.224
1619.200,1.438,NaN,NaN
1619.700,1.437,NaN,NaN


==> Figures/Data/LimiterungPunktwolke/VSR30080/SafeteyFilterBorder_VSR30080_Class17.csv <==
0.074548,0.074548,0.183036,0.000000,0.000000,0.000000
0.149548,0.149548,0.183535,0.000000,0.000000,0.000000
0.224828,0.224828,0.183856,0.000000,0.000000,0.000000
0.300684,0.300684,0.184285,0.000000,0.000000,0.000000
0.377515,0.377515,0.184929,0.000000,0.000000,0.000000
0.456195,0.456195,0.186017,0.000000,0.000000,0.000000
0.545358,0.545358,0.190354,0.000000,0.000000,0.000000
0.639938,0.639938,0.195146,0.000000,0.000000,0.000000
0.732225,0.732225,0.198132,0.000000,0.000000,0.000000
0.823082,0.823082,0.200054,0.000000,0.000000,0.000000
0.919692,0.919692,0.202774,0.000000,0.000000,0.000000
1.022532,1.022532,0.206170,0.000000,0.000000,0.000000
1.121426,1.121426,0.208176,0.000000,0.000000,0.000000
1.224465,1.224465,0.210474,0.000000,0.000000,0.000000
1.327643,1.327643,0.212350,0.000000,0.000000,0.000000
1.430855,1.430855,0.213856,0.000000,0.000000,0.000000
1.534005,1.534005,0.215036,0.000000,0.000000,0.000000
1.632724,1.632724,0.215358,0.000000,0.000000,0.000000
1.730189,1.730189,0.215350,0.000000,0.000000,0.000000
1.852712,1.852712,0.218155,0.000000,0.000000,0.000000
1.968948,1.968948,0.219826,0.000000,0.000000,0.000000
2.085855,2.085855,0.221257,0.000000,0.000000,0.000000
2.191402,2.191402,0.221255,0.000000,0.000000,0.000000
2.302853,2.302853,0.221670,0.000000,0.000000,0.000000
2.425718,2.425718,0.222942,0.000000,0.000000,0.000000
2.549321,2.549321,0.224009,0.000000,0.000000,0.000000
2.686809,2.686809,0.225993,0.000000,0.000000,0.000000
2.855528,2.855528,0.230163,0.000000,0.000000,0.000000
3.096494,3.096494,0.239410,0.000000,0.000000,0.000000
3.189222,3.189222,0.236738,0.000000,0.000000,0.000000
3.274787,3.274787,0.233578,0.000000,0.000000,0.000000
3.361557,3.361557,0.230555,0.000000,0.000000,0.000000
3.436367,3.436367,0.226780,0.000000,0.000000,0.000000
3.499937,3.499937,0.222380,0.000000,0.000000,0.000000
3.568077,3.568077,0.218389,0.000000,0.000000,0.000000
3.638925,3.638925,0.214652,0.000000,0.000000,0.000000
3.714761,3.714761,0.211271,0.000000,0.000000,0.000000
3.794487,3.794487,0.208145,0.000000,0.000000,0.000000
3.874396,3.874396,0.205049,0.000000,0.000000,0.000000
3.962518,3.962518,0.202386,0.000000,0.000000,0.000000
4.032505,4.032505,0.198809,0.000000,0.000000,0.000000
4.106595,4.106595,0.195464,0.000000,0.000000,0.000000
4.200976,4.200976,0.193071,0.000000,0.000000,0.000000
4.283352,4.283352,0.190095,0.000000,0.000000,0.000000
4.361666,4.361666,0.186929,0.000000,0.000000,0.000000
4.425445,4.425445,0.183154,0.000000,0.000000,0.000000
4.480631,4.480631,0.179068,0.000000,0.000000,0.000000
4.548647,4.548647,0.175527,0.000000,0.000000,0.000000
4.618078,4.618078,0.172047,0.000000,0.000000,0.000000
4.686226,4.686226,0.168523,0.000000,0.000000,0.000000
4.753050,4.753050,0.164955,0.000000,0.000000,0.000000
4.818335,4.818335,0.161336,0.000000,0.000000,0.000000
4.893440,4.893440,0.158034,0.000000,0.000000,0.000000
4.971853,4.971853,0.154811,0.000000,0.000000,0.000000
5.052251,5.052251,0.151612,0.000000,0.000000,0.000000
5.135833,5.135833,0.148464,0.000000,0.000000,0.000000
5.224452,5.224452,0.145406,0.000000,0.000000,0.000000
5.321112,5.321112,0.142500,0.000000,0.000000,0.000000
5.431029,5.431029,0.139855,0.000000,0.000000,0.000000
5.567413,5.567413,0.137758,0.000000,0.000000,0.000000
5.668010,5.668010,0.134650,0.000000,0.000000,0.000000
5.748377,5.748377,0.130991,0.000000,0.000000,0.000000
5.822633,5.822633,0.127148,0.000000,0.000000,0.000000
5.891845,5.891845,0.123156,0.000000,0.000000,0.000000
5.995230,5.995230,0.119812,0.000000,0.000000,0.000000
6.041459,6.041459,0.115278,0.000000,0.000000,0.000000
6.088872,6.088872,0.110767,0.000000,0.000000,0.000000
6.160388,6.160388,0.106670,0.000000,0.000000,0.000000
6.258069,6.258069,0.102953,0.000000,0.000000,0.000000
6.360814,6.360814,0.099221,0.000000,0.000000,0.000000
6.451548,6.451548,0.095205,0.000000,0.000000,0.000000
6.535945,6.535945,0.091014,0.000000,0.000000,0.000000
6.625206,6.625206,0.086808,0.000000,0.000000,0.000000
6.720795,6.720795,0.082592,0.000000,0.000000,0.000000
6.774499,6.774499,0.077795,0.000000,0.000000,0.000000
6.819079,6.819079,0.072865,0.000000,0.000000,0.000000
6.863006,6.863006,0.067905,0.000000,0.000000,0.000000
6.906475,6.906475,0.062915,0.000000,0.000000,0.000000
6.923176,6.923176,0.057674,0.000000,0.000000,0.000000
6.961928,6.961928,0.052610,0.000000,0.000000,0.000000
7.009905,7.009905,0.047583,0.000000,0.000000,0.000000
7.061674,7.061674,0.042534,0.000000,0.000000,0.000000
7.119294,7.119294,0.037463,0.000000,0.000000,0.000000
7.123831,7.123831,0.032089,0.000000,0.000000,0.000000
7.081600,7.081600,0.026553,0.000000,0.000000,0.000000
7.057931,7.057931,0.021152,0.000000,0.000000,0.000000
7.051008,7.051008,0.015837,0.000000,0.000000,0.000000
7.040655,7.040655,0.010537,0.000000,0.000000,0.000000
7.052403,7.052403,0.005276,0.000000,0.000000,0.000000
7.065086,7.065086,0.000000,0.000000,0.000000,0.000000
6.988675,6.988675,-0.005228,0.000000,0.000000,0.000000
6.871607,6.871607,-0.010284,0.000000,0.000000,0.000000
6.783085,6.783085,-0.015235,0.000000,0.000000,0.000000
6.712281,6.712281,-0.020116,0.000000,0.000000,0.000000
6.652958,6.652958,-0.024945,0.000000,0.000000,0.000000
6.601272,6.601272,-0.029735,0.000000,0.000000,0.000000
6.567074,6.567074,-0.034557,0.000000,0.000000,0.000000
6.531969,6.531969,-0.039343,0.000000,0.000000,0.000000
6.484758,6.484758,-0.044018,0.000000,0.000000,0.000000
6.431188,6.431188,-0.048600,0.000000,0.000000,0.000000
6.361613,6.361613,-0.052996,0.000000,0.000000,0.000000
6.276026,6.276026,-0.057172,0.000000,0.000000,0.000000
6.180273,6.180273,-0.061150,0.000000,0.000000,0.000000
6.080964,6.080964,-0.064978,0.000000,0.000000,0.000000
5.787546,5.787546,-0.066462,0.000000,0.000000,0.000000
5.494799,5.494799,-0.067526,0.000000,0.000000,0.000000
5.241831,5.241831,-0.068682,0.000000,0.000000,0.000000
5.020203,5.020203,-0.069907,0.000000,0.000000,0.000000
4.823672,4.823672,-0.071182,0.000000,0.000000,0.000000
4.647522,4.647522,-0.072495,0.000000,0.000000,0.000000
4.365410,4.365410,-0.071817,0.000000,0.000000,0.000000
4.075200,4.075200,-0.070564,0.000000,0.000000,0.000000
3.805354,3.805354,-0.069226,0.000000,0.000000,0.000000
3.462649,3.462649,-0.066072,0.000000,0.000000,0.000000
3.007637,3.007637,-0.060106,0.000000,0.000000,0.000000
2.758496,2.758496,-0.057660,0.000000,0.000000,0.000000
2.634422,2.634422,-0.057527,0.000000,0.000000,0.000000
2.541089,2.541089,-0.057905,0.000000,0.000000,0.000000
2.442976,2.442976,-0.058036,0.000000,0.000000,0.000000
2.321624,2.321624,-0.057445,0.000000,0.000000,0.000000
2.235122,2.235122,-0.057557,0.000000,0.000000,0.000000
2.155706,2.155706,-0.057730,0.000000,0.000000,0.000000
2.084809,2.084809,-0.058024,0.000000,0.000000,0.000000
2.048191,2.048191,-0.059208,0.000000,0.000000,0.000000
2.013458,2.013458,-0.060422,0.000000,0.000000,0.000000
1.977192,1.977192,-0.061565,0.000000,0.000000,0.000000
1.939233,1.939233,-0.062628,0.000000,0.000000,0.000000
1.899378,1.899378,-0.063598,0.000000,0.000000,0.000000
1.857362,1.857362,-0.064460,0.000000,0.000000,0.000000
1.812836,1.812836,-0.065192,0.000000,0.000000,0.000000
1.765326,1.765326,-0.065767,0.000000,0.000000,0.000000
1.714183,1.714183,-0.066148,0.000000,0.000000,0.000000
1.696392,1.696392,-0.067796,0.000000,0.000000,0.000000
1.685076,1.685076,-0.069740,0.000000,0.000000,0.000000
1.664557,1.664557,-0.071338,0.000000,0.000000,0.000000
1.639513,1.639513,-0.072761,0.000000,0.000000,0.000000
1.614489,1.614489,-0.074200,0.000000,0.000000,0.000000
1.589629,1.589629,-0.075663,0.000000,0.000000,0.000000
1.565129,1.565129,-0.077163,0.000000,0.000000,0.000000
1.541268,1.541268,-0.078721,0.000000,0.000000,0.000000
1.518459,1.518459,-0.080363,0.000000,0.000000,0.000000
1.483079,1.483079,-0.081354,0.000000,0.000000,0.000000
1.445848,1.445848,-0.082230,0.000000,0.000000,0.000000
1.397952,1.397952,-0.082462,0.000000,0.000000,0.000000
1.358436,1.358436,-0.083145,0.000000,0.000000,0.000000
1.315887,1.315887,-0.083609,0.000000,0.000000,0.000000
1.265281,1.265281,-0.083501,0.000000,0.000000,0.000000
1.195690,1.195690,-0.082007,0.000000,0.000000,0.000000
1.139655,1.139655,-0.081287,0.000000,0.000000,0.000000
1.099492,1.099492,-0.081616,0.000000,0.000000,0.000000
1.060651,1.060651,-0.082006,0.000000,0.000000,0.000000
1.025729,1.025729,-0.082676,0.000000,0.000000,0.000000
0.990805,0.990805,-0.083338,0.000000,0.000000,0.000000
0.955928,0.955928,-0.083998,0.000000,0.000000,0.000000
0.922836,0.922836,-0.084815,0.000000,0.000000,0.000000
0.889299,0.889299,-0.085603,0.000000,0.000000,0.000000
0.855342,0.855342,-0.086360,0.000000,0.000000,0.000000
0.819643,0.819643,-0.086944,0.000000,0.000000,0.000000
0.783785,0.783785,-0.087507,0.000000,0.000000,0.000000
0.746912,0.746912,-0.087948,0.000000,0.000000,0.000000
0.709989,0.709989,-0.088370,0.000000,0.000000,0.000000
0.673011,0.673011,-0.088771,0.000000,0.000000,0.000000
0.636012,0.636012,-0.089156,0.000000,0.000000,0.000000
0.598516,0.598516,-0.089455,0.000000,0.000000,0.000000
0.559598,0.559598,-0.089505,0.000000,0.000000,0.000000
0.519038,0.519038,-0.089218,0.000000,0.000000,0.000000
0.479748,0.479748,-0.089058,0.000000,0.000000,0.000000
0.441297,0.441297,-0.088977,0.000000,0.000000,0.000000
0.403421,0.403421,-0.088947,0.000000,0.000000,0.000000
0.365949,0.365949,-0.088946,0.000000,0.000000,0.000000
0.328769,0.328769,-0.088961,0.000000,0.000000,0.000000
0.291798,0.291798,-0.088982,0.000000,0.000000,0.000000
0.254065,0.254065,-0.088680,0.000000,0.000000,0.000000
0.218854,0.218854,-0.089240,0.000000,0.000000,0.000000
0.183278,0.183278,-0.089781,0.000000,0.000000,0.000000
0.146600,0.146600,-0.089849,0.000000,0.000000,0.000000
0.110552,0.110552,-0.090405,0.000000,0.000000,0.000000
0.074538,0.074538,-0.091478,0.000000,0.000000,0.000000
0.037601,0.037601,-0.092320,0.000000,0.000000,0.000000
0.000000,0.000000,-0.092987,0.000000,0.000000,0.000000
-0.038195,-0.038195,-0.093779,0.000000,0.000000,0.000000
-0.077037,-0.077037,-0.094545,0.000000,0.000000,0.000000
-0.116388,-0.116388,-0.095178,0.000000,0.000000,0.000000
-0.156142,-0.156142,-0.095697,0.000000,0.000000,0.000000
-0.196211,-0.196211,-0.096116,0.000000,0.000000,0.000000
-0.236526,-0.236526,-0.096445,0.000000,0.000000,0.000000
-0.277028,-0.277028,-0.096695,0.000000,0.000000,0.000000
-0.317704,-0.317704,-0.096882,0.000000,0.000000,0.000000
-0.358747,-0.358747,-0.097073,0.000000,0.000000,0.000000
-0.400264,-0.400264,-0.097286,0.000000,0.000000,0.000000
-0.442054,-0.442054,-0.097464,0.000000,0.000000,0.000000
-0.484296,-0.484296,-0.097647,0.000000,0.000000,0.000000
-0.527052,-0.527052,-0.097839,0.000000,0.000000,0.000000
-0.570391,-0.570391,-0.098045,0.000000,0.000000,0.000000
-0.614353,-0.614353,-0.098263,0.000000,0.000000,0.000000
-0.658645,-0.658645,-0.098441,0.000000,0.000000,0.000000
-0.701634,-0.701634,-0.098355,0.000000,0.000000,0.000000
-0.743760,-0.743760,-0.098103,0.000000,0.000000,0.000000
-0.787187,-0.787187,-0.097978,0.000000,0.000000,0.000000
-0.830736,-0.830736,-0.097818,0.000000,0.000000,0.000000
-0.874620,-0.874620,-0.097648,0.000000,0.000000,0.000000
-0.919678,-0.919678,-0.097555,0.000000,0.000000,0.000000
-0.960580,-0.960580,-0.096985,0.000000,0.000000,0.000000
-0.999246,-0.999246,-0.096186,0.000000,0.000000,0.000000
-1.037417,-1.037417,-0.095346,0.000000,0.000000,0.000000
-1.075017,-1.075017,-0.094462,0.000000,0.000000,0.000000
-1.112235,-1.112235,-0.093552,0.000000,0.000000,0.000000
-1.150533,-1.150533,-0.092736,0.000000,0.000000,0.000000
-1.188681,-1.188681,-0.091904,0.000000,0.000000,0.000000
-1.235827,-1.235827,-0.091736,0.000000,0.000000,0.000000
-1.291711,-1.291711,-0.092133,0.000000,0.000000,0.000000
-1.335163,-1.335163,-0.091573,0.000000,0.000000,0.000000
-1.387102,-1.387102,-0.091541,0.000000,0.000000,0.000000
-1.454684,-1.454684,-0.092428,0.000000,0.000000,0.000000
-1.508894,-1.508894,-0.092354,0.000000,0.000000,0.000000
-1.556258,-1.556258,-0.091800,0.000000,0.000000,0.000000
-1.599165,-1.599165,-0.090950,0.000000,0.000000,0.000000
-1.642179,-1.642179,-0.090081,0.000000,0.000000,0.000000
-1.685337,-1.685337,-0.089195,0.000000,0.000000,0.000000
-1.734493,-1.734493,-0.088589,0.000000,0.000000,0.000000
-1.785063,-1.785063,-0.088006,0.000000,0.000000,0.000000
-1.838704,-1.838704,-0.087518,0.000000,0.000000,0.000000
-1.888174,-1.888174,-0.086778,0.000000,0.000000,0.000000
-1.935653,-1.935653,-0.085904,0.000000,0.000000,0.000000
-1.981317,-1.981317,-0.084914,0.000000,0.000000,0.000000
-2.030828,-2.030828,-0.084049,0.000000,0.000000,0.000000
-2.086073,-2.086073,-0.083370,0.000000,0.000000,0.000000
-2.159038,-2.159038,-0.083315,0.000000,0.000000,0.000000
-2.244576,-2.244576,-0.083622,0.000000,0.000000,0.000000
-2.288744,-2.288744,-0.082306,0.000000,0.000000,0.000000
-2.357727,-2.357727,-0.081825,0.000000,0.000000,0.000000
-2.417570,-2.417570,-0.080949,0.000000,0.000000,0.000000
-2.471191,-2.471191,-0.079808,0.000000,0.000000,0.000000
-2.516741,-2.516741,-0.078365,0.000000,0.000000,0.000000
-2.570755,-2.570755,-0.077146,0.000000,0.000000,0.000000
-2.617938,-2.617938,-0.075678,0.000000,0.000000,0.000000
-2.661988,-2.661988,-0.074088,0.000000,0.000000,0.000000
-2.707928,-2.707928,-0.072519,0.000000,0.000000,0.000000
-2.750162,-2.750162,-0.070820,0.000000,0.000000,0.000000
-2.787100,-2.787100,-0.068963,0.000000,0.000000,0.000000
-2.818780,-2.818780,-0.066963,0.000000,0.000000,0.000000
-2.849795,-2.849795,-0.064940,0.000000,0.000000,0.000000
-2.879805,-2.879805,-0.062886,0.000000,0.000000,0.000000
-2.908814,-2.908814,-0.060802,0.000000,0.000000,0.000000
-2.936819,-2.936819,-0.058691,0.000000,0.000000,0.000000
-2.964462,-2.964462,-0.056566,0.000000,0.000000,0.000000
-3.003204,-3.003204,-0.054634,0.000000,0.000000,0.000000
-3.043515,-3.043515,-0.052700,0.000000,0.000000,0.000000
-3.077222,-3.077222,-0.050624,0.000000,0.000000,0.000000
-3.115055,-3.115055,-0.048591,0.000000,0.000000,0.000000
-3.162597,-3.162597,-0.046670,0.000000,0.000000,0.000000
-3.310389,-3.310389,-0.046098,0.000000,0.000000,0.000000
-3.442269,-3.442269,-0.045103,0.000000,0.000000,0.000000
-3.558229,-3.558229,-0.043727,0.000000,0.000000,0.000000
-3.661563,-3.661563,-0.042048,0.000000,0.000000,0.000000
-3.782086,-3.782086,-0.040413,0.000000,0.000000,0.000000
-3.950664,-3.950664,-0.039089,0.000000,0.000000,0.000000
-4.139148,-4.139148,-0.037706,0.000000,0.000000,0.000000
-4.286625,-4.286625,-0.035710,0.000000,0.000000,0.000000
-4.407110,-4.407110,-0.033304,0.000000,0.000000,0.000000
-4.518782,-4.518782,-0.030673,0.000000,0.000000,0.000000
-4.706009,-4.706009,-0.028345,0.000000,0.000000,0.000000
-4.843536,-4.843536,-0.025488,0.000000,0.000000,0.000000
-4.964123,-4.964123,-0.022361,0.000000,0.000000,0.000000
-5.041681,-5.041681,-0.018904,0.000000,0.000000,0.000000
-5.121081,-5.121081,-0.015347,0.000000,0.000000,0.000000
-5.213006,-5.213006,-0.011709,0.000000,0.000000,0.000000
-5.311295,-5.311295,-0.007949,0.000000,0.000000,0.000000
-5.371805,-5.371805,-0.004019,0.000000,0.000000,0.000000
-5.435385,-5.435385,-0.000000,0.000000,0.000000,0.000000
-5.473948,-5.473948,0.004095,0.000000,0.000000,0.000000
-5.517672,-5.517672,0.008258,0.000000,0.000000,0.000000
-5.568501,-5.568501,0.012507,0.000000,0.000000,0.000000
-5.629218,-5.629218,0.016870,0.000000,0.000000,0.000000
-5.703941,-5.703941,0.021387,0.000000,0.000000,0.000000
-5.799051,-5.799051,0.026122,0.000000,0.000000,0.000000
-5.924978,-5.924978,0.031178,0.000000,0.000000,0.000000
-6.090143,-6.090143,0.036682,0.000000,0.000000,0.000000
-6.084002,-6.084002,0.041298,0.000000,0.000000,0.000000
-6.011102,-6.011102,0.045425,0.000000,0.000000,0.000000
-5.933546,-5.933546,0.049430,0.000000,0.000000,0.000000
-5.905438,-5.905438,0.053796,0.000000,0.000000,0.000000
-5.857276,-5.857276,0.057954,0.000000,0.000000,0.000000
-5.797785,-5.797785,0.061952,0.000000,0.000000,0.000000
-5.735467,-5.735467,0.065863,0.000000,0.000000,0.000000
-5.711604,-5.711604,0.070190,0.000000,0.000000,0.000000
-5.740681,-5.740681,0.075219,0.000000,0.000000,0.000000
-5.755473,-5.755473,0.080146,0.000000,0.000000,0.000000
-5.754144,-5.754144,0.084913,0.000000,0.000000,0.000000
-5.743748,-5.743748,0.089595,0.000000,0.000000,0.000000
-5.739219,-5.739219,0.094418,0.000000,0.000000,0.000000
-5.748813,-5.748813,0.099543,0.000000,0.000000,0.000000
-5.771622,-5.771622,0.104996,0.000000,0.000000,0.000000
-5.759883,-5.759883,0.109906,0.000000,0.000000,0.000000
-5.631699,-5.631699,0.112547,0.000000,0.000000,0.000000
-5.515999,-5.515999,0.115300,0.000000,0.000000,0.000000
-5.409629,-5.409629,0.118129,0.000000,0.000000,0.000000
-5.310412,-5.310412,0.121011,0.000000,0.000000,0.000000
-5.216726,-5.216726,0.123929,0.000000,0.000000,0.000000
-5.127343,-5.127343,0.126869,0.000000,0.000000,0.000000
-5.041316,-5.041316,0.129820,0.000000,0.000000,0.000000
-4.957904,-4.957904,0.132773,0.000000,0.000000,0.000000
-4.895662,-4.895662,0.136255,0.000000,0.000000,0.000000
-4.786017,-4.786017,0.138352,0.000000,0.000000,0.000000
-4.675607,-4.675607,0.140310,0.000000,0.000000,0.000000
-4.527791,-4.527791,0.140984,0.000000,0.000000,0.000000
-4.401534,-4.401534,0.142148,0.000000,0.000000,0.000000
-4.288755,-4.288755,0.143603,0.000000,0.000000,0.000000
-4.146013,-4.146013,0.143888,0.000000,0.000000,0.000000
-4.004722,-4.004722,0.144015,0.000000,0.000000,0.000000
-3.898221,-3.898221,0.145229,0.000000,0.000000,0.000000
-3.803316,-3.803316,0.146765,0.000000,0.000000,0.000000
-3.681750,-3.681750,0.147141,0.000000,0.000000,0.000000
-3.585884,-3.585884,0.148408,0.000000,0.000000,0.000000
-3.517291,-3.517291,0.150741,0.000000,0.000000,0.000000
-3.445811,-3.445811,0.152925,0.000000,0.000000,0.000000
-3.353158,-3.353158,0.154107,0.000000,0.000000,0.000000
-3.247741,-3.247741,0.154585,0.000000,0.000000,0.000000
-3.153695,-3.153695,0.155482,0.000000,0.000000,0.000000
-3.078741,-3.078741,0.157247,0.000000,0.000000,0.000000
-3.006015,-3.006015,0.159091,0.000000,0.000000,0.000000
-2.927736,-2.927736,0.160600,0.000000,0.000000,0.000000
-2.848129,-2.848129,0.161983,0.000000,0.000000,0.000000
-2.752827,-2.752827,0.162383,0.000000,0.000000,0.000000
-2.663877,-2.663877,0.163046,0.000000,0.000000,0.000000
-2.579837,-2.579837,0.163919,0.000000,0.000000,0.000000
-2.499097,-2.499097,0.164926,0.000000,0.000000,0.000000
-2.420619,-2.420619,0.166020,0.000000,0.000000,0.000000
-2.343526,-2.343526,0.167155,0.000000,0.000000,0.000000
-2.269238,-2.269238,0.168447,0.000000,0.000000,0.000000
-2.194107,-2.194107,0.169640,0.000000,0.000000,0.000000
-2.118132,-2.118132,0.170727,0.000000,0.000000,0.000000
-2.041313,-2.041313,0.171699,0.000000,0.000000,0.000000
-1.963641,-1.963641,0.172545,0.000000,0.000000,0.000000
-1.882312,-1.882312,0.172998,0.000000,0.000000,0.000000
-1.794341,-1.794341,0.172721,0.000000,0.000000,0.000000
-1.704009,-1.704009,0.172045,0.000000,0.000000,0.000000
-1.610767,-1.610767,0.170862,0.000000,0.000000,0.000000
-1.527022,-1.527022,0.170487,0.000000,0.000000,0.000000
-1.451657,-1.451657,0.170931,0.000000,0.000000,0.000000
-1.381629,-1.381629,0.171966,0.000000,0.000000,0.000000
-1.309394,-1.309394,0.172710,0.000000,0.000000,0.000000
-1.235658,-1.235658,0.173214,0.000000,0.000000,0.000000
-1.160786,-1.160786,0.173492,0.000000,0.000000,0.000000
-1.085002,-1.085002,0.173541,0.000000,0.000000,0.000000
-1.011354,-1.011354,0.173842,0.000000,0.000000,0.000000
-0.936949,-0.936949,0.173930,0.000000,0.000000,0.000000
-0.861285,-0.861285,0.173658,0.000000,0.000000,0.000000
-0.792869,-0.792869,0.174812,0.000000,0.000000,0.000000
-0.723542,-0.723542,0.175860,0.000000,0.000000,0.000000
-0.653053,-0.653053,0.176709,0.000000,0.000000,0.000000
-0.581800,-0.581800,0.177417,0.000000,0.000000,0.000000
-0.510004,-0.510004,0.178014,0.000000,0.000000,0.000000
-0.438188,-0.438188,0.178675,0.000000,0.000000,0.000000
-0.367051,-0.367051,0.179803,0.000000,0.000000,0.000000
-0.294894,-0.294894,0.180736,0.000000,0.000000,0.000000
-0.220154,-0.220154,0.180033,0.000000,0.000000,0.000000
-0.145953,-0.145953,0.179123,0.000000,0.000000,0.000000
-0.073422,-0.073422,0.180272,0.000000,0.000000,0.000000
-0.000000,-0.000000,0.181815,0.000000,0.000000,0.000000


==> Figures/Data/LimiterungPunktwolke/VSR30089/episode19_class17_Last2_PointsInsideBorder.csv <==
188.983772,0.778900
193.147585,0.711741
190.206110,0.811900
188.558953,0.729436
189.638448,0.817997
189.521944,0.712445
190.161538,0.638747
194.287824,0.746138
188.493191,0.696092
188.718774,0.710603
184.397239,0.634929
191.499195,0.646141
191.647538,0.709880
188.135800,0.562563
190.242166,0.678717
192.806997,0.780931
192.772441,0.662005
189.143837,0.657959
192.194515,0.733423
191.434349,0.833276
191.296257,0.770467
188.140610,0.706602
184.705954,0.704973
190.139598,0.797637
184.239346,0.738891
190.042573,0.735440
186.047085,0.714267
187.147592,0.808130
194.435555,0.601167


==> Figures/Data/LimiterungPunktwolke/VSR30089/episode19_class17_Last2_PointsOnBorder.csv <==
194.425772,0.756065
182.424515,0.676882
188.983772,0.778900
185.586269,0.575897
193.147585,0.711741
188.306043,0.560361
190.206110,0.811900
195.289360,0.677116
194.218745,0.769968
188.558953,0.729436
189.638448,0.817997
195.249199,0.648209
189.521944,0.712445
189.893802,0.581244
190.161538,0.638747
194.287824,0.746138
191.050864,0.593256
185.977841,0.567402
188.493191,0.696092
183.762390,0.792940
182.478608,0.717559
187.177855,0.555869
190.117989,0.587847
188.718774,0.710603
184.397239,0.634929
190.737435,0.593275
190.645948,0.593223
191.499195,0.646141
193.724079,0.583837
191.647538,0.709880
194.890490,0.628521
190.018082,0.586007
195.258879,0.658752
188.135800,0.562563
190.242166,0.678717
192.806997,0.780931
186.552545,0.822837
195.137357,0.710410
186.200363,0.566938
194.908321,0.629955
192.772441,0.662005
194.954747,0.633396
194.787781,0.617958
195.019749,0.637560
185.966282,0.567697
189.475415,0.567811
187.834152,0.554127
189.143837,0.657959
194.640844,0.602534
183.220268,0.630101
192.194515,0.733423
191.434349,0.833276
191.296257,0.770467
183.069365,0.636890
188.140610,0.706602
184.705954,0.704973
190.139598,0.797637
184.239346,0.738891
190.042573,0.735440
186.047085,0.714267
187.147592,0.808130
194.435555,0.601167


==> Figures/Data/LimiterungPunktwolke/VSR30089/episode19_class17_Last2_PointsOutsideBorder.csv <==
197.059654,0.800475
179.338803,0.690526
188.983772,0.778900
183.898677,0.527438
193.147585,0.711741
188.373166,0.495535
190.206110,0.811900
199.813747,0.693624
194.762858,0.780717
188.558953,0.729436
189.638448,0.817997
199.395049,0.646393
189.521944,0.712445
190.906724,0.539058
190.161538,0.638747
194.287824,0.746138
196.065280,0.490748
181.518039,0.399934
188.493191,0.696092
183.138758,0.812793
180.815071,0.736786
185.698916,0.419389
193.701642,0.468565
188.718774,0.710603
184.397239,0.634929
198.691327,0.410559
192.331637,0.553007
191.499195,0.646141
204.375555,0.453490
191.647538,0.709880
195.684915,0.625813
194.965136,0.407194
196.833471,0.660419
188.135800,0.562563
190.242166,0.678717
192.806997,0.780931
186.132189,0.866294
196.160691,0.719146
185.102032,0.520880
202.849430,0.604652
192.772441,0.662005
195.933869,0.630797
197.457345,0.604426
207.461635,0.612464
184.276638,0.504799
190.285130,0.514314
187.318468,0.421479
189.143837,0.657959
196.764526,0.586428
174.151327,0.591601
192.194515,0.733423
191.434349,0.833276
191.296257,0.770467
181.014390,0.631135
188.140610,0.706602
184.705954,0.704973
190.139598,0.797637
184.239346,0.738891
190.042573,0.735440
186.047085,0.714267
187.147592,0.808130
194.435555,0.601167


==> Figures/Data/LimiterungPunktwolke/VSR30089/episode35_class17_Last1_PointsInsideBorder.csv <==
192.179404,0.673489
184.262529,0.703386
185.999368,0.784651
186.882670,0.661853
183.305556,0.672557
190.551824,0.708817
185.860683,0.702361
182.332068,0.699655
187.017877,0.705386
182.632479,0.713435
183.815974,0.660713
190.176623,0.661994
188.763110,0.701621
184.761190,0.700366
190.518856,0.745565
183.390946,0.690839
187.357072,0.756487
188.321373,0.693034
186.177197,0.666407
185.282167,0.804716
187.663423,0.739022
184.800551,0.704086
188.489892,0.734930
184.989199,0.673684
187.597906,0.737841
185.878743,0.730579
185.081676,0.687014
184.886169,0.716003
184.988039,0.763328
184.980894,0.752575
184.965777,0.674462
191.950426,0.672821
187.810667,0.682601
182.574254,0.654873
182.777717,0.648702
186.991165,0.695369
183.963210,0.718568
188.827796,0.683982
183.574489,0.620976
192.030841,0.615901
189.291146,0.665896
189.188457,0.637333
186.064736,0.713570
184.340316,0.732414
185.366299,0.620948
190.369615,0.689970


==> Figures/Data/LimiterungPunktwolke/VSR30089/episode35_class17_Last1_PointsOnBorder.csv <==
192.179404,0.673489
184.262529,0.703386
185.999368,0.784651
181.102787,0.677768
186.882670,0.661853
183.305556,0.672557
190.551824,0.708817
185.860683,0.702361
182.332068,0.699655
187.017877,0.705386
182.632479,0.713435
189.259472,0.623907
183.815974,0.660713
190.176623,0.661994
188.763110,0.701621
188.500421,0.621590
192.875125,0.630871
184.761190,0.700366
190.518856,0.745565
183.390946,0.690839
187.357072,0.756487
188.321373,0.693034
186.822582,0.592708
186.177197,0.666407
185.282167,0.804716
181.407057,0.664013
185.991060,0.584008
187.663423,0.739022
184.800551,0.704086
188.489892,0.734930
184.989199,0.673684
187.597906,0.737841
185.878743,0.730579
185.081676,0.687014
184.886169,0.716003
184.988039,0.763328
184.980894,0.752575
184.965777,0.674462
188.472836,0.620682
191.950426,0.672821
187.810667,0.682601
182.574254,0.654873
182.777717,0.648702
186.991165,0.695369
183.963210,0.718568
188.827796,0.683982
183.574489,0.620976
192.030841,0.615901
189.291146,0.665896
189.188457,0.637333
186.064736,0.713570
184.340316,0.732414
185.366299,0.620948
190.369615,0.689970


==> Figures/Data/LimiterungPunktwolke/VSR30089/episode35_class17_Last1_PointsOutsideBorder.csv <==
192.179404,0.673489
184.262529,0.703386
185.999368,0.784651
180.412875,0.677268
186.882670,0.661853
183.305556,0.672557
190.551824,0.708817
185.860683,0.702361
182.332068,0.699655
187.017877,0.705386
182.632479,0.713435
190.564312,0.596827
183.815974,0.660713
190.176623,0.661994
188.763110,0.701621
189.192456,0.601050
193.722443,0.624145
184.761190,0.700366
190.518856,0.745565
183.390946,0.690839
187.357072,0.756487
188.321373,0.693034
186.944482,0.561371
186.177197,0.666407
185.282167,0.804716
181.248383,0.663460
185.870411,0.559740
187.663423,0.739022
184.800551,0.704086
188.489892,0.734930
184.989199,0.673684
187.597906,0.737841
185.878743,0.730579
185.081676,0.687014
184.886169,0.716003
184.988039,0.763328
184.980894,0.752575
184.965777,0.674462
189.653812,0.584608
191.950426,0.672821
187.810667,0.682601
182.574254,0.654873
182.777717,0.648702
186.991165,0.695369
183.963210,0.718568
188.827796,0.683982
183.574489,0.620976
192.030841,0.615901
189.291146,0.665896
189.188457,0.637333
186.064736,0.713570
184.340316,0.732414
185.366299,0.620948
190.369615,0.689970


==> Figures/Data/LimiterungPunktwolke/VSR30089/episode4_class17_Last2_PointsInsideBorder.csv <==
182.555680,0.760036
191.165503,0.789078
189.413943,0.688887
182.095637,0.733482
189.756408,0.657023
186.031725,0.674655
193.048206,0.613663
191.667116,0.626568
188.578177,0.672394
194.403545,0.652221
191.653932,0.609961
190.077163,0.627754
190.319388,0.796342


==> Figures/Data/LimiterungPunktwolke/VSR30089/episode4_class17_Last2_PointsOnBorder.csv <==
187.333580,0.563602
183.652788,0.804452
181.970246,0.731549
184.392254,0.614395
194.153932,0.615612
191.146551,0.594490
185.985997,0.571582
186.891350,0.562637
182.555680,0.760036
181.936970,0.770844
181.967565,0.730785
194.681404,0.708989
194.208573,0.751949
185.599161,0.577193
191.165503,0.789078
186.914644,0.562572
188.814712,0.579310
186.160645,0.568332
186.138796,0.568554
187.366264,0.841246
182.610669,0.642925
194.641784,0.713160
184.898396,0.591242
187.623068,0.566459
194.340909,0.636419
189.413943,0.688887
186.543055,0.567569
192.842049,0.591518
194.333274,0.635759
184.841328,0.594888
188.475641,0.573289
194.650301,0.654711
184.576611,0.817231
181.932979,0.737128
194.326739,0.635185
182.095637,0.733482
192.616521,0.590191
193.266286,0.593451
192.155706,0.588188
192.760316,0.811117
194.727439,0.704421
189.574183,0.596915
194.422384,0.742004
191.246279,0.593436
193.762297,0.595697
194.263425,0.628554
187.453419,0.564246
194.547927,0.650181
186.851777,0.562779
181.930215,0.737914
182.279870,0.658353
188.685147,0.577560
193.751157,0.595371
189.756408,0.657023
181.760349,0.712025
190.421892,0.603003
189.842626,0.602885
194.831160,0.695192
186.697683,0.564056
194.670635,0.710103
192.515584,0.589518
194.161628,0.616361
194.735059,0.679820
192.816484,0.809027
189.217201,0.581664
194.467266,0.736927
189.617493,0.597959
186.031725,0.674655
185.983879,0.571626
187.376112,0.563796
183.095995,0.630808
192.323010,0.588087
189.685932,0.599968
194.603987,0.720448
193.048206,0.613663
194.724700,0.673373
190.157055,0.602156
189.355626,0.590123
182.498251,0.647859
182.762576,0.795484
189.210548,0.581197
181.906202,0.724126
182.387583,0.651370
194.764492,0.701001
189.320523,0.587951
194.712127,0.657092
189.618098,0.597975
189.098918,0.578349
188.545830,0.574499
186.344312,0.569037
181.876945,0.686881
189.642352,0.598637
191.667116,0.626568
188.578177,0.672394
191.897840,0.589640
194.720228,0.671282
194.403545,0.652221
189.346390,0.589449
186.022999,0.570819
191.653932,0.609961
190.077163,0.627754
185.068054,0.584696
181.911178,0.685297
181.744520,0.709987
189.680942,0.599806
185.246144,0.579909
190.319388,0.796342
194.627600,0.714697
182.578052,0.644384
194.733491,0.665145
191.376770,0.592226
193.835399,0.598355
194.539176,0.649738


==> Figures/Data/LimiterungPunktwolke/VSR30089/episode4_class17_Last2_PointsOutsideBorder.csv <==
186.764710,0.403960
178.150769,1.001002
180.529579,0.749450
174.613562,0.476899
200.693741,0.570159
193.840132,0.543122
178.777614,0.192571
184.380040,0.250361
182.555680,0.760036
179.096957,0.825362
168.967459,0.890500
199.715449,0.743768
209.380785,0.964189
181.639015,0.418378
191.165503,0.789078
185.385554,0.366511
189.966615,0.496829
185.985744,0.557704
179.428346,0.167535
187.141303,0.971069
169.980466,0.598849
202.776867,0.774557
179.340875,0.452606
187.510984,0.378691
204.877936,0.598150
189.413943,0.688887
185.486704,0.481065
205.165280,0.426593
199.459339,0.616612
174.918042,0.365070
191.435978,0.248680
211.733943,0.640246
180.276840,1.034277
178.337802,0.785000
202.202731,0.605057
182.095637,0.733482
198.953932,0.499797
197.370967,0.544109
196.414159,0.519291
194.628886,0.866465
197.857754,0.723878
194.843416,0.419790
207.655418,0.901732
203.433533,0.363918
212.076683,0.400251
201.384193,0.593882
186.761512,0.269024
205.964686,0.632843
186.183032,0.483715
169.237233,0.908581
177.381288,0.656303
194.245531,0.118454
208.064472,0.441574
189.756408,0.657023
176.213579,0.760205
204.009042,0.317598
190.707252,0.579812
206.836156,0.753236
184.442043,0.342172
211.853626,0.831737
201.075625,0.463684
205.283360,0.540438
197.379254,0.687018
196.138552,0.905001
197.952179,0.133257
195.844712,0.752413
204.341822,0.121987
186.031725,0.674655
184.419754,0.489529
186.362693,0.240153
178.154826,0.598675
203.366774,0.415607
193.230181,0.492853
213.714604,0.885580
193.048206,0.613663
198.073726,0.679439
205.844712,0.232046
192.024754,0.477888
177.946298,0.636653
176.864494,0.957275
193.112473,0.378834
177.739290,0.769969
173.704404,0.636203
202.166268,0.743193
190.321049,0.543655
205.295855,0.651793
193.007477,0.488473
196.457249,0.151958
190.885573,0.341988
179.694634,0.112882
177.445794,0.706942
194.931703,0.431649
191.667116,0.626568
188.578177,0.672394
196.927440,0.505023
213.555887,0.699826
194.403545,0.652221
194.692986,0.361220
180.951015,0.295846
191.653932,0.609961
190.077163,0.627754
181.894076,0.492418
177.386336,0.704661
177.459162,0.745640
197.031350,0.376516
175.486478,0.256194
190.319388,0.796342
195.796467,0.723795
172.425353,0.612085
204.076951,0.671147
205.687673,0.327541
203.222241,0.503425
203.986474,0.634761


==> Figures/Data/PlotEpisode/DataRLVSR30099_episode622.csv <==
1.000000,2.752548,2.900000,0.152344,4.122565,0.450493,0.450493,198.886906,198.886906,0.142228,0.142228,-0.215240,0.295984,0.186685,0.000000
2.000000,3.228485,3.300000,8.753906,1.784782,0.529920,0.494981,192.012714,196.111080,0.173633,0.181834,-0.993114,0.303926,0.181438,8.601562
3.000000,3.716599,3.700000,11.851562,1.773357,0.642521,0.651199,185.317321,187.450064,0.160912,0.135031,-0.505394,0.305930,0.152272,3.097656
4.000000,4.076355,3.900000,10.050781,3.421443,0.706636,0.721794,179.244954,179.985206,0.147798,0.120949,-0.310067,0.313985,0.136337,-1.800781
5.000000,4.147156,3.900000,9.550781,3.246551,0.681772,0.701158,173.428611,172.582872,0.173279,0.131712,-0.495027,0.324430,0.150606,-0.500000
6.000000,4.041199,3.900000,9.351562,3.501055,0.691704,0.691704,175.696006,175.696006,0.118095,0.118095,-0.131237,0.321011,0.126243,-0.199219
7.000000,3.940918,3.900000,11.550781,2.772205,0.686585,0.686639,174.966605,174.965978,0.123389,0.123234,-0.067854,0.314068,0.129219,2.199219
8.000000,4.004089,3.900000,10.550781,3.312304,0.700123,0.716377,173.936489,173.539583,0.155770,0.126129,-0.188415,0.309469,0.140554,-1.000000
9.000000,3.826965,3.900000,7.550781,3.849554,0.690663,0.696669,174.422698,174.302161,0.137015,0.122376,-0.137420,0.301593,0.134316,-3.000000
10.000000,3.842697,3.900000,7.453125,4.255586,0.677637,0.691948,173.526621,172.876455,0.166348,0.130709,-0.189693,0.303014,0.148481,-0.097656
11.000000,3.923935,3.900000,7.152344,4.635990,0.655819,0.656687,174.497871,174.457687,0.129825,0.124350,-0.051916,0.323003,0.136692,-0.300781
12.000000,3.843994,3.900000,10.851562,2.558937,0.645122,0.646536,174.390874,174.260625,0.139847,0.124749,-0.133631,0.318813,0.142786,3.699219
13.000000,3.898117,3.900000,11.050781,2.466414,0.686458,0.700621,177.832224,178.412769,0.150338,0.116616,-0.159853,0.306692,0.140477,0.199219
14.000000,3.956818,3.900000,6.753906,4.907358,0.702614,0.709832,177.147561,177.305759,0.132139,0.117024,-0.159403,0.308401,0.130526,-4.296875
15.000000,3.645554,3.900000,6.152344,4.811213,0.641043,0.644324,174.000027,173.419519,0.163984,0.121890,-0.478131,0.300139,0.153841,-0.601562
16.000000,3.710236,3.900000,7.253906,4.315612,0.635023,0.635023,175.618778,175.618778,0.126147,0.126147,-0.212456,0.313623,0.138476,1.101562
17.000000,3.744476,3.900000,9.851562,2.398162,0.648972,0.648972,174.984907,174.984907,0.126299,0.126299,-0.178983,0.311275,0.136260,2.597656
18.000000,4.114578,3.900000,8.253906,4.277687,0.690134,0.699784,177.724688,178.077361,0.144141,0.121590,-0.319993,0.323346,0.137348,-1.597656
19.000000,3.829254,3.900000,9.253906,4.052560,0.656002,0.661613,174.163990,173.828310,0.148727,0.118041,-0.148937,0.312185,0.144764,1.000000
20.000000,3.870468,3.900000,9.453125,4.091904,0.666990,0.667252,175.026385,175.022089,0.119376,0.118173,-0.048271,0.316120,0.130438,0.199219
21.000000,3.816772,3.900000,7.753906,4.706116,0.665812,0.667349,174.813311,174.777540,0.123663,0.116554,-0.099748,0.311498,0.132466,-1.699219
22.000000,3.594025,3.900000,5.652344,3.899038,0.642368,0.644376,174.311262,174.061674,0.149619,0.124368,-0.545222,0.297579,0.147473,-2.101562
23.000000,3.699692,3.900000,10.453125,3.241305,0.648278,0.648278,176.273800,176.273800,0.124752,0.124752,-0.307715,0.308045,0.135695,4.800781
24.000000,3.777435,3.900000,11.152344,2.367640,0.680965,0.682344,177.142272,177.185718,0.121204,0.116731,-0.128155,0.303303,0.129124,0.699219
25.000000,4.052002,3.900000,11.253906,3.418357,0.707675,0.713350,176.886761,176.983266,0.131128,0.119963,-0.174026,0.314208,0.129383,0.101562
26.000000,3.786819,3.900000,11.253906,3.057408,0.685729,0.694285,174.319301,174.115355,0.138582,0.116062,-0.162684,0.299870,0.135720,0.000000
27.000000,3.882095,3.900000,9.050781,3.469172,0.696425,0.711159,173.994627,173.627502,0.153641,0.124745,-0.151553,0.301574,0.140265,-2.203125
28.000000,3.822815,3.900000,10.050781,3.933547,0.681751,0.681751,176.025209,176.025209,0.120860,0.120860,-0.077541,0.306721,0.128861,1.000000
29.000000,3.904678,3.900000,9.050781,2.976344,0.677074,0.682749,174.163557,173.982704,0.143144,0.125914,-0.087101,0.311570,0.138976,-1.000000
30.000000,3.780289,3.900000,9.550781,3.808439,0.688821,0.691090,177.434737,177.508015,0.129992,0.124001,-0.129955,0.299546,0.131662,0.500000
31.000000,3.760712,3.900000,10.652344,3.494148,0.673094,0.673094,175.873092,175.873092,0.118916,0.118916,-0.140866,0.305056,0.129320,1.101562
32.000000,3.860596,3.900000,10.050781,3.031516,0.690508,0.690508,175.319720,175.319720,0.121142,0.121142,-0.055093,0.306631,0.127698,-0.601562
33.000000,3.825836,3.900000,7.652344,3.988328,0.688800,0.692796,177.453782,177.584225,0.130420,0.119895,-0.117540,0.303099,0.131845,-2.398438
34.000000,3.766434,3.900000,9.550781,2.823153,0.667452,0.667452,175.311940,175.311940,0.126911,0.126911,-0.141435,0.306313,0.133608,1.898438
35.000000,3.978348,3.900000,10.152344,2.681577,0.698877,0.698877,176.564060,176.564060,0.124023,0.124023,-0.073211,0.312578,0.127699,0.601562
36.000000,3.955307,3.900000,9.351562,3.563416,0.698544,0.704538,177.318048,177.472800,0.132820,0.119562,-0.092438,0.309582,0.131400,-0.800781
37.000000,3.908432,3.900000,6.851562,4.212265,0.680906,0.680906,176.118074,176.118074,0.118305,0.118305,-0.065004,0.314286,0.127899,-2.500000
38.000000,3.908295,3.900000,8.453125,3.670774,0.656282,0.656282,175.246794,175.246794,0.124177,0.124177,-0.048064,0.322453,0.134172,1.601562
39.000000,3.841492,3.900000,8.550781,3.837278,0.671786,0.671786,176.931540,176.931540,0.119664,0.119664,-0.059796,0.311967,0.129837,0.097656
40.000000,3.843414,3.900000,9.453125,4.040744,0.675835,0.675835,175.390188,175.390188,0.122555,0.122555,-0.062467,0.310222,0.130465,0.902344
41.000000,3.769363,3.900000,9.351562,3.387098,0.665652,0.665652,175.418309,175.418309,0.118594,0.118594,-0.124241,0.308462,0.130304,-0.101562
42.000000,3.208710,3.000000,4.152344,4.622595,0.556599,0.542204,184.457963,178.505230,0.099513,0.098989,-1.169165,0.304119,0.139919,-5.199219
43.000000,2.915833,3.025087,1.550781,4.346104,0.487622,0.487622,191.798188,191.798188,0.167895,0.167895,-0.132498,0.292012,0.189519,-2.601562
44.000000,2.864075,3.050174,3.550781,2.693710,0.495141,0.495141,193.636315,193.636315,0.188719,0.188719,-0.232612,0.280253,0.197582,2.000000
45.000000,3.259201,3.075260,3.453125,4.054704,0.527655,0.527655,194.495913,194.495913,0.158944,0.158944,-0.199964,0.310372,0.175022,-0.097656
46.000000,3.169266,3.100347,4.152344,2.553914,0.512868,0.512868,191.997001,191.997001,0.169611,0.169611,-0.070538,0.306042,0.183750,0.699219
47.000000,3.262650,3.125434,6.152344,3.237231,0.544635,0.544635,192.935697,192.935697,0.153560,0.153560,-0.148181,0.304648,0.168551,2.000000
48.000000,3.136795,3.150246,6.351562,2.343857,0.544844,0.544844,190.884158,190.884158,0.137872,0.137872,-0.053246,0.295450,0.161022,0.199219
49.000000,3.309296,3.175058,3.750000,4.574704,0.566331,0.566331,193.598957,193.598957,0.131668,0.131668,-0.154416,0.304029,0.153590,-2.601562
50.000000,3.214508,3.199870,5.550781,2.914550,0.520313,0.520313,189.939535,189.939535,0.170749,0.170749,-0.058795,0.307066,0.182433,1.800781
51.000000,3.247253,3.224682,6.253906,3.356080,0.562714,0.562714,191.121974,191.121974,0.141349,0.141349,-0.055012,0.298124,0.158897,0.703125
52.000000,3.330017,3.249494,5.550781,3.942275,0.560966,0.560966,188.973494,188.973494,0.139589,0.139589,-0.078191,0.306724,0.158430,-0.703125
53.000000,3.261475,3.273759,8.050781,2.385654,0.553305,0.553305,187.692161,187.692161,0.150913,0.150913,-0.071754,0.301521,0.165391,2.500000
54.000000,3.496384,3.298025,6.351562,3.785398,0.595653,0.595653,191.871667,191.871667,0.121677,0.121677,-0.234783,0.310984,0.143292,-1.699219
55.000000,3.305328,3.322290,8.050781,2.670765,0.566734,0.566734,186.281698,186.281698,0.139111,0.139111,-0.060300,0.302246,0.157017,1.699219
56.000000,3.473343,3.346555,4.953125,3.928626,0.600212,0.600212,190.363751,190.363751,0.121751,0.121751,-0.153705,0.307143,0.142501,-3.097656
57.000000,3.411499,3.370820,4.953125,4.152131,0.561490,0.561490,185.733550,185.733550,0.149414,0.149414,-0.051465,0.312294,0.162932,0.000000
58.000000,3.396347,3.394273,5.250000,3.382251,0.565259,0.565259,185.562396,185.562396,0.155550,0.155550,-0.046159,0.308339,0.164978,0.296875
59.000000,3.411316,3.417726,6.152344,2.709887,0.585884,0.585884,186.461207,186.461207,0.146342,0.146342,-0.051471,0.303136,0.156499,0.902344
60.000000,3.446304,3.441179,6.453125,3.222501,0.607777,0.607777,188.282962,188.282962,0.135235,0.135235,-0.050574,0.299727,0.147286,0.300781
61.000000,3.574890,3.464631,5.953125,3.656008,0.604551,0.604551,186.228590,186.228590,0.135771,0.135771,-0.100740,0.312066,0.148119,-0.500000
62.000000,3.561279,3.488084,7.550781,3.303845,0.594798,0.594798,184.435720,184.435720,0.138180,0.138180,-0.076427,0.314291,0.151039,1.597656
63.000000,3.555283,3.510467,5.953125,3.729949,0.614001,0.614001,185.289967,185.289967,0.126592,0.126592,-0.064047,0.308243,0.142267,-1.597656
64.000000,3.530060,3.532850,6.652344,3.997898,0.602708,0.602708,183.996073,183.996073,0.135171,0.135171,-0.047268,0.308958,0.148186,0.699219
65.000000,3.531342,3.555234,8.253906,2.904420,0.604062,0.604062,182.073435,182.073435,0.134306,0.134306,-0.057253,0.308692,0.147544,1.601562
66.000000,3.635269,3.577617,6.351562,4.177451,0.631880,0.636707,184.888617,185.665275,0.139998,0.125797,-0.160209,0.306260,0.145117,-1.902344
67.000000,3.584473,3.600000,5.851562,4.613152,0.602345,0.602345,180.671902,180.671902,0.135733,0.135733,-0.045100,0.313768,0.148508,-0.500000
68.000000,3.520370,3.621068,10.851562,2.813232,0.595237,0.595237,180.427875,180.427875,0.140460,0.140460,-0.175737,0.310129,0.151994,5.000000
69.000000,3.729477,3.642137,8.652344,3.465030,0.654814,0.656568,183.583521,183.739261,0.124282,0.120078,-0.112660,0.308214,0.134449,-2.199219
70.000000,3.676834,3.663205,7.652344,3.620577,0.634471,0.634471,181.498613,181.498613,0.122303,0.122303,-0.048543,0.311622,0.136862,-1.000000
71.000000,3.632111,3.684274,7.953125,4.322922,0.632616,0.632616,181.065066,181.065066,0.126903,0.126903,-0.058938,0.307790,0.139213,0.300781
72.000000,3.613815,3.705342,9.152344,3.972895,0.620506,0.620506,178.233600,178.233600,0.128975,0.128975,-0.088341,0.310438,0.142204,1.199219
73.000000,3.476883,3.724865,13.050781,1.458752,0.640880,0.640880,178.546068,178.546068,0.128877,0.128877,-0.386480,0.291438,0.138708,3.898438
74.000000,3.832794,3.744388,5.550781,4.348354,0.679617,0.689917,182.617621,183.394019,0.139303,0.120514,-0.344658,0.305518,0.136968,-7.500000
75.000000,3.850327,3.763911,7.652344,4.343491,0.646455,0.646455,177.135600,177.135600,0.127449,0.127449,-0.089363,0.320842,0.137169,2.101562
76.000000,3.823730,3.783434,8.453125,3.600590,0.643571,0.643571,176.241363,176.241363,0.131785,0.131785,-0.050207,0.319015,0.139538,0.800781
77.000000,3.829285,3.802957,10.652344,1.959093,0.659645,0.659645,178.378189,178.378189,0.121021,0.121021,-0.062496,0.315190,0.132276,2.199219
78.000000,3.988861,3.820720,9.550781,3.095090,0.691165,0.709453,179.261522,179.929618,0.156149,0.125998,-0.296080,0.311317,0.142113,-1.101562
79.000000,3.852386,3.838484,7.953125,3.892539,0.686939,0.686939,176.830817,176.830817,0.120249,0.120249,-0.056141,0.307357,0.127840,-1.597656
80.000000,3.741608,3.856247,7.050781,5.263352,0.665433,0.665433,175.909916,175.909916,0.127357,0.127357,-0.864431,0.304939,0.134112,-0.902344
81.000000,3.730988,3.874010,7.253906,4.117284,0.640925,0.640925,175.158987,175.158987,0.123100,0.123100,-0.137303,0.313644,0.136158,0.203125
82.000000,3.666595,3.891774,13.152344,2.034178,0.652755,0.652755,175.948266,175.948266,0.126921,0.126921,-0.393051,0.303349,0.135924,5.898438
83.000000,3.762695,3.907583,7.652344,3.840327,0.688255,0.712206,177.832035,178.844925,0.161835,0.110325,-0.505939,0.293825,0.144894,-5.500000
84.000000,3.758591,3.923392,4.351562,5.593979,0.668112,0.668112,175.600354,175.600354,0.124369,0.124369,-1.294576,0.305826,0.132417,-3.300781
85.000000,4.021835,3.939202,9.050781,3.667474,0.710600,0.713904,174.606245,174.590194,0.129979,0.123066,-0.164892,0.311035,0.128495,4.699219
86.000000,3.887405,3.955011,12.050781,3.233044,0.681063,0.682423,175.099159,175.110708,0.121910,0.116761,-0.105980,0.311990,0.129409,3.000000
87.000000,3.852142,3.970820,11.753906,1.854770,0.699173,0.704473,174.741597,174.765269,0.128587,0.114319,-0.143436,0.301904,0.129554,-0.296875
88.000000,4.098267,3.984502,11.753906,2.938917,0.718081,0.738247,175.707403,176.078438,0.153455,0.116987,-0.218514,0.310950,0.136912,0.000000
89.000000,4.120926,3.998184,11.152344,3.022964,0.697498,0.744654,171.261542,168.997538,0.201322,0.120894,-0.738173,0.312701,0.159044,-0.601562
90.000000,3.914307,4.011866,18.050781,1.508043,0.707108,0.718141,173.779277,173.770172,0.142322,0.115630,-0.301565,0.302123,0.134044,6.898438
91.000000,4.177597,4.025548,13.253906,2.608979,0.733388,0.735705,172.249676,172.214359,0.104550,0.099464,-0.235085,0.318902,0.115034,-4.796875
92.000000,4.098480,4.039230,8.851562,4.574819,0.729740,0.729740,173.893474,173.893474,0.107107,0.107107,-0.125530,0.313732,0.116545,-4.402344
93.000000,4.035583,4.050635,7.050781,5.528781,0.682277,0.682277,170.928370,170.928370,0.116113,0.116113,-1.069992,0.324347,0.126765,-1.800781
94.000000,3.931870,4.062040,7.152344,5.325499,0.686531,0.686531,171.687678,171.687678,0.121552,0.121552,-0.937530,0.313646,0.128451,0.101562
95.000000,3.994446,4.073445,7.851562,4.214704,0.668193,0.668193,171.942890,171.942890,0.121928,0.121928,-0.067726,0.325379,0.131355,0.699219
96.000000,4.004868,4.084850,13.550781,2.015231,0.692980,0.692980,171.582298,171.582298,0.120153,0.120153,-0.177390,0.317350,0.126925,5.699219
97.000000,4.175644,4.096255,13.652344,2.641928,0.735951,0.748325,174.388392,174.631796,0.130276,0.103779,-0.140536,0.314129,0.125130,0.101562
98.000000,4.217239,4.105257,12.851562,3.107414,0.737053,0.742932,170.918097,170.811411,0.122180,0.108988,-0.129976,0.318062,0.121733,-0.800781
99.000000,4.109787,4.114260,13.953125,2.405679,0.727153,0.746421,169.123160,168.313709,0.157392,0.116524,-0.220784,0.308247,0.137139,1.101562
100.000000,4.157181,4.123263,8.253906,4.508293,0.740899,0.746397,172.581011,172.599533,0.117104,0.104570,-0.181510,0.312969,0.119193,-5.699219
101.000000,4.090775,4.132265,10.050781,3.852417,0.697853,0.698533,170.083534,170.053861,0.120915,0.117962,-0.063917,0.322261,0.126548,1.796875
102.000000,4.019836,4.141268,15.152344,1.727340,0.713649,0.713737,171.291503,171.290474,0.113517,0.113214,-0.199563,0.312249,0.121291,5.101562
103.000000,4.208450,4.147770,12.050781,2.618845,0.754568,0.767382,171.703563,171.675169,0.126750,0.101457,-0.156009,0.310908,0.121297,-3.101562
104.000000,4.154556,4.154272,8.152344,4.348168,0.743046,0.749853,171.314968,171.275550,0.123609,0.108055,-0.130115,0.311131,0.121528,-3.898438
105.000000,4.165741,4.160773,11.152344,3.613813,0.710976,0.715456,169.144304,168.943528,0.138224,0.123276,-0.106003,0.320785,0.131812,3.000000
106.000000,4.139587,4.167275,11.050781,3.654821,0.721964,0.725195,170.524113,170.470689,0.123076,0.113165,-0.064817,0.317207,0.124101,-0.101562
107.000000,4.150040,4.173777,12.652344,2.986341,0.721253,0.725068,170.461918,170.399314,0.123807,0.111858,-0.076721,0.318146,0.124496,1.601562
108.000000,3.846771,4.177707,18.351562,1.056514,0.735741,0.746313,169.799668,169.577598,0.135662,0.109742,-0.713404,0.288741,0.127312,5.699219
109.000000,4.115295,4.181637,14.050781,2.600696,0.746043,0.775964,168.862418,168.014074,0.156915,0.098255,-0.413562,0.302629,0.134246,-4.300781
110.000000,4.129257,4.185567,12.753906,3.187721,0.740771,0.756830,169.277021,168.879868,0.145173,0.109301,-0.174631,0.306962,0.130392,-1.296875
111.000000,4.120712,4.189496,13.953125,2.564764,0.733410,0.764435,167.765137,166.344973,0.180747,0.118439,-0.478220,0.303798,0.145287,1.199219
112.000000,4.033768,4.193426,14.152344,1.875300,0.741164,0.762953,168.720429,168.066504,0.156321,0.109949,-0.346157,0.298235,0.134703,0.199219
113.000000,4.216263,4.194741,9.652344,4.183433,0.756126,0.776797,169.664253,169.333379,0.144720,0.104788,-0.241764,0.308487,0.128134,-4.500000
114.000000,4.001678,4.196056,8.453125,3.735418,0.719602,0.733097,168.297376,167.672866,0.160359,0.122597,-0.356330,0.302162,0.139428,-1.199219
115.000000,4.037155,4.197371,11.953125,3.510809,0.713128,0.716081,170.167795,170.112747,0.127256,0.116328,-0.226088,0.311752,0.127024,3.500000
116.000000,4.093643,4.198685,12.351562,2.549648,0.724245,0.730519,170.367606,170.289515,0.127130,0.107615,-0.136853,0.312321,0.125441,0.398438
117.000000,3.980072,4.200000,18.953125,1.329732,0.747447,0.761920,169.861994,169.650229,0.138864,0.107031,-0.494439,0.294634,0.127003,6.601562
118.000000,4.127396,4.198685,18.652344,1.501753,0.744384,0.771310,168.897104,168.190755,0.151949,0.094807,-0.318201,0.304726,0.132547,-0.300781
119.000000,4.249741,4.197371,11.753906,3.453162,0.745349,0.771619,168.983518,168.322576,0.150930,0.095626,-0.432707,0.313584,0.132016,-6.898438
120.000000,3.863098,4.196056,20.453125,0.549538,0.732042,0.745527,169.001064,168.602978,0.146327,0.112263,-0.846643,0.289698,0.132064,8.699219
121.000000,4.335602,4.194741,10.652344,4.272237,0.733285,0.774716,167.802752,165.952182,0.178393,0.092789,-0.941845,0.320021,0.144401,-9.800781
122.000000,4.267532,4.193426,7.550781,5.081050,0.716114,0.727656,168.594876,168.081481,0.151896,0.116341,-0.437684,0.324716,0.136579,-3.101562
123.000000,4.055649,4.189496,9.851562,4.617009,0.687910,0.690036,169.282197,169.148145,0.130368,0.116895,-0.168368,0.321638,0.131956,2.300781
124.000000,4.250916,4.185567,11.550781,2.826333,0.701073,0.706153,169.360412,169.136076,0.133524,0.111154,-0.115691,0.331671,0.131321,1.699219
125.000000,4.238907,4.181637,12.050781,3.439722,0.739849,0.747697,171.286420,171.270721,0.126492,0.107190,-0.098810,0.318113,0.123098,0.500000
126.000000,4.286728,4.177707,11.453125,4.099436,0.730782,0.738791,170.189645,170.051307,0.129241,0.107661,-0.142684,0.324433,0.125409,-0.597656
127.000000,4.218628,4.173777,8.351562,4.894807,0.713931,0.721310,169.549024,169.300965,0.133425,0.108678,-0.140271,0.324538,0.129434,-3.101562
128.000000,3.980804,4.167275,9.351562,3.870275,0.693806,0.696502,169.310038,169.153439,0.130357,0.116812,-0.235624,0.313608,0.131075,1.000000
129.000000,3.982346,4.160773,8.453125,3.699677,0.708927,0.709184,170.964874,170.961271,0.116383,0.115392,-0.195382,0.310537,0.123118,-0.898438
130.000000,4.075256,4.154272,12.550781,2.754219,0.712711,0.713124,170.712917,170.705201,0.119639,0.118193,-0.131164,0.315969,0.123948,4.097656
131.000000,3.993607,4.147770,9.253906,4.126928,0.735140,0.740744,172.407936,172.439997,0.119919,0.105820,-0.225122,0.302128,0.121070,-3.296875
132.000000,3.890182,4.141268,11.453125,2.738338,0.708059,0.708555,170.438524,170.424677,0.119971,0.118150,-0.355490,0.303127,0.124724,2.199219
133.000000,3.983505,4.132265,16.550781,1.807129,0.739913,0.748559,170.368594,170.196331,0.130264,0.111275,-0.284651,0.298412,0.124597,5.097656
134.000000,4.082718,4.123263,14.652344,2.325349,0.747651,0.761746,170.495846,170.239496,0.131706,0.103894,-0.143124,0.303146,0.124150,-1.898438
135.000000,4.050583,4.114260,15.351562,1.835809,0.741985,0.749773,170.968251,170.848128,0.123315,0.106579,-0.106487,0.303728,0.121548,0.699219
136.000000,4.113373,4.105257,11.851562,3.064008,0.751544,0.758413,171.712280,171.658050,0.120236,0.106859,-0.119142,0.305750,0.119097,-3.500000
137.000000,4.077530,4.096255,13.050781,2.841923,0.728062,0.748198,169.028434,168.120367,0.163342,0.124276,-0.234012,0.304704,0.139343,1.199219
138.000000,4.103943,4.084850,10.652344,4.217927,0.733806,0.744692,170.119988,169.783206,0.138342,0.115996,-0.129670,0.308303,0.128645,-2.398438
139.000000,3.862534,4.073445,7.253906,4.532802,0.704099,0.705515,170.484200,170.423682,0.121844,0.117153,-0.302491,0.302029,0.126053,-3.398438
140.000000,3.802383,4.062040,6.753906,5.288124,0.670422,0.670422,172.346827,172.346827,0.118900,0.118900,-1.131099,0.309398,0.129715,-0.500000
141.000000,3.740112,4.050635,7.351562,4.109359,0.666261,0.666261,172.827266,172.827266,0.123774,0.123774,-0.480559,0.305066,0.132445,0.597656
142.000000,3.798813,4.039230,11.652344,2.760007,0.671148,0.671148,173.535094,173.535094,0.116242,0.116242,-0.372038,0.309252,0.128463,4.300781
143.000000,4.006485,4.025548,14.351562,1.940894,0.707251,0.709650,175.556424,175.626863,0.115719,0.108750,-0.085094,0.313099,0.123071,2.699219
144.000000,3.641769,4.011866,22.253906,0.536845,0.748843,0.748843,172.646074,172.646074,0.109423,0.109423,-0.839134,0.272805,0.115108,7.902344
145.000000,4.003433,3.998184,7.550781,4.854674,0.684609,0.696610,170.663517,169.761028,0.133881,0.089433,-0.535989,0.318148,0.133927,-14.703125
146.000000,3.894897,3.984502,5.851562,5.311532,0.657281,0.664429,172.767529,172.196149,0.169941,0.120940,-1.054403,0.313767,0.153453,-1.699219
147.000000,3.829773,3.970820,6.753906,4.342933,0.643409,0.643711,174.004390,173.980089,0.132829,0.124352,-0.150231,0.319411,0.140021,0.902344
148.000000,3.759567,3.955011,12.152344,2.520945,0.657964,0.657964,174.457268,174.457268,0.121855,0.121855,-0.316825,0.309931,0.132899,5.398438
149.000000,3.890656,3.939202,9.351562,3.031485,0.698347,0.709563,176.789221,177.111509,0.140761,0.114665,-0.156606,0.303440,0.134705,-2.800781
150.000000,3.743958,3.923392,7.050781,3.674600,0.699078,0.699078,176.041285,176.041285,0.121679,0.121679,-0.218938,0.294426,0.126693,-2.300781
151.000000,3.761673,3.907583,5.351562,4.555485,0.670107,0.670107,175.633143,175.633143,0.125138,0.125138,-0.155276,0.305255,0.132441,-1.699219
152.000000,3.687164,3.891774,5.953125,4.871173,0.649308,0.649308,175.384315,175.384315,0.128612,0.128612,-0.239846,0.306031,0.137214,0.601562
153.000000,3.668274,3.874010,7.550781,3.949490,0.634051,0.634051,176.188638,176.188638,0.124612,0.124612,-0.247277,0.310684,0.137957,1.597656
154.000000,3.466934,3.856247,16.550781,0.874181,0.650853,0.650853,176.863508,176.863508,0.123309,0.123309,-0.917916,0.287998,0.134652,9.000000
155.000000,3.892883,3.838484,7.453125,4.410853,0.696935,0.710278,178.732672,179.143030,0.136843,0.111849,-0.347252,0.304660,0.133302,-9.097656
156.000000,3.887314,3.820720,9.851562,3.317106,0.643923,0.643923,175.861750,175.861750,0.122087,0.122087,-0.077596,0.325786,0.135225,2.398438
157.000000,3.937057,3.802957,8.652344,3.399007,0.672730,0.672730,178.595338,178.595338,0.120140,0.120140,-0.128025,0.319303,0.129899,-1.199219
158.000000,3.749176,3.783434,7.953125,3.935122,0.666006,0.666006,178.205833,178.205833,0.120854,0.120854,-0.053940,0.306340,0.131226,-0.699219
159.000000,3.805008,3.763911,8.652344,3.440599,0.642339,0.642339,178.354590,178.354590,0.123755,0.123755,-0.049870,0.319220,0.136217,0.699219
160.000000,3.747986,3.744388,9.253906,3.519514,0.659419,0.659419,178.835663,178.835663,0.125353,0.125353,-0.047370,0.307912,0.134189,0.601562
161.000000,3.679337,3.724865,5.953125,4.088299,0.650453,0.650453,179.857419,179.857419,0.120264,0.120264,-0.094251,0.306258,0.133382,-3.300781
162.000000,3.547897,3.705342,6.152344,4.437585,0.625538,0.625538,179.138637,179.138637,0.133057,0.133057,-0.162827,0.302272,0.143153,0.199219
163.000000,3.707001,3.684274,6.351562,3.541420,0.611519,0.611519,179.069101,179.069101,0.132857,0.132857,-0.041856,0.321317,0.145537,0.199219
164.000000,3.562424,3.663205,7.851562,3.736377,0.629825,0.629825,181.541399,181.541399,0.132848,0.132848,-0.103593,0.301974,0.142322,1.500000
165.000000,3.698166,3.642137,7.253906,4.662061,0.626852,0.626852,181.188487,181.188487,0.128311,0.128311,-0.058016,0.315349,0.140815,-0.597656
166.000000,3.546509,3.621068,8.453125,3.328547,0.597531,0.597531,178.632927,178.632927,0.132798,0.132798,-0.074196,0.312814,0.148065,1.199219
167.000000,3.579453,3.600000,10.253906,3.175156,0.633554,0.633948,183.367766,183.413449,0.125918,0.124469,-0.066072,0.303139,0.138619,1.800781
168.000000,3.646988,3.577617,8.152344,3.074248,0.641757,0.641757,183.736957,183.736957,0.117236,0.117236,-0.083975,0.307197,0.133429,-2.101562
169.000000,3.705917,3.555234,6.050781,4.875605,0.628587,0.629749,184.800336,184.977559,0.125425,0.121307,-0.177829,0.315818,0.139234,-2.101562
170.000000,3.666641,3.532850,9.652344,3.110271,0.620204,0.620204,181.230523,181.230523,0.130632,0.130632,-0.169769,0.314819,0.142999,3.601562
171.000000,3.675949,3.510467,5.453125,4.584444,0.627258,0.627258,184.963668,184.963668,0.114876,0.114876,-0.228460,0.315496,0.134725,-4.199219
172.000000,3.446304,3.488084,8.253906,2.935865,0.569371,0.569371,182.017632,182.017632,0.140551,0.140551,-0.078472,0.313809,0.157154,2.800781
173.000000,3.555130,3.464631,7.753906,3.147714,0.620843,0.620843,187.044317,187.044317,0.123267,0.123267,-0.085450,0.306184,0.139581,-0.500000
174.000000,3.438126,3.441179,6.652344,3.335896,0.610432,0.610432,185.859007,185.859007,0.122485,0.122485,-0.054262,0.300055,0.141028,-1.101562
175.000000,3.420731,3.417726,6.351562,3.415608,0.597471,0.597471,185.602091,185.602091,0.135762,0.135762,-0.049727,0.301263,0.149430,-0.300781
176.000000,3.398880,3.394273,6.550781,3.087788,0.589156,0.589156,185.775735,185.775735,0.136617,0.136617,-0.049054,0.302365,0.151404,0.199219
177.000000,3.404541,3.370820,6.453125,3.729241,0.593155,0.593155,187.238955,187.238955,0.134091,0.134091,-0.054391,0.301747,0.149480,-0.097656
178.000000,3.237839,3.346555,8.253906,2.788882,0.572979,0.572979,185.717607,185.717607,0.138656,0.138656,-0.118810,0.293757,0.155536,1.800781
179.000000,3.413971,3.322290,3.750000,4.933944,0.598801,0.598801,189.180779,189.180779,0.123612,0.123612,-0.156780,0.302129,0.143614,-4.503906
180.000000,3.104340,3.298025,5.750000,3.177590,0.530712,0.530712,186.597396,186.597396,0.165847,0.165847,-0.239222,0.293237,0.177579,2.000000
181.000000,3.354019,3.273759,7.652344,2.428575,0.566172,0.566172,188.819466,188.819466,0.145329,0.145329,-0.089352,0.305863,0.160043,1.902344
182.000000,3.349319,3.249494,3.750000,3.214872,0.586021,0.586021,191.153222,191.153222,0.119026,0.119026,-0.147329,0.302035,0.143827,-3.902344
183.000000,3.278152,3.224682,3.152344,4.030344,0.548139,0.548139,189.586860,189.586860,0.156823,0.156823,-0.062344,0.304116,0.169305,-0.597656
184.000000,3.287125,3.199870,5.250000,3.248892,0.533051,0.533051,189.893624,189.893624,0.170705,0.170705,-0.096062,0.308671,0.179309,2.097656
185.000000,3.294235,3.175058,4.953125,3.315437,0.547513,0.547513,189.648252,189.648252,0.144853,0.144853,-0.111632,0.307945,0.163785,-0.296875
186.000000,3.299271,3.150246,3.652344,3.011479,0.541155,0.541155,190.095144,190.095144,0.148105,0.148105,-0.152699,0.310465,0.166737,-1.300781
187.000000,3.166870,3.125434,4.050781,3.275154,0.536018,0.536018,191.266560,191.266560,0.160103,0.160103,-0.059451,0.298005,0.173612,0.398438
188.000000,3.114639,3.100347,2.953125,4.135845,0.527732,0.527732,191.611179,191.611179,0.157883,0.157883,-0.056778,0.296757,0.174496,-1.097656
189.000000,2.931412,3.075260,2.550781,3.277848,0.507118,0.507118,192.057971,192.057971,0.177422,0.177422,-0.153627,0.284011,0.188967,-0.402344
190.000000,2.977112,3.050174,4.351562,2.986698,0.513019,0.513019,193.969276,193.969276,0.174801,0.174801,-0.092619,0.286552,0.186195,1.800781
191.000000,3.091522,3.025087,3.652344,3.439612,0.522336,0.522336,193.474983,193.474983,0.155149,0.155149,-0.073413,0.297199,0.174461,-0.699219
192.000000,3.046326,3.000000,3.953125,3.162713,0.506865,0.506865,193.358366,193.358366,0.162705,0.162705,-0.061271,0.297834,0.181927,0.300781
193.000000,2.971344,2.974913,5.851562,3.078918,0.508027,0.508027,194.028037,194.028037,0.157425,0.157425,-0.067188,0.290948,0.179058,1.898438
194.000000,3.068207,2.949826,6.550781,2.519929,0.516030,0.516030,193.571562,193.571562,0.139174,0.139174,-0.115961,0.300355,0.168131,0.699219
195.000000,3.027374,2.924740,2.750000,2.367296,0.522577,0.522577,194.800044,194.800044,0.125495,0.125495,-0.150299,0.296073,0.159827,-3.800781
196.000000,2.985626,2.899653,4.851562,3.412380,0.498924,0.498924,196.618369,196.618369,0.159246,0.159246,-0.101546,0.295776,0.182257,2.101562
197.000000,2.839355,2.874566,5.851562,2.387731,0.489445,0.489445,194.640370,194.640370,0.149526,0.149526,-0.065794,0.286818,0.179862,1.000000
198.000000,2.983688,2.849754,4.851562,3.208821,0.508694,0.508694,196.699074,196.699074,0.135378,0.135378,-0.138053,0.295771,0.167963,-1.000000
199.000000,2.774582,2.824942,3.851562,2.077320,0.482133,0.482133,195.455578,195.455578,0.144659,0.144659,-0.073103,0.284125,0.179298,-1.000000
200.000000,2.895691,2.800130,3.351562,2.685273,0.495154,0.495154,198.681899,198.681899,0.149533,0.149533,-0.097814,0.290116,0.178394,-0.500000
201.000000,2.883789,2.775318,3.750000,2.819650,0.475213,0.475213,198.139529,198.139529,0.154692,0.154692,-0.106429,0.296456,0.186275,0.398438
202.000000,2.704651,2.750506,2.050781,3.063302,0.471181,0.471181,198.337026,198.337026,0.151513,0.151513,-0.079643,0.280259,0.185756,-1.699219
203.000000,2.758850,2.726241,3.652344,2.607894,0.461426,0.461426,200.036236,200.036236,0.169169,0.169169,-0.070461,0.286808,0.197539,1.601562
204.000000,2.657898,2.701975,2.953125,2.201452,0.468445,0.468445,199.957834,199.957834,0.149014,0.149014,-0.072163,0.276971,0.185219,-0.699219
205.000000,2.758636,2.677710,1.453125,3.491683,0.467234,0.467234,201.310666,201.310666,0.151935,0.151935,-0.094269,0.287452,0.187063,-1.500000
206.000000,2.544968,2.653445,4.750000,2.473288,0.438120,0.438120,199.950630,199.950630,0.174340,0.174340,-0.155321,0.273086,0.207275,3.296875
207.000000,2.679886,2.629180,3.851562,2.352824,0.462235,0.462235,201.634168,201.634168,0.136840,0.136840,-0.072616,0.284073,0.180552,-0.898438
208.000000,2.665253,2.605727,2.953125,2.266040,0.450382,0.450382,201.782385,201.782385,0.141261,0.141261,-0.075710,0.286827,0.186201,-0.898438
209.000000,2.571304,2.582274,3.152344,2.499666,0.446933,0.446933,203.260035,203.260035,0.145232,0.145232,-0.061963,0.277459,0.189310,0.199219
210.000000,2.554688,2.558821,2.750000,2.717068,0.441654,0.441654,203.431193,203.431193,0.144364,0.144364,-0.061607,0.278077,0.190390,-0.402344
211.000000,2.564560,2.535369,3.250000,2.533841,0.439083,0.435852,203.731764,203.874366,0.141150,0.147180,-0.081259,0.280868,0.189417,0.500000
212.000000,2.596893,2.511916,2.550781,2.630355,0.440217,0.435229,204.207764,204.433082,0.129805,0.139157,-0.119269,0.286068,0.182912,-0.699219
213.000000,2.574173,2.489533,3.351562,2.676773,0.434486,0.428466,204.409075,204.660807,0.131702,0.143067,-0.124964,0.285767,0.185614,0.800781
214.000000,2.557831,2.467150,1.652344,2.005069,0.428367,0.425237,204.850150,204.977180,0.127925,0.133735,-0.119884,0.287462,0.185325,-1.699219
215.000000,2.468369,2.444766,2.453125,2.146864,0.437004,0.424462,205.662540,206.261027,0.116477,0.141474,-0.157110,0.275758,0.176450,0.800781
216.000000,2.582062,2.422383,2.550781,2.900836,0.433862,0.422314,206.246240,206.808713,0.108111,0.130822,-0.252091,0.291570,0.172615,0.097656
217.000000,2.473206,2.400000,5.050781,1.690187,0.408312,0.408312,205.336111,205.336111,0.134910,0.134910,-0.103598,0.285743,0.195433,2.500000
218.000000,2.612686,2.378932,2.750000,3.006754,0.424806,0.424806,207.095504,207.095504,0.099116,0.099116,-0.317029,0.301273,0.169951,-2.300781
219.000000,2.430588,2.357863,0.953125,2.635987,0.402996,0.402996,205.758272,205.758272,0.126357,0.126357,-0.093109,0.285022,0.192254,-1.796875
220.000000,2.415604,2.336795,3.851562,2.033904,0.413002,0.406902,207.292414,207.529657,0.120340,0.133105,-0.151997,0.279798,0.185663,2.898438
221.000000,2.516357,2.315726,2.351562,2.444205,0.415997,0.414597,208.343479,208.408100,0.097217,0.100076,-0.252286,0.294816,0.171320,-1.500000
222.000000,2.405563,2.294658,2.351562,1.994100,0.406085,0.406085,208.172109,208.172109,0.112902,0.112902,-0.114883,0.283345,0.183482,0.000000
223.000000,2.547302,2.275135,3.050781,1.781623,0.414194,0.413661,209.029660,209.054314,0.099641,0.100827,-0.390610,0.298822,0.173271,0.699219
224.000000,2.459473,2.255612,2.250000,2.497218,0.409584,0.409584,209.008532,209.008532,0.096144,0.096144,-0.246709,0.291488,0.172530,-0.800781
225.000000,2.481720,2.236089,2.652344,2.136664,0.405635,0.405635,208.716413,208.716413,0.100926,0.100926,-0.327644,0.295070,0.176547,0.402344
226.000000,2.468491,2.216566,0.652344,2.269979,0.407288,0.407288,209.302904,209.302904,0.092710,0.092710,-0.355314,0.294426,0.171138,-2.000000
227.000000,2.511673,2.197043,3.750000,1.976304,0.404507,0.404507,209.192518,209.192518,0.102173,0.102173,-0.526634,0.298931,0.177628,3.097656
228.000000,2.434906,2.179280,2.453125,2.418487,0.405102,0.405102,209.391404,209.391404,0.080531,0.080531,-0.355706,0.294112,0.164355,-1.296875
229.000000,2.455627,2.161516,4.152344,2.068663,0.409599,0.409599,209.339170,209.339170,0.082332,0.082332,-0.452520,0.293955,0.164195,1.699219
230.000000,2.068588,2.143753,4.351562,1.800890,0.412958,0.412958,209.450698,209.450698,0.000000,0.000000,-0.078997,0.294257,0.000000,0.199219
231.000000,1.988632,2.125990,4.453125,1.231241,0.418416,0.418416,210.261384,210.261384,0.000000,0.000000,-0.146837,0.279795,0.000000,0.101562
232.000000,2.152222,2.108226,5.351562,1.306612,0.417674,0.417674,210.887199,210.887199,0.000000,0.000000,-0.060098,0.303261,0.000000,0.898438
233.000000,2.005234,2.092417,5.152344,1.055999,0.411773,0.411773,210.634320,210.634320,0.000000,0.000000,-0.092132,0.285930,0.000000,-0.199219
234.000000,2.153519,2.076608,4.652344,1.170003,0.411804,0.411804,211.186620,211.186620,0.000000,0.000000,-0.074555,0.307055,0.000000,-0.500000
235.000000,2.041290,2.060798,5.652344,1.058104,0.416175,0.416175,211.209442,211.209442,0.000000,0.000000,-0.061002,0.288497,0.000000,1.000000
236.000000,2.159073,2.044989,2.750000,1.430480,0.406306,0.406306,211.210404,211.210404,0.000000,0.000000,-0.133530,0.311317,0.000000,-2.902344
237.000000,2.096802,2.029180,4.453125,1.358678,0.425806,0.425806,211.646645,211.646645,0.000000,0.000000,-0.085822,0.290716,0.000000,1.703125
238.000000,2.079895,2.015498,5.250000,1.128128,0.411115,0.411115,211.268558,211.268558,0.000000,0.000000,-0.072812,0.296972,0.000000,0.796875
239.000000,2.209259,2.001816,4.953125,1.589987,0.407174,0.407174,211.509693,211.509693,0.000000,0.000000,-0.238197,0.317987,0.000000,-0.296875
240.000000,2.114517,1.988134,3.750000,1.324954,0.405787,0.405787,210.993622,210.993622,0.000000,0.000000,-0.125877,0.305217,0.000000,-1.203125
241.000000,2.074936,1.974452,3.550781,1.325870,0.414499,0.414499,211.777476,211.777476,0.000000,0.000000,-0.099450,0.294243,0.000000,-0.199219
242.000000,2.035904,1.960770,7.953125,0.723307,0.413579,0.413579,211.894094,211.894094,0.000000,0.000000,-0.147591,0.289244,0.000000,4.402344
243.000000,2.079834,1.949365,1.953125,1.582048,0.387497,0.387497,211.187102,211.187102,0.000000,0.000000,-0.238851,0.311964,0.000000,-6.000000
244.000000,1.983963,1.937960,7.351562,0.877328,0.425143,0.425143,212.519219,212.519219,0.000000,0.000000,-0.168846,0.275431,0.000000,5.398438
245.000000,2.107285,1.926555,1.453125,1.618457,0.385161,0.385161,211.353489,211.353489,0.000000,0.000000,-0.304170,0.317672,0.000000,-5.898438
246.000000,1.982727,1.915150,6.351562,0.817862,0.427263,0.427263,212.850867,212.850867,0.000000,0.000000,-0.164975,0.274113,0.000000,4.898438
247.000000,2.148178,1.903745,3.250000,1.497722,0.390145,0.390145,211.948585,211.948585,0.000000,0.000000,-0.345267,0.320396,0.000000,-3.101562
248.000000,1.897156,1.894743,7.550781,0.718799,0.412817,0.412817,212.214560,212.214560,0.000000,0.000000,-0.128410,0.269948,0.000000,4.300781
249.000000,2.122726,1.885740,3.351562,1.464193,0.382548,0.382548,211.777178,211.777178,0.000000,0.000000,-0.355594,0.321812,0.000000,-4.199219
250.000000,1.902054,1.876737,7.351562,0.874157,0.410777,0.410777,212.321874,212.321874,0.000000,0.000000,-0.122164,0.271766,0.000000,4.000000
251.000000,2.055756,1.867735,2.550781,1.640029,0.379856,0.379856,211.814314,211.814314,0.000000,0.000000,-0.283318,0.313488,0.000000,-4.800781
252.000000,1.936172,1.858732,5.851562,0.968280,0.416085,0.416085,212.667339,212.667339,0.000000,0.000000,-0.128583,0.273690,0.000000,3.300781
253.000000,2.181046,1.852230,2.652344,1.758904,0.390391,0.390391,212.302780,212.302780,0.000000,0.000000,-0.553995,0.325128,0.000000,-3.199219
254.000000,1.907349,1.845728,7.050781,0.817220,0.414959,0.414959,212.632065,212.632065,0.000000,0.000000,-0.148488,0.270227,0.000000,4.398438
255.000000,2.040695,1.839227,3.550781,1.480014,0.381584,0.381584,212.249226,212.249226,0.000000,0.000000,-0.273270,0.310024,0.000000,-3.500000
256.000000,1.825500,1.832725,5.453125,0.757596,0.405958,0.405958,212.564625,212.564625,0.000000,0.000000,-0.081192,0.263407,0.000000,1.902344
257.000000,2.087631,1.826223,2.550781,1.306882,0.392449,0.392449,212.859841,212.859841,0.000000,0.000000,-0.384529,0.309844,0.000000,-2.902344
258.000000,1.862854,1.822293,6.753906,0.904713,0.414064,0.414064,213.094789,213.094789,0.000000,0.000000,-0.135993,0.264400,0.000000,4.203125
259.000000,2.186493,1.818363,4.351562,1.506796,0.382737,0.382737,212.369755,212.369755,0.000000,0.000000,-0.646356,0.331344,0.000000,-2.402344
260.000000,1.841568,1.814433,7.253906,0.619507,0.401962,0.401962,212.428903,212.428903,0.000000,0.000000,-0.098775,0.267922,0.000000,2.902344
261.000000,2.122421,1.810504,2.453125,1.669633,0.377901,0.377901,212.582083,212.582083,0.000000,0.000000,-0.551040,0.325040,0.000000,-4.800781
262.000000,1.830643,1.806574,7.351562,0.729685,0.413992,0.413992,212.970144,212.970144,0.000000,0.000000,-0.153758,0.259866,0.000000,4.898438
263.000000,2.136032,1.805259,2.152344,1.540091,0.375663,0.375663,212.479487,212.479487,0.000000,0.000000,-0.612413,0.328735,0.000000,-5.199219
264.000000,1.815750,1.803944,8.050781,0.574114,0.416385,0.416385,213.180150,213.180150,-0.000000,0.000000,-0.185609,0.256513,0.000000,5.898438
265.000000,2.082977,1.802629,1.851562,1.450830,0.374234,0.374234,212.393044,212.393044,0.000000,0.000000,-0.517567,0.321580,0.000000,-6.199219
266.000000,1.665787,1.801315,9.851562,0.578365,0.420132,0.420132,213.462256,213.462256,0.000000,0.000000,-0.348479,0.233569,0.000000,8.000000
267.000000,2.127640,1.800000,0.652344,1.881392,0.368057,0.368057,211.973812,211.973812,0.000000,0.000000,-0.724300,0.333008,0.000000,-9.199219
268.000000,1.862198,1.801315,5.550781,0.958707,0.430486,0.430486,214.029262,214.029262,-0.000000,0.000000,-0.170162,0.255829,0.000000,4.898438
269.000000,2.138870,1.802629,2.652344,1.204762,0.390436,0.390436,212.802873,212.802873,0.000000,0.000000,-0.571281,0.318810,0.000000,-2.898438
270.000000,1.849976,1.803944,8.351562,0.972629,0.413257,0.413257,213.281244,213.281244,0.000000,0.000000,-0.184888,0.263000,0.000000,5.699219
271.000000,2.148483,1.805259,2.851562,1.329167,0.369823,0.369823,211.924022,211.924022,0.000000,0.000000,-0.653517,0.334953,0.000000,-5.500000
272.000000,1.783173,1.806574,7.253906,0.695648,0.413734,0.413734,213.185704,213.185704,0.000000,0.000000,-0.142137,0.253259,0.000000,4.402344
273.000000,2.196350,1.810504,1.652344,1.732018,0.378030,0.378030,212.624531,212.624531,0.000000,0.000000,-0.778881,0.336266,0.000000,-5.601562
274.000000,1.947784,1.814433,8.351562,0.670803,0.422155,0.422155,213.423895,213.423895,0.000000,0.000000,-0.285572,0.272013,0.000000,6.699219
275.000000,2.117783,1.818363,2.250000,1.579466,0.371486,0.371486,212.028473,212.028473,0.000000,0.000000,-0.558448,0.328948,0.000000,-6.101562
276.000000,1.978622,1.822293,6.550781,0.749922,0.418280,0.418280,213.165868,213.165868,0.000000,0.000000,-0.236348,0.278462,0.000000,4.300781
277.000000,2.088058,1.826223,2.652344,1.470451,0.380991,0.380991,212.400404,212.400404,0.000000,0.000000,-0.404693,0.317628,0.000000,-3.898438
278.000000,1.947708,1.832725,6.953125,0.822055,0.413495,0.413495,212.902483,212.902483,0.000000,0.000000,-0.185763,0.276761,0.000000,4.300781
279.000000,2.041687,1.839227,3.351562,1.309171,0.379036,0.379036,212.162072,212.162072,-0.000000,0.000000,-0.276596,0.311901,0.000000,-3.601562
280.000000,1.933197,1.845728,6.351562,1.015267,0.408518,0.408518,212.776039,212.776039,0.000000,0.000000,-0.127780,0.277489,0.000000,3.000000
281.000000,2.116135,1.852230,1.453125,1.772871,0.386954,0.386954,212.188269,212.188269,0.000000,0.000000,-0.438024,0.317779,0.000000,-4.898438
282.000000,1.914459,1.858732,6.550781,0.815182,0.424725,0.424725,213.220769,213.220769,0.000000,0.000000,-0.168513,0.266002,0.000000,5.097656
283.000000,1.969574,1.867735,4.250000,1.198754,0.384976,0.384976,212.218293,212.218293,0.000000,0.000000,-0.117671,0.297031,0.000000,-2.300781
284.000000,1.885864,1.876737,6.953125,0.676413,0.406622,0.406622,212.641579,212.641579,0.000000,0.000000,-0.089997,0.271747,0.000000,2.703125
285.000000,2.093292,1.885740,2.453125,1.420083,0.387178,0.387178,212.298171,212.298171,0.000000,0.000000,-0.309061,0.314197,0.000000,-4.500000
286.000000,1.979553,1.894743,7.152344,0.578134,0.421555,0.421555,212.788720,212.788720,0.000000,0.000000,-0.169660,0.276779,0.000000,4.699219
287.000000,2.114059,1.903745,2.652344,1.641300,0.386490,0.386490,212.015462,212.015462,-0.000000,0.000000,-0.312488,0.317784,0.000000,-4.500000
288.000000,1.885635,1.915150,7.453125,0.700128,0.421751,0.421751,212.573823,212.573823,0.000000,0.000000,-0.150272,0.263545,0.000000,4.800781
289.000000,2.187347,1.926555,1.250000,1.920023,0.389756,0.389756,211.807601,211.807601,0.000000,0.000000,-0.468788,0.326509,0.000000,-6.203125
290.000000,1.928726,1.937960,6.351562,1.060097,0.433044,0.433044,213.013242,213.013242,0.000000,0.000000,-0.155919,0.263651,0.000000,5.101562
291.000000,2.028351,1.949365,4.250000,1.157260,0.393933,0.393933,211.689720,211.689720,0.000000,0.000000,-0.094084,0.300100,0.000000,-2.101562
292.000000,1.965851,1.960770,4.953125,1.148474,0.411548,0.411548,212.111522,212.111522,0.000000,0.000000,-0.061628,0.280442,0.000000,0.703125
293.000000,2.167038,1.974452,4.750000,1.684103,0.405366,0.405366,211.833883,211.833883,0.000000,0.000000,-0.213537,0.313068,0.000000,-0.203125
294.000000,1.983261,1.988134,6.953125,0.790207,0.407440,0.407440,211.154637,211.154637,0.000000,0.000000,-0.074420,0.285303,0.000000,2.203125
295.000000,2.167328,2.001816,3.851562,1.183350,0.397872,0.397872,211.396191,211.396191,0.000000,0.000000,-0.200201,0.318013,0.000000,-3.101562
296.000000,2.122818,2.015498,4.851562,1.205974,0.419231,0.419231,211.824203,211.824203,-0.000000,0.000000,-0.107367,0.298188,0.000000,1.000000
297.000000,2.105453,2.029180,7.050781,0.930164,0.410141,0.410141,211.379320,211.379320,-0.000000,0.000000,-0.093053,0.301218,0.000000,2.199219
298.000000,2.101578,2.044989,5.351562,1.195688,0.400082,0.400082,211.021618,211.021618,0.000000,0.000000,-0.071359,0.306943,0.000000,-1.699219
299.000000,1.972061,2.060798,5.652344,0.928938,0.409849,0.409849,211.196820,211.196820,0.000000,0.000000,-0.095381,0.282301,0.000000,0.300781
300.000000,2.139450,2.076608,5.652344,1.124160,0.411934,0.411934,211.442970,211.442970,0.000000,0.000000,-0.065681,0.304969,0.000000,0.000000
301.000000,2.188675,2.092417,4.250000,1.411552,0.410061,0.410061,210.972652,210.972652,0.000000,0.000000,-0.092905,0.313174,0.000000,-1.402344
302.000000,1.809723,2.108226,7.351562,0.678647,0.418495,0.418495,210.791738,210.791738,-0.000000,0.000000,-0.506773,0.254582,0.000000,3.101562
303.000000,2.427185,2.125990,3.750000,1.726537,0.409490,0.409490,210.756032,210.756032,0.000000,0.000000,-0.478579,0.347706,0.000000,-3.601562
304.000000,2.084076,2.143753,4.250000,1.213264,0.430545,0.430545,210.873103,210.873103,0.000000,0.000000,-0.074118,0.286277,0.000000,0.500000
305.000000,2.020752,2.161516,4.453125,1.274805,0.423603,0.423603,210.911451,210.911451,0.000000,0.000000,-0.150490,0.281394,0.000000,0.203125
306.000000,2.229416,2.179280,4.050781,1.257100,0.424241,0.424241,210.780862,210.780862,-0.000000,0.000000,-0.057099,0.310059,0.000000,-0.402344
307.000000,2.027023,2.197043,6.253906,0.811870,0.429097,0.429097,210.531738,210.531738,-0.000000,0.000000,-0.209993,0.279230,0.000000,2.203125
308.000000,2.235535,2.216566,4.750000,1.371906,0.424419,0.424419,210.247071,210.247071,0.000000,0.000000,-0.054168,0.310801,0.000000,-1.503906
309.000000,2.106537,2.236089,4.851562,0.972109,0.427718,0.427718,210.151191,210.151191,0.000000,0.000000,-0.131693,0.290969,0.000000,0.101562
310.000000,2.308136,2.255612,2.750000,1.521554,0.434768,0.432597,210.152640,210.298252,0.000000,0.082158,-0.086901,0.314462,0.000000,-2.101562
311.000000,2.206955,2.275135,3.953125,1.427734,0.443905,0.440637,209.881928,210.123971,0.000000,0.083773,-0.105589,0.295448,0.000000,1.203125
312.000000,2.207932,2.294658,4.152344,1.392024,0.439100,0.434858,209.451016,209.736898,0.000000,0.084520,-0.117829,0.298306,0.000000,0.199219
313.000000,2.083298,2.315726,5.851562,1.070616,0.440980,0.435718,209.058871,209.411786,0.000000,0.086178,-0.356754,0.280455,0.000000,1.699219
314.000000,2.315750,2.336795,5.250000,1.362419,0.441151,0.435227,208.618095,209.003165,0.000000,0.088729,-0.092145,0.311645,0.000000,-0.601562
315.000000,2.040604,2.357863,6.453125,0.962360,0.443348,0.436693,208.242433,208.675825,0.000000,0.088229,-0.568613,0.273467,0.000000,1.203125
316.000000,2.265472,2.378932,3.453125,1.699748,0.444968,0.437935,207.771617,208.220716,0.000000,0.092660,-0.192091,0.302669,0.000000,-3.000000
317.000000,2.184418,2.400000,5.152344,1.299899,0.461078,0.446548,207.586723,208.705849,0.000000,0.103054,-0.468498,0.283174,0.000000,1.699219
318.000000,2.366928,2.422383,4.851562,1.565256,0.458831,0.448041,207.083517,207.858667,0.000000,0.095306,-0.163982,0.308110,0.000000,-0.300781
319.000000,2.120834,2.444766,6.253906,0.833936,0.460904,0.447583,206.612465,207.556641,0.000000,0.102283,-0.677167,0.275020,0.000000,1.402344
320.000000,2.349335,2.467150,3.851562,1.603103,0.463405,0.452356,206.132168,206.907552,0.000000,0.100349,-0.235157,0.303251,0.000000,-2.402344
321.000000,2.187866,2.489533,7.152344,1.054783,0.475636,0.457145,205.797675,207.266244,0.000000,0.115406,-0.799936,0.276191,0.000000,3.300781
322.000000,2.752060,2.511916,1.953125,2.291212,0.465578,0.457903,205.216246,205.737651,0.086324,0.101045,-0.462746,0.299984,0.152163,-5.199219
323.000000,2.664474,2.535369,2.550781,1.888745,0.441559,0.431818,203.995023,204.455462,0.130485,0.148172,-0.192134,0.292764,0.182900,0.597656
324.000000,2.596451,2.558821,4.152344,1.997740,0.450737,0.442429,203.901813,204.350204,0.127860,0.143231,-0.129235,0.281744,0.178895,1.601562
325.000000,2.694397,2.582274,4.250000,2.383673,0.455054,0.455054,203.553819,203.553819,0.132454,0.132454,-0.113053,0.289565,0.180181,0.097656
326.000000,2.681396,2.605727,4.453125,2.206674,0.449114,0.449114,202.102267,202.102267,0.137055,0.137055,-0.081518,0.289927,0.184311,0.203125
327.000000,2.652252,2.629180,5.050781,2.047179,0.459605,0.459605,201.754926,201.754926,0.135113,0.135113,-0.062409,0.282579,0.180353,0.597656
328.000000,2.794861,2.653445,2.851562,2.729034,0.469179,0.469179,201.331000,201.331000,0.131406,0.131406,-0.161682,0.294211,0.175819,-2.199219
329.000000,2.762054,2.677710,5.152344,2.104244,0.452142,0.452142,200.610315,200.610315,0.156252,0.156252,-0.104428,0.293570,0.193602,2.300781
330.000000,2.802948,2.701975,4.953125,2.662606,0.477642,0.477642,199.899486,199.899486,0.131381,0.131381,-0.101345,0.291357,0.173596,-0.199219
331.000000,2.635147,2.726241,4.851562,1.923914,0.470874,0.470874,198.684799,198.684799,0.138357,0.138357,-0.100465,0.275469,0.179022,-0.101562
332.000000,2.815094,2.750506,5.750000,1.976075,0.492232,0.492232,200.265801,200.265801,0.137428,0.137428,-0.079343,0.285342,0.173011,0.898438
333.000000,3.058899,2.775318,4.050781,3.458807,0.497332,0.497332,198.807768,198.807768,0.129676,0.129676,-0.418538,0.309249,0.167789,-1.699219
334.000000,2.754013,2.800130,4.152344,2.409317,0.464022,0.464022,196.100286,196.100286,0.152855,0.152855,-0.065732,0.288174,0.188434,0.101562
335.000000,2.891953,2.824942,3.851562,2.433116,0.493071,0.493071,198.119272,198.119272,0.150841,0.150841,-0.075784,0.290376,0.179585,-0.300781
336.000000,2.965225,2.849754,3.550781,2.843063,0.491294,0.491294,197.199831,197.199831,0.151225,0.151225,-0.112407,0.298424,0.180237,-0.300781
337.000000,2.923386,2.874566,3.652344,2.431023,0.490659,0.490659,196.697397,196.697397,0.156897,0.156897,-0.064269,0.293461,0.183244,0.101562
338.000000,2.954117,2.899653,4.953125,2.201483,0.503444,0.503444,196.915999,196.915999,0.152698,0.152698,-0.073592,0.291947,0.177875,1.300781
339.000000,3.107712,2.924740,4.050781,2.765808,0.517486,0.517486,196.235207,196.235207,0.139431,0.139431,-0.204568,0.303561,0.167918,-0.902344
340.000000,2.911499,2.949826,3.351562,2.914658,0.505276,0.505276,194.647832,194.647832,0.151383,0.151383,-0.064857,0.287223,0.176769,-0.699219
341.000000,2.944824,2.974913,5.152344,3.129430,0.507709,0.507709,195.414311,195.414311,0.162485,0.162485,-0.071701,0.287611,0.181607,1.800781
342.000000,3.018555,3.000000,4.851562,2.730658,0.517038,0.517038,193.377965,193.377965,0.150211,0.150211,-0.055323,0.293155,0.173327,-0.300781
343.000000,3.148422,3.184000,5.050781,3.290246,0.544198,0.544198,193.444449,193.444449,0.149881,0.149881,-0.058577,0.294769,0.166905,0.199219
344.000000,3.194473,3.184000,7.453125,2.556274,0.545629,0.545629,189.711763,189.711763,0.153051,0.153051,-0.071673,0.297975,0.168088,2.402344
345.000000,3.457321,3.184000,7.851562,2.867208,0.568852,0.568852,191.500233,191.500233,0.125736,0.125736,-0.379862,0.317634,0.150277,0.398438
346.000000,3.390091,3.184000,4.750000,3.619413,0.566927,0.566927,189.743208,189.743208,0.119091,0.119091,-0.271116,0.313409,0.147484,-3.101562
347.000000,3.319244,3.184000,7.953125,2.660046,0.535224,0.535224,188.405307,188.405307,0.153273,0.153273,-0.162773,0.313906,0.170546,3.203125
348.000000,3.379227,3.184000,5.953125,3.549361,0.567910,0.567910,190.920950,190.920950,0.117751,0.117751,-0.232446,0.312236,0.146653,-2.000000
349.000000,3.157532,3.184000,4.050781,2.916744,0.544138,0.544138,188.092885,188.092885,0.139820,0.139820,-0.067202,0.297352,0.162112,-1.902344
350.000000,3.277298,3.184000,5.152344,3.351290,0.550624,0.550624,190.658174,190.658174,0.158197,0.158197,-0.092874,0.302809,0.169394,1.101562
351.000000,3.275375,3.184000,6.753906,3.025973,0.545842,0.545842,189.291330,189.291330,0.148421,0.148421,-0.094253,0.306240,0.165848,1.601562
352.000000,3.332687,3.184000,6.351562,3.066776,0.556572,0.556572,189.631402,189.631402,0.130973,0.130973,-0.146990,0.310255,0.155241,-0.402344
353.000000,3.323715,3.184000,3.851562,3.991926,0.555379,0.555379,189.574601,189.574601,0.135183,0.135183,-0.156928,0.309170,0.157501,-2.500000
354.000000,3.109818,3.184000,5.050781,2.910202,0.525484,0.525484,189.027997,189.027997,0.166235,0.166235,-0.082462,0.295765,0.179019,1.199219
355.000000,3.342010,3.184000,5.152344,4.567842,0.550474,0.550474,190.447595,190.447595,0.149273,0.149273,-0.159472,0.310408,0.165235,0.101562
356.000000,3.072754,3.184000,3.351562,3.956411,0.521311,0.521311,187.929218,187.929218,0.159762,0.159762,-0.120739,0.295011,0.176932,-1.800781
357.000000,3.150299,3.184000,6.953125,2.912931,0.529147,0.529147,190.490927,190.490927,0.174630,0.174630,-0.101789,0.296703,0.182094,3.601562
358.000000,3.323212,3.184000,8.351562,3.185735,0.563688,0.563688,190.640825,190.640825,0.133291,0.133291,-0.142849,0.306087,0.154892,1.398438
359.000000,3.219986,3.184000,4.750000,2.807398,0.564031,0.564031,189.255441,189.255441,0.123494,0.123494,-0.101832,0.298081,0.150159,-3.601562
360.000000,3.212204,3.184000,3.750000,3.722763,0.554355,0.554355,190.563334,190.563334,0.149285,0.149285,-0.058744,0.296829,0.164398,-1.000000
361.000000,3.012695,3.184000,2.453125,3.209205,0.532340,0.532340,189.971627,189.971627,0.168160,0.168160,-0.198742,0.283583,0.178283,-1.296875
362.000000,3.154861,3.184000,5.550781,2.992988,0.531834,0.531834,192.029381,192.029381,0.171948,0.171948,-0.089032,0.296522,0.180185,3.097656
363.000000,3.207138,3.184000,4.351562,4.018340,0.552101,0.552101,190.197499,190.197499,0.144953,0.144953,-0.058511,0.297969,0.162840,-1.199219
364.000000,3.103226,3.184000,5.851562,3.749895,0.530636,0.530636,189.381986,189.381986,0.164641,0.164641,-0.091199,0.293365,0.177026,1.500000
365.000000,3.230988,3.184000,7.753906,2.027550,0.545035,0.545035,189.200491,189.200491,0.151226,0.151226,-0.071845,0.301932,0.167357,1.902344
366.000000,3.366989,3.184000,5.550781,3.176816,0.586561,0.586561,191.548387,191.548387,0.128563,0.128563,-0.219569,0.301841,0.148178,-2.203125
367.000000,3.267532,3.184000,4.250000,3.573570,0.546239,0.546239,189.452717,189.452717,0.141478,0.141478,-0.084735,0.306557,0.162451,-1.300781
368.000000,3.158554,3.184000,2.453125,3.485372,0.540742,0.540742,189.569052,189.569052,0.153440,0.153440,-0.066031,0.296480,0.169370,-1.796875
369.000000,3.113083,3.184000,3.851562,3.899164,0.530760,0.530760,191.156491,191.156491,0.174841,0.174841,-0.083710,0.292531,0.181800,1.398438
370.000000,3.224442,3.184000,6.550781,2.532828,0.534373,0.534373,190.578317,190.578317,0.168140,0.168140,-0.081590,0.302694,0.177789,2.699219
371.000000,3.251404,3.184000,5.851562,2.975931,0.565966,0.565966,192.039879,192.039879,0.130168,0.130168,-0.073057,0.299104,0.152952,-0.699219
372.000000,3.285324,3.184000,4.152344,3.518596,0.555739,0.555739,190.521051,190.521051,0.139126,0.139126,-0.104925,0.304773,0.159302,-1.699219
373.000000,3.209885,3.184000,6.351562,2.567086,0.539794,0.539794,190.241126,190.241126,0.157349,0.157349,-0.069481,0.301007,0.171438,2.199219
374.000000,3.432693,3.184000,4.851562,4.010575,0.565570,0.565570,192.030658,192.030658,0.132702,0.132702,-0.331476,0.315497,0.154232,-1.500000
375.000000,3.083893,3.184000,3.250000,3.205009,0.529144,0.529144,188.393904,188.393904,0.153067,0.153067,-0.108015,0.294087,0.171853,-1.601562
376.000000,3.190384,3.184000,4.152344,3.109229,0.539454,0.539454,191.934786,191.934786,0.162914,0.162914,-0.053854,0.298365,0.174141,0.902344
377.000000,3.307434,3.184000,5.652344,3.619850,0.545108,0.545108,190.417887,190.417887,0.156938,0.156938,-0.123888,0.308044,0.170038,1.500000
378.000000,3.185654,3.184000,9.652344,1.898239,0.544000,0.544000,188.828146,188.828146,0.145594,0.145594,-0.105579,0.299065,0.164908,4.000000
379.000000,3.383545,3.184000,2.851562,5.101926,0.586823,0.586823,193.518498,193.518498,0.115254,0.115254,-0.725355,0.305437,0.141908,-6.800781
380.000000,2.943375,3.184000,2.750000,4.297240,0.505614,0.505614,189.767361,189.767361,0.176278,0.176278,-0.320812,0.285956,0.188811,-0.101562
381.000000,3.113052,3.184000,6.253906,2.033117,0.518721,0.518721,191.691667,191.691667,0.177950,0.177950,-0.117326,0.296774,0.186244,3.503906
382.000000,3.376709,3.400000,11.152344,1.968908,0.591876,0.591601,191.027647,191.990247,0.141683,0.136718,-0.237135,0.298540,0.153198,4.898438
383.000000,3.565857,3.400000,6.753906,3.639929,0.633506,0.633506,189.238895,189.238895,0.120855,0.120855,-0.240997,0.302795,0.136376,-4.398438
384.000000,3.436356,3.400000,4.851562,3.592010,0.584899,0.584899,185.268601,185.268601,0.129799,0.129799,-0.064481,0.308508,0.149069,-1.902344
385.000000,3.324982,3.400000,6.152344,3.159873,0.578430,0.578430,185.782826,185.782826,0.148325,0.148325,-0.082824,0.297965,0.158906,1.300781
386.000000,3.340408,3.400000,5.750000,3.412354,0.594567,0.594567,187.283309,187.283309,0.138976,0.138976,-0.069522,0.294758,0.151446,-0.402344
387.000000,3.431046,3.400000,5.250000,3.901596,0.587855,0.587855,186.354548,186.354548,0.143271,0.143271,-0.052992,0.304632,0.154707,-0.500000
388.000000,3.438721,3.400000,6.953125,2.958868,0.574396,0.574396,185.248325,185.248325,0.149889,0.149889,-0.062297,0.309493,0.160452,1.703125
389.000000,3.491623,3.400000,6.652344,3.750048,0.603691,0.603691,187.761582,187.761582,0.128551,0.128551,-0.085775,0.306299,0.144993,-0.300781
390.000000,3.360825,3.400000,5.851562,3.207004,0.582795,0.582795,185.474682,185.474682,0.132219,0.132219,-0.058232,0.302143,0.150598,-0.800781
391.000000,3.519943,3.400000,5.351562,4.139013,0.594691,0.594691,186.665343,186.665343,0.140459,0.140459,-0.111860,0.310305,0.152098,-0.500000
392.000000,3.512054,3.400000,9.152344,2.877436,0.569921,0.569921,184.379025,184.379025,0.148766,0.148766,-0.148567,0.318120,0.160861,3.800781
393.000000,3.498871,3.400000,4.550781,4.054837,0.609854,0.609854,187.620691,187.620691,0.114293,0.114293,-0.163557,0.306909,0.137380,-4.601562
394.000000,3.543945,3.400000,7.953125,3.148091,0.564706,0.564706,184.749914,184.749914,0.151701,0.151701,-0.174037,0.322655,0.163314,3.402344
395.000000,3.502914,3.400000,7.453125,3.224823,0.602439,0.602439,186.423562,186.423562,0.121276,0.121276,-0.095094,0.308972,0.141884,-0.500000
396.000000,3.507828,3.400000,5.750000,3.772197,0.599212,0.599212,186.209486,186.209486,0.125846,0.125846,-0.108658,0.309901,0.144567,-1.703125
397.000000,3.467026,3.400000,6.953125,3.117950,0.577978,0.577978,184.911303,184.911303,0.142279,0.142279,-0.069778,0.311904,0.156213,1.203125
398.000000,3.618484,3.400000,6.652344,3.533115,0.600016,0.600016,186.749087,186.749087,0.129067,0.129067,-0.259042,0.318802,0.145897,-0.300781
399.000000,3.484238,3.400000,6.050781,3.516080,0.584485,0.584485,184.962791,184.962791,0.130485,0.130485,-0.077475,0.312856,0.149467,-0.601562
400.000000,3.512756,3.400000,4.351562,4.198234,0.585800,0.585800,185.694314,185.694314,0.135790,0.135790,-0.111569,0.313976,0.151671,-1.699219
401.000000,3.389511,3.400000,6.753906,3.422723,0.562187,0.562187,184.558789,184.558789,0.158463,0.158463,-0.066440,0.308445,0.166982,2.402344
402.000000,3.449249,3.400000,5.851562,3.371334,0.592573,0.592573,185.717634,185.717634,0.135190,0.135190,-0.061130,0.305753,0.150095,-0.902344
403.000000,3.458969,3.400000,8.152344,2.535079,0.586204,0.586204,185.855525,185.855525,0.140347,0.140347,-0.080367,0.308245,0.153691,2.300781
404.000000,3.553238,3.400000,6.550781,3.451405,0.612650,0.612650,188.609087,188.609087,0.120449,0.120449,-0.162024,0.309583,0.139714,-1.601562
405.000000,3.452515,3.400000,6.753906,3.343947,0.586729,0.586729,185.540482,185.540482,0.134345,0.134345,-0.058596,0.308468,0.150824,0.203125
406.000000,3.469543,3.400000,8.152344,3.062336,0.590905,0.590905,185.957585,185.957585,0.131557,0.131557,-0.074683,0.308811,0.148740,1.398438
407.000000,3.572372,3.400000,6.953125,4.088063,0.606746,0.606746,186.536420,186.536420,0.120920,0.120920,-0.184624,0.313465,0.140959,-1.199219
408.000000,3.529877,3.400000,8.152344,3.335242,0.575609,0.575609,183.315866,183.315866,0.136722,0.136722,-0.122809,0.319504,0.154107,1.199219
409.000000,3.589615,3.400000,7.652344,3.526983,0.597370,0.597370,185.676270,185.676270,0.122329,0.122329,-0.206403,0.318469,0.143281,-0.500000
410.000000,3.409988,3.400000,6.152344,3.365538,0.590655,0.590655,185.569173,185.569173,0.122720,0.122720,-0.055798,0.305067,0.144694,-1.500000
411.000000,3.536972,3.400000,5.351562,4.209218,0.588423,0.588423,185.782278,185.782278,0.139990,0.139990,-0.131273,0.314368,0.153094,-0.800781
412.000000,3.234863,3.400000,13.550781,1.392033,0.561861,0.561861,184.159515,184.159515,0.145800,0.145800,-0.363514,0.296579,0.161164,8.199219
413.000000,3.520737,3.400000,3.750000,5.134733,0.630765,0.630765,188.923586,188.923586,0.123301,0.123301,-0.870000,0.299576,0.137921,-9.800781
414.000000,3.260117,3.400000,4.152344,4.185226,0.541077,0.541077,184.974319,184.974319,0.160396,0.160396,-0.138142,0.304666,0.172582,0.402344
415.000000,3.350311,3.400000,7.351562,3.017490,0.564506,0.564506,186.024734,186.024734,0.159920,0.159920,-0.095080,0.303721,0.167152,3.199219
416.000000,3.628265,3.400000,6.550781,3.452609,0.605062,0.605062,187.233665,187.233665,0.128667,0.128667,-0.281175,0.317724,0.144798,-0.800781
417.000000,3.500809,3.400000,5.953125,7.513611,0.586369,0.586369,185.445475,185.445475,0.133336,0.133336,-3.096045,0.313099,0.150427,-0.597656
418.000000,3.218643,3.400000,3.953125,3.246553,0.533330,0.533330,185.147425,185.147425,0.135083,0.135083,-0.210599,0.308408,0.162183,-2.000000
419.000000,3.493652,3.400000,8.050781,2.781448,0.576172,0.576172,187.516148,187.516148,0.154721,0.154721,-0.141619,0.312893,0.162300,4.097656
420.000000,3.553970,3.400000,3.652344,4.604948,0.611696,0.611696,188.180101,188.180101,0.120978,0.120978,-0.220045,0.309926,0.140120,-4.398438
421.000000,3.502426,3.400000,6.652344,3.126295,0.577806,0.577806,185.977925,185.977925,0.134101,0.134101,-0.121292,0.316577,0.152449,3.000000
422.000000,2.396698,2.008000,-2.949219,3.284914,0.447965,0.348097,203.521779,184.629559,-0.000000,0.107997,-2.536238,0.318388,0.000000,-9.601562
423.000000,2.376328,2.008000,2.652344,2.767885,0.393050,0.393050,210.032564,210.032564,0.084431,0.084431,-0.749747,0.292266,0.170271,5.601562
424.000000,1.907349,2.008000,3.750000,1.003044,0.401828,0.401828,210.074942,210.074942,0.000000,0.000000,-0.112019,0.277569,0.000000,1.097656
425.000000,2.069229,2.008000,4.953125,1.059563,0.414274,0.414274,212.019278,212.019278,0.000000,0.000000,-0.075527,0.293567,0.000000,1.203125
426.000000,2.137665,2.008000,3.250000,1.520884,0.408527,0.408527,211.686415,211.686415,0.000000,0.000000,-0.134006,0.306833,0.000000,-1.703125
427.000000,2.107544,2.008000,4.250000,1.292043,0.416941,0.416941,211.531613,211.531613,0.000000,0.000000,-0.100367,0.297403,0.000000,1.000000
428.000000,2.134796,2.008000,2.453125,1.510954,0.414343,0.414343,211.715016,211.715016,0.000000,0.000000,-0.133779,0.302827,0.000000,-1.796875
429.000000,2.095795,2.008000,4.453125,1.358373,0.425902,0.425902,212.027507,212.027507,0.000000,0.000000,-0.104175,0.290521,0.000000,2.000000
430.000000,2.236847,2.008000,4.953125,1.227057,0.411332,0.411332,211.577948,211.577948,0.000000,0.000000,-0.280240,0.319242,0.000000,0.500000
431.000000,2.044571,2.008000,5.351562,1.196640,0.410165,0.410165,211.529679,211.529679,0.000000,0.000000,-0.060461,0.292493,0.000000,0.398438
432.000000,2.092651,2.008000,4.652344,1.098480,0.408107,0.408107,211.708353,211.708353,0.000000,0.000000,-0.084354,0.300630,0.000000,-0.699219
433.000000,2.086166,2.008000,4.750000,1.175938,0.413974,0.413974,211.980084,211.980084,-0.000000,0.000000,-0.080062,0.296149,0.000000,0.097656
434.000000,2.085327,2.008000,3.453125,1.404338,0.410709,0.410709,211.787015,211.787015,0.000000,0.000000,-0.084391,0.297994,0.000000,-1.296875
435.000000,2.077393,2.008000,5.652344,1.031833,0.420638,0.420638,211.965411,211.965411,0.000000,0.000000,-0.093557,0.290989,0.000000,2.199219
436.000000,2.176987,2.008000,4.652344,1.476409,0.402908,0.402908,211.624936,211.624936,-0.000000,0.000000,-0.176495,0.316102,0.000000,-1.000000
437.000000,2.180099,2.008000,6.453125,1.175048,0.410977,0.410977,211.410040,211.410040,0.000000,0.000000,-0.191553,0.311367,0.000000,1.800781
438.000000,2.025543,2.008000,4.152344,1.043525,0.396873,0.396873,211.150597,211.150597,-0.000000,0.000000,-0.070994,0.297833,0.000000,-2.300781
439.000000,2.131668,2.008000,4.953125,1.328373,0.417418,0.417418,212.238107,212.238107,0.000000,0.000000,-0.122288,0.300520,0.000000,0.800781
440.000000,2.079590,2.008000,4.750000,1.324990,0.408857,0.408857,211.494969,211.494969,0.000000,0.000000,-0.074570,0.298296,0.000000,-0.203125
441.000000,2.012115,2.008000,4.953125,1.236868,0.409779,0.409779,211.584408,211.584408,0.000000,0.000000,-0.056184,0.288076,0.000000,0.203125
442.000000,2.038406,2.008000,5.953125,0.877175,0.411039,0.411039,211.742471,211.742471,0.000000,0.000000,-0.062206,0.291093,0.000000,1.000000
443.000000,2.119858,2.008000,4.050781,1.311870,0.403238,0.403238,211.726620,211.726620,0.000000,0.000000,-0.116386,0.307597,0.000000,-1.902344
444.000000,2.061386,2.008000,4.851562,1.230884,0.417891,0.417891,211.840630,211.840630,0.000000,0.000000,-0.070186,0.290336,0.000000,0.800781
445.000000,2.087936,2.008000,4.851562,1.061604,0.410110,0.410110,211.641038,211.641038,0.000000,0.000000,-0.080025,0.298730,0.000000,0.000000
446.000000,2.134720,2.008000,4.050781,1.463392,0.409952,0.409952,211.753500,211.753500,0.000000,0.000000,-0.123294,0.305522,0.000000,-0.800781
447.000000,1.927673,2.008000,7.453125,0.787358,0.416601,0.416601,211.581557,211.581557,0.000000,0.000000,-0.133745,0.272206,0.000000,3.402344
448.000000,2.137070,2.008000,3.050781,1.508210,0.397651,0.397651,211.073557,211.073557,0.000000,0.000000,-0.185957,0.313719,0.000000,-4.402344
449.000000,2.009781,2.008000,5.050781,1.246238,0.422455,0.422455,211.762284,211.762284,0.000000,0.000000,-0.073748,0.280504,0.000000,2.000000
450.000000,1.942261,2.008000,5.750000,0.971854,0.405786,0.405786,211.412870,211.412870,0.000000,0.000000,-0.081413,0.280354,0.000000,0.699219
451.000000,2.123581,2.008000,3.250000,1.171601,0.404280,0.404280,211.751473,211.751473,0.000000,0.000000,-0.129501,0.307477,0.000000,-2.500000
452.000000,1.890945,2.008000,7.453125,0.770543,0.423307,0.423307,212.039430,212.039430,0.000000,0.000000,-0.191882,0.263472,0.000000,4.203125
453.000000,2.177765,2.008000,3.351562,1.536007,0.398473,0.398473,211.120814,211.120814,0.000000,0.000000,-0.230514,0.319142,0.000000,-4.101562
454.000000,2.042999,2.008000,5.050781,0.906084,0.423088,0.423088,211.697034,211.697034,0.000000,0.000000,-0.073344,0.284782,0.000000,1.699219
455.000000,2.004547,2.008000,4.750000,1.068017,0.408698,0.408698,211.799837,211.799837,0.000000,0.000000,-0.056559,0.287625,0.000000,-0.300781
456.000000,2.090164,2.008000,6.253906,1.071956,0.411151,0.411151,211.740540,211.740540,0.000000,0.000000,-0.089755,0.298417,0.000000,1.503906
457.000000,2.096512,2.008000,6.351562,1.188133,0.400733,0.400733,211.305528,211.305528,0.000000,0.000000,-0.083170,0.305790,0.000000,0.097656
458.000000,2.018509,2.008000,5.652344,0.918670,0.398190,0.398190,211.039750,211.039750,0.000000,0.000000,-0.054229,0.295980,0.000000,-0.699219
459.000000,2.152435,2.008000,3.453125,1.356010,0.404460,0.404460,211.646727,211.646727,0.000000,0.000000,-0.156974,0.311539,0.000000,-2.199219
460.000000,2.174927,2.008000,7.253906,0.950294,0.417583,0.417583,211.483049,211.483049,0.000000,0.000000,-0.224522,0.306516,0.000000,3.800781
461.000000,2.169891,2.008000,2.953125,1.533425,0.392939,0.392939,210.656343,210.656343,-0.000000,0.000000,-0.222816,0.321718,0.000000,-4.300781
462.000000,2.134903,2.022613,4.152344,1.585286,0.419413,0.419413,211.544509,211.544509,-0.000000,0.000000,-0.113119,0.299777,0.000000,1.199219
463.000000,2.120163,2.037227,5.652344,0.980685,0.410480,0.410480,210.896938,210.896938,0.000000,0.000000,-0.087952,0.303113,0.000000,1.500000
464.000000,2.238770,2.051840,4.050781,1.407058,0.405391,0.405391,211.224197,211.224197,0.000000,0.000000,-0.207429,0.323415,0.000000,-1.601562
465.000000,2.139954,2.066453,6.453125,0.937498,0.416709,0.416709,210.963284,210.963284,0.000000,0.000000,-0.093946,0.302117,0.000000,2.402344
466.000000,2.154617,2.081067,3.750000,1.447768,0.404723,0.404723,210.793686,210.793686,0.000000,0.000000,-0.094526,0.311686,0.000000,-2.703125
467.000000,2.202026,2.095680,6.453125,0.979295,0.421214,0.421214,210.955842,210.955842,0.000000,0.000000,-0.123444,0.308094,0.000000,2.703125
468.000000,2.199692,2.110293,3.953125,1.224141,0.409261,0.409261,210.689809,210.689809,0.000000,0.000000,-0.100945,0.315264,0.000000,-2.500000
469.000000,2.065170,2.124907,6.652344,0.963578,0.421824,0.421824,210.888147,210.888147,0.000000,0.000000,-0.097530,0.288596,0.000000,2.699219
470.000000,2.415451,2.139520,4.750000,1.534173,0.411902,0.411902,210.377371,210.377371,-0.000000,0.000000,-0.384886,0.344334,0.000000,-1.902344
471.000000,2.150620,2.154133,5.953125,0.900841,0.419886,0.419886,210.093296,210.093296,0.000000,0.000000,-0.054273,0.301699,0.000000,1.203125
472.000000,2.218750,2.168747,4.953125,1.354067,0.417335,0.417335,210.397444,210.397444,0.000000,0.000000,-0.058577,0.312848,0.000000,-1.000000
473.000000,2.139999,2.183360,5.750000,1.196370,0.419519,0.419519,210.239580,210.239580,0.000000,0.000000,-0.060657,0.300429,0.000000,0.796875
474.000000,2.127441,2.197973,4.050781,1.181614,0.419093,0.419093,210.129736,210.129736,0.000000,0.000000,-0.083523,0.298920,0.000000,-1.699219
475.000000,2.205093,2.212587,5.351562,1.347492,0.428636,0.428636,210.489059,210.489059,0.000000,0.000000,-0.054162,0.304034,0.000000,1.300781
476.000000,2.104858,2.227200,4.250000,1.383803,0.421822,0.421822,209.807256,209.807256,0.000000,0.000000,-0.125980,0.294143,0.000000,-1.101562
477.000000,2.580627,2.241813,4.351562,2.088308,0.428742,0.428742,210.101493,210.101493,0.081394,0.081394,-0.558911,0.299369,0.158456,0.101562
478.000000,2.484589,2.256427,2.550781,2.376235,0.406859,0.406859,208.619515,208.619515,0.088909,0.088909,-0.300231,0.297383,0.168967,-1.800781
479.000000,2.591965,2.271040,2.652344,2.090597,0.407382,0.407382,208.743495,208.743495,0.103667,0.103667,-0.506264,0.306663,0.177654,0.101562
480.000000,2.519348,2.285653,3.953125,1.892858,0.405216,0.403530,208.616330,208.684901,0.103469,0.106915,-0.314025,0.299205,0.178186,1.300781
481.000000,2.460083,2.300267,3.953125,1.658332,0.409669,0.409581,208.567154,208.571013,0.096944,0.097120,-0.172034,0.291350,0.172983,0.000000
482.000000,2.497589,2.314880,4.550781,2.021737,0.411633,0.411021,208.318951,208.346000,0.096686,0.097891,-0.210005,0.294872,0.172259,0.597656
483.000000,2.600342,2.329493,2.351562,2.453976,0.410691,0.409766,208.018337,208.058262,0.097004,0.098756,-0.400044,0.307419,0.172722,-2.199219
484.000000,2.543808,2.344107,3.453125,1.765049,0.407649,0.403109,207.252450,207.424321,0.114212,0.122958,-0.260714,0.298566,0.183765,1.101562
485.000000,2.564438,2.358720,4.453125,1.713386,0.417408,0.410971,207.513378,207.803350,0.098005,0.110143,-0.283901,0.299576,0.171384,1.000000
486.000000,2.588638,2.373333,2.152344,2.351921,0.418095,0.415977,207.196222,207.290415,0.099829,0.103749,-0.290419,0.301668,0.172261,-2.300781
487.000000,2.518936,2.387947,4.851562,1.749768,0.419552,0.410599,206.625229,207.002280,0.112895,0.130089,-0.211911,0.290156,0.179431,2.699219
488.000000,2.561356,2.402560,3.250000,2.691762,0.424437,0.422780,206.691851,206.768480,0.100289,0.103324,-0.185651,0.295289,0.170737,-1.601562
489.000000,2.518845,2.417173,3.351562,1.866806,0.420488,0.416416,205.940485,206.105550,0.118362,0.125938,-0.124060,0.288600,0.182278,0.101562
490.000000,2.489731,2.431787,4.652344,1.881218,0.436087,0.424306,206.279933,206.882469,0.098771,0.120917,-0.164134,0.281948,0.166667,1.300781
491.000000,2.706848,2.446400,3.351562,2.158005,0.434833,0.430074,205.915954,206.150115,0.101819,0.110494,-0.387419,0.306510,0.168755,-1.300781
492.000000,2.514481,2.461013,5.351562,1.877139,0.423769,0.418462,205.050332,205.262292,0.121613,0.130977,-0.111019,0.285925,0.183147,2.000000
493.000000,2.635040,2.475627,1.453125,3.089263,0.442963,0.437316,205.478332,205.774932,0.098818,0.108986,-0.255164,0.295126,0.164869,-3.898438
494.000000,2.588791,2.490240,4.851562,1.691420,0.416850,0.415488,203.485937,203.527030,0.154304,0.156770,-0.145121,0.291044,0.203448,3.398438
495.000000,2.563187,2.504853,2.750000,2.607088,0.440606,0.440606,204.458658,204.458658,0.116650,0.116650,-0.088746,0.284689,0.175543,-2.101562
496.000000,2.694778,2.519467,3.453125,2.788367,0.433479,0.428082,203.921501,204.145717,0.135984,0.145689,-0.221451,0.298765,0.188263,0.703125
497.000000,2.725311,2.534080,4.750000,2.488873,0.426778,0.426778,203.053139,203.053139,0.140962,0.140962,-0.221277,0.304342,0.193014,1.296875
498.000000,2.635086,2.548693,3.152344,2.582383,0.432793,0.432793,202.128700,202.128700,0.130271,0.130271,-0.096459,0.293597,0.185321,-1.597656
499.000000,2.678909,2.563307,4.550781,1.639175,0.433999,0.433999,203.016226,203.016226,0.145617,0.145617,-0.120862,0.294847,0.193350,1.398438
500.000000,2.777420,2.577920,3.750000,2.050176,0.453562,0.453562,202.879668,202.879668,0.128124,0.128124,-0.234469,0.300021,0.178261,-0.800781
501.000000,2.714081,2.592533,4.351562,2.406859,0.446059,0.446059,202.060969,202.060969,0.137561,0.137561,-0.121809,0.294746,0.185452,0.601562
502.000000,2.672943,2.607147,5.152344,1.723008,0.450112,0.450112,201.829714,201.829714,0.135843,0.135843,-0.077758,0.288800,0.183377,0.800781
503.000000,2.705597,2.621760,4.351562,2.209992,0.468902,0.468902,202.285010,202.285010,0.125828,0.125828,-0.091594,0.285954,0.172937,-0.800781
504.000000,2.711044,2.636373,4.652344,2.059157,0.457276,0.457276,201.197658,201.197658,0.137789,0.137789,-0.081282,0.289362,0.182416,0.300781
505.000000,2.752029,2.650987,3.652344,2.271934,0.464808,0.464808,200.945646,200.945646,0.134530,0.134530,-0.104937,0.291025,0.178634,-1.000000
506.000000,2.717194,2.665600,4.152344,2.660804,0.460756,0.460756,201.012454,201.012454,0.145661,0.145661,-0.069603,0.287033,0.185603,0.500000
507.000000,2.763870,2.680213,4.152344,2.578957,0.460671,0.460671,200.313584,200.313584,0.145104,0.145104,-0.086135,0.292106,0.185335,0.000000
508.000000,2.757874,2.694827,4.652344,2.668979,0.463093,0.463093,199.903184,199.903184,0.146266,0.146266,-0.074060,0.290198,0.185269,0.500000
509.000000,2.805817,2.709440,3.750000,2.925341,0.468093,0.468093,199.417084,199.417084,0.141081,0.141081,-0.098556,0.294019,0.181192,-0.902344
510.000000,2.781067,2.724053,3.953125,2.662709,0.461860,0.461860,199.157082,199.157082,0.151473,0.151473,-0.068995,0.292203,0.188325,0.203125
511.000000,2.806824,2.738667,6.050781,2.117805,0.470195,0.470195,199.073745,199.073745,0.149644,0.149644,-0.090941,0.291616,0.185065,2.097656
512.000000,2.956100,2.753280,4.851562,2.258983,0.491762,0.491762,198.721023,198.721023,0.126671,0.126671,-0.242403,0.301843,0.167601,-1.199219
513.000000,2.799225,2.767893,4.050781,2.361894,0.481304,0.481304,197.957841,197.957841,0.137005,0.137005,-0.062573,0.288375,0.175576,-0.800781
514.000000,2.802567,2.782507,3.652344,3.318226,0.483711,0.483711,198.546563,198.546563,0.148439,0.148439,-0.059578,0.285658,0.180811,-0.398438
515.000000,2.807404,2.797120,4.851562,2.273955,0.471128,0.471128,197.711014,197.711014,0.160592,0.160592,-0.060883,0.289272,0.190409,1.199219
516.000000,2.925766,2.811733,4.851562,3.067892,0.496185,0.496185,198.037959,198.037959,0.140550,0.140550,-0.112632,0.294307,0.173609,0.000000
517.000000,2.862534,2.826347,4.152344,3.390763,0.484800,0.484800,196.364005,196.364005,0.145272,0.145272,-0.061794,0.291881,0.178913,-0.699219
518.000000,2.745285,2.840960,5.652344,1.982939,0.480669,0.480669,196.574002,196.574002,0.157409,0.157409,-0.110218,0.279502,0.186167,1.500000
519.000000,3.118378,2.855573,6.351562,2.242231,0.512865,0.512865,198.060519,198.060519,0.134675,0.134675,-0.361320,0.307445,0.166630,0.699219
520.000000,2.877029,2.870187,6.453125,2.605951,0.510006,0.510006,195.978174,195.978174,0.123607,0.123607,-0.056900,0.286703,0.161712,0.101562
521.000000,3.038193,2.884800,5.152344,2.991486,0.509012,0.509012,195.261156,195.261156,0.130336,0.130336,-0.163002,0.301957,0.165349,-1.300781
522.000000,2.959824,2.899413,3.351562,2.530692,0.498106,0.498106,194.519065,194.519065,0.142579,0.142579,-0.079856,0.296545,0.174155,-1.800781
523.000000,2.951370,2.914027,5.050781,2.401049,0.500068,0.500068,196.343213,196.343213,0.155851,0.155851,-0.070261,0.292508,0.180286,1.699219
524.000000,3.194244,2.928640,5.050781,2.980118,0.514912,0.514912,195.651660,195.651660,0.141539,0.141539,-0.363484,0.312739,0.169565,0.000000
525.000000,3.085098,2.943253,3.851562,3.671458,0.503544,0.503544,193.454622,193.454622,0.142047,0.142047,-0.144067,0.306815,0.172547,-1.199219
526.000000,2.942841,2.957867,2.953125,3.141553,0.491022,0.491022,193.847030,193.847030,0.163587,0.163587,-0.056834,0.294058,0.186474,-0.898438
527.000000,3.123566,2.972480,8.253906,2.318511,0.518451,0.518451,193.789182,193.789182,0.159681,0.159681,-0.247987,0.301079,0.177586,5.300781
528.000000,3.206131,2.987093,2.250000,4.327259,0.537860,0.537860,194.187079,194.187079,0.112912,0.112912,-0.381298,0.309294,0.150281,-6.003906
529.000000,2.892593,3.001707,4.953125,2.797439,0.478690,0.478690,193.032496,193.032496,0.181748,0.181748,-0.134757,0.290947,0.198830,2.703125
530.000000,3.175552,3.016320,5.250000,3.080280,0.534258,0.534258,192.756780,192.756780,0.157538,0.157538,-0.166737,0.299969,0.172802,0.296875
531.000000,3.196838,3.030933,4.453125,3.168936,0.521147,0.521147,192.431246,192.431246,0.145210,0.145210,-0.173740,0.309628,0.169908,-0.796875
532.000000,3.096649,3.045547,5.953125,2.719600,0.516886,0.516886,192.147255,192.147255,0.151296,0.151296,-0.069581,0.300609,0.173894,1.500000
533.000000,3.276566,3.060160,5.550781,2.906349,0.538708,0.538708,192.864424,192.864424,0.137433,0.137433,-0.258990,0.311250,0.162144,-0.402344
534.000000,3.224594,3.074773,4.750000,4.028039,0.531022,0.531022,191.763241,191.763241,0.138975,0.138975,-0.150721,0.309248,0.164597,-0.800781
535.000000,3.242966,3.089387,5.050781,3.004200,0.517843,0.517843,190.663705,190.663705,0.150527,0.150527,-0.151368,0.314540,0.173289,0.300781
536.000000,3.238953,3.104000,7.351562,2.233067,0.534422,0.534422,191.398493,191.398493,0.145074,0.145074,-0.148139,0.308099,0.166792,2.300781
537.000000,3.431213,3.118613,2.550781,4.829104,0.561515,0.561515,193.531265,193.531265,0.119412,0.119412,-0.555651,0.319428,0.148696,-4.800781
538.000000,3.065399,3.133227,1.550781,3.564913,0.495417,0.495417,190.671522,190.671522,0.177540,0.177540,-0.073738,0.301847,0.192127,-1.000000
539.000000,3.236465,3.147840,5.050781,2.902236,0.519223,0.519223,193.300638,193.300638,0.178933,0.178933,-0.124514,0.308153,0.186581,3.500000
540.000000,3.366577,3.162453,6.453125,3.638585,0.548123,0.548123,191.176979,191.176979,0.145557,0.145557,-0.240414,0.314327,0.163987,1.402344
541.000000,3.203445,3.177067,6.652344,2.535360,0.544851,0.544851,188.729180,188.729180,0.136710,0.136710,-0.052377,0.301926,0.160461,0.199219
542.000000,3.279343,3.191680,2.351562,4.119365,0.567089,0.567089,191.976405,191.976405,0.129887,0.129887,-0.148062,0.301278,0.152594,-4.300781
543.000000,3.250473,3.206293,4.453125,2.942684,0.526998,0.526998,190.418118,190.418118,0.175519,0.175519,-0.070985,0.306864,0.183037,2.101562
544.000000,3.451340,3.220907,4.152344,4.484680,0.556922,0.556922,190.735790,190.735790,0.150238,0.150238,-0.283731,0.317684,0.164292,-0.300781
545.000000,3.236008,3.235520,5.453125,3.154211,0.527343,0.527343,187.898855,187.898855,0.165733,0.165733,-0.052380,0.307084,0.178332,1.300781
546.000000,3.357422,3.250133,5.953125,2.792547,0.565405,0.565405,189.414916,189.414916,0.145467,0.145467,-0.100577,0.306455,0.160266,0.500000
547.000000,3.485901,3.264747,3.250000,4.474740,0.573557,0.573557,190.018629,190.018629,0.135668,0.135668,-0.290629,0.316548,0.154025,-2.703125
548.000000,3.301147,3.279360,4.851562,3.702502,0.539271,0.539271,187.903993,187.903993,0.156487,0.156487,-0.056190,0.309934,0.171149,1.601562
549.000000,3.453415,3.293973,4.652344,3.544149,0.561587,0.561587,187.859460,187.859460,0.151298,0.151298,-0.158977,0.315760,0.163789,-0.199219
550.000000,3.399658,3.308587,7.652344,2.573488,0.563336,0.563336,187.332723,187.332723,0.150475,0.150475,-0.114342,0.310280,0.163034,3.000000
551.000000,3.374466,3.323200,5.453125,3.288410,0.601117,0.601117,189.043770,189.043770,0.122292,0.122292,-0.080005,0.297974,0.142588,-2.199219
552.000000,3.524094,3.337813,3.953125,4.638181,0.576016,0.576016,187.421306,187.421306,0.142887,0.142887,-0.208066,0.317734,0.156889,-1.500000
553.000000,3.353012,3.352427,5.851562,3.414283,0.541768,0.541768,185.711505,185.711505,0.163744,0.163744,-0.056373,0.312465,0.173997,1.898438
554.000000,3.497177,3.367040,6.453125,2.742114,0.589035,0.589035,186.742667,186.742667,0.135450,0.135450,-0.123428,0.311354,0.150890,0.601562
555.000000,3.452515,3.381653,4.351562,4.386582,0.600285,0.600285,188.319198,188.319198,0.129339,0.129339,-0.086519,0.304033,0.145972,-2.101562
556.000000,3.342377,3.396267,5.652344,3.758607,0.557301,0.557301,184.923305,184.923305,0.159896,0.159896,-0.066356,0.305847,0.168709,1.300781
557.000000,3.389099,3.410880,5.953125,3.461242,0.583520,0.583520,185.340657,185.340657,0.146517,0.146517,-0.051479,0.302040,0.157051,0.300781
558.000000,3.500763,3.425493,6.152344,2.722428,0.592365,0.592365,185.697113,185.697113,0.142447,0.142447,-0.071603,0.309190,0.153451,0.199219
559.000000,3.521713,3.440107,4.750000,3.743923,0.609584,0.609584,187.888775,187.888775,0.131986,0.131986,-0.084448,0.306128,0.145490,-1.402344
560.000000,3.517410,3.454720,9.953125,2.016671,0.580756,0.580756,184.236055,184.236055,0.149181,0.149181,-0.151579,0.314127,0.158826,5.203125
561.000000,3.570679,3.469333,4.351562,4.688690,0.639585,0.639585,188.112596,188.112596,0.121299,0.121299,-0.200204,0.300927,0.135579,-5.601562
562.000000,3.593475,3.483947,2.851562,5.380723,0.603893,0.603893,183.948762,183.948762,0.131448,0.131448,-0.977416,0.314669,0.146276,-1.500000
563.000000,3.337936,3.498560,3.453125,4.297042,0.557224,0.557224,185.111109,185.111109,0.152474,0.152474,-0.166345,0.306740,0.165273,0.601562
564.000000,3.554947,3.513173,8.253906,3.544939,0.580941,0.580941,184.859466,184.859466,0.149448,0.149448,-0.127385,0.317358,0.158911,4.800781
565.000000,3.638794,3.527787,9.351562,2.439833,0.614700,0.614700,183.780942,183.780942,0.125484,0.125484,-0.103178,0.315395,0.141643,1.097656
566.000000,3.632004,3.542400,6.453125,4.226949,0.641143,0.642178,186.165912,186.298785,0.122535,0.120177,-0.124829,0.305332,0.135873,-2.898438
567.000000,3.545135,3.557013,3.453125,4.678571,0.590203,0.590203,181.496365,181.496365,0.136085,0.136085,-0.074463,0.315047,0.150959,-3.000000
568.000000,3.625961,3.571627,5.351562,3.672528,0.597378,0.597378,183.489580,183.489580,0.132136,0.132136,-0.066185,0.319997,0.147790,1.898438
569.000000,3.569687,3.586240,6.351562,4.298260,0.608476,0.608476,182.477403,182.477403,0.139407,0.139407,-0.050007,0.309506,0.149038,1.000000
570.000000,3.478561,3.600853,6.351562,2.802744,0.600298,0.600298,180.941391,180.941391,0.134726,0.134726,-0.116030,0.305439,0.148429,0.000000
571.000000,3.800125,3.615467,7.050781,4.200015,0.631459,0.634497,184.086628,184.624403,0.146350,0.135859,-0.251801,0.319270,0.147968,0.699219
572.000000,3.608368,3.630080,9.453125,3.116708,0.606123,0.606123,179.991647,179.991647,0.130195,0.130195,-0.064671,0.315308,0.145302,2.402344
573.000000,3.770493,3.644693,9.550781,3.080986,0.647218,0.647218,182.531805,182.531805,0.122854,0.122854,-0.115458,0.314638,0.135033,0.097656
574.000000,3.708450,3.659307,9.351562,2.851808,0.655141,0.655141,181.081430,181.081430,0.124113,0.124113,-0.058056,0.306385,0.134324,-0.199219
575.000000,3.645737,3.673920,7.050781,3.173349,0.649145,0.653847,182.913547,183.406850,0.134507,0.121125,-0.124560,0.301752,0.139803,-2.300781
576.000000,3.768356,3.688533,8.851562,3.686726,0.644616,0.646910,181.752652,181.967729,0.137872,0.130118,-0.107197,0.313039,0.142015,1.800781
577.000000,3.714828,3.703147,8.753906,3.994138,0.648723,0.648723,178.714514,178.714514,0.128672,0.128672,-0.046396,0.308531,0.137335,-0.097656
578.000000,3.734039,3.717760,7.953125,3.726902,0.636131,0.636131,178.723595,178.723595,0.124700,0.124700,-0.045738,0.315450,0.137652,-0.800781
579.000000,3.774384,3.732373,7.953125,3.798430,0.645408,0.645408,179.275330,179.275330,0.126841,0.126841,-0.050618,0.315002,0.137074,0.000000
580.000000,3.689377,3.746987,12.152344,1.801834,0.648822,0.648822,178.383411,178.383411,0.127073,0.127073,-0.122469,0.306629,0.136622,4.199219
581.000000,3.777390,3.761600,8.351562,4.094329,0.699106,0.703016,181.725386,181.920995,0.129427,0.123280,-0.123794,0.295949,0.129912,-3.800781
582.000000,3.793076,3.776213,7.953125,4.424634,0.643055,0.643055,177.406866,177.406866,0.121932,0.121932,-0.042742,0.318243,0.135297,-0.398438
583.000000,3.735443,3.790827,9.652344,3.076959,0.631706,0.631706,176.295314,176.295314,0.125353,0.125353,-0.065636,0.317148,0.138678,1.699219
584.000000,3.846115,3.805440,10.253906,2.586226,0.675046,0.675180,179.246613,179.252255,0.123524,0.123160,-0.054382,0.310575,0.130998,0.601562
585.000000,3.690781,3.820053,7.152344,3.204794,0.671128,0.688915,179.435553,180.434420,0.161220,0.121056,-0.357479,0.293915,0.147464,-3.101562
586.000000,3.726913,3.834667,6.351562,3.602951,0.670631,0.670631,177.900103,177.900103,0.128698,0.128698,-0.104772,0.301721,0.133881,-0.800781
587.000000,3.789047,3.849280,6.753906,4.331067,0.660224,0.660224,177.212375,177.212375,0.127855,0.127855,-0.061952,0.310605,0.135142,0.402344
588.000000,3.627274,3.863893,8.453125,2.942245,0.643884,0.643884,175.920185,175.920185,0.127094,0.127094,-0.313690,0.303233,0.137433,1.699219
589.000000,3.748474,3.878507,8.953125,3.006322,0.666339,0.672522,178.605353,179.061755,0.144439,0.121929,-0.194147,0.302616,0.141243,0.500000
590.000000,3.859940,3.893120,14.152344,1.799929,0.690375,0.690375,176.754609,176.754609,0.125769,0.125769,-0.142535,0.305941,0.129663,5.199219
591.000000,4.032120,3.907733,9.453125,4.176707,0.698037,0.724991,177.766454,178.710091,0.160849,0.111118,-0.433870,0.311608,0.142932,-4.699219
592.000000,3.834290,3.922347,7.351562,4.195969,0.667730,0.676651,173.739385,173.344327,0.153216,0.118718,-0.192588,0.307724,0.144702,-2.101562
593.000000,3.858231,3.936960,7.152344,3.609893,0.664976,0.664976,174.572833,174.572833,0.124106,0.124106,-0.071089,0.315118,0.132786,-0.199219
594.000000,4.053665,3.951573,11.652344,2.875047,0.682956,0.682956,174.553836,174.553836,0.126588,0.126588,-0.155057,0.323891,0.131108,4.500000
595.000000,3.972260,3.966187,9.753906,3.252127,0.707005,0.713077,175.291326,175.356676,0.127896,0.113495,-0.089083,0.308723,0.128148,-1.898438
596.000000,3.903641,3.980800,8.753906,3.670821,0.697278,0.700377,175.136297,175.179979,0.127391,0.118499,-0.095236,0.306766,0.129332,-1.000000
597.000000,3.940308,3.995413,9.050781,4.520774,0.689698,0.691890,174.001297,173.998140,0.128333,0.120856,-0.072420,0.312165,0.130838,0.296875
598.000000,3.803391,4.010027,7.351562,3.023109,0.667426,0.676973,172.482298,171.988441,0.166878,0.118426,-0.408202,0.303324,0.150427,-1.699219
599.000000,3.986282,4.024640,8.453125,3.734858,0.695857,0.695857,174.854729,174.854729,0.121209,0.121209,-0.053669,0.314692,0.126956,1.101562
600.000000,3.976227,4.039253,14.152344,1.924062,0.699152,0.699152,172.492604,172.492604,0.125853,0.125853,-0.168892,0.312042,0.128421,5.699219
601.000000,4.173218,4.053867,9.851562,4.296906,0.744175,0.748329,174.408113,174.456457,0.114805,0.106654,-0.189444,0.313407,0.117853,-4.300781
602.000000,4.106888,4.068480,13.753906,1.837819,0.717415,0.726176,169.730372,169.327127,0.147403,0.127150,-0.163051,0.312703,0.134588,3.902344
603.000000,4.096756,4.083093,13.550781,2.403991,0.741887,0.754372,174.614908,174.848029,0.130732,0.106363,-0.111084,0.306187,0.124522,-0.203125
604.000000,4.266724,4.097707,11.152344,4.255455,0.739787,0.743386,173.097800,173.116022,0.112993,0.104911,-0.206411,0.322205,0.117676,-2.398438
605.000000,4.146133,4.112320,12.152344,3.290985,0.724175,0.748592,168.647756,167.420293,0.172366,0.123623,-0.338805,0.309838,0.143453,1.000000
606.000000,4.092041,4.126933,10.652344,3.264186,0.728688,0.732578,170.742356,170.669022,0.121493,0.111394,-0.078772,0.311512,0.122556,-1.500000
607.000000,4.194107,4.141547,9.550781,3.998668,0.728821,0.730572,171.082810,171.061673,0.118807,0.114074,-0.066344,0.319632,0.121447,-1.101562
608.000000,4.017807,4.156160,10.253906,3.348103,0.717227,0.723588,169.418487,169.183142,0.137549,0.118519,-0.181757,0.307387,0.130643,0.703125
609.000000,4.218048,4.170773,12.953125,2.619460,0.731085,0.736636,169.860857,169.735521,0.133488,0.119102,-0.108091,0.318508,0.127075,2.699219
610.000000,4.128723,4.185387,14.050781,2.106469,0.744202,0.787720,166.999553,164.854572,0.195212,0.126132,-0.649580,0.299064,0.149126,1.097656
611.000000,4.137909,4.200000,10.550781,3.644965,0.746607,0.778829,168.188742,167.117870,0.173244,0.113942,-0.435240,0.301906,0.140449,-3.500000
612.000000,4.201279,4.200000,10.152344,4.003451,0.727228,0.735926,169.383919,169.162142,0.138516,0.113912,-0.101056,0.317823,0.129625,-0.398438
613.000000,4.068665,4.200000,10.152344,3.730392,0.713938,0.719298,169.802782,169.673517,0.129748,0.110296,-0.164590,0.313540,0.127931,0.000000
614.000000,4.085037,4.200000,12.152344,2.657900,0.718842,0.722964,170.076043,170.002330,0.128120,0.114224,-0.146505,0.313356,0.126585,2.000000
615.000000,4.263275,4.200000,11.453125,3.353744,0.742981,0.753715,170.508293,170.422927,0.132011,0.106342,-0.121276,0.318077,0.124886,-0.699219
616.000000,4.230469,4.200000,10.253906,3.530002,0.732418,0.745381,168.705932,168.282845,0.152012,0.120122,-0.144614,0.316299,0.134258,-1.199219
617.000000,4.196518,4.200000,12.453125,2.746480,0.730857,0.743446,168.855008,168.460629,0.148262,0.116015,-0.151684,0.314821,0.132998,2.199219
618.000000,4.277237,4.200000,11.753906,2.557814,0.741527,0.752478,170.161880,170.028960,0.133862,0.107468,-0.132625,0.319343,0.125815,-0.699219
619.000000,4.184723,4.200000,12.652344,2.642233,0.746280,0.758478,170.306559,170.185840,0.134411,0.106632,-0.116294,0.310790,0.125401,0.898438
620.000000,4.039169,4.200000,20.753906,0.910676,0.740513,0.775275,167.302208,165.698936,0.191408,0.130289,-0.799008,0.294188,0.148260,8.101562
621.000000,4.249039,4.200000,9.953125,4.480984,0.731673,0.755856,168.704984,167.907652,0.151765,0.091611,-0.566865,0.317975,0.134267,-10.800781
622.000000,4.140228,4.200000,11.652344,3.172698,0.708181,0.717307,168.593721,168.137933,0.149609,0.116313,-0.163592,0.318096,0.136839,1.699219
623.000000,4.166702,4.200000,10.753906,3.680511,0.735264,0.744934,170.012584,169.867720,0.133158,0.107923,-0.110568,0.313273,0.126376,-0.898438
624.000000,4.145523,4.200000,13.351562,2.383039,0.726663,0.734357,169.541437,169.360856,0.136094,0.113893,-0.131566,0.314147,0.128731,2.597656
625.000000,4.161346,4.200000,17.550781,1.745210,0.748032,0.768379,168.960093,168.464878,0.152108,0.110568,-0.255485,0.306038,0.132103,4.199219
626.000000,4.067963,4.200000,11.152344,3.745883,0.749118,0.767929,169.989174,169.744570,0.138162,0.097388,-0.380170,0.300707,0.126504,-6.398438
627.000000,4.051270,4.200000,8.152344,4.577889,0.727004,0.734724,169.460977,169.271909,0.137317,0.115281,-0.230968,0.306718,0.129175,-3.000000
628.000000,4.037277,4.200000,9.453125,4.048562,0.712345,0.716315,169.016138,168.862271,0.137634,0.123376,-0.203594,0.310514,0.131375,1.300781
629.000000,3.991409,4.200000,10.453125,2.887344,0.714990,0.719290,169.548129,169.427717,0.133085,0.118002,-0.281216,0.306752,0.129146,1.000000
630.000000,4.107346,4.200000,14.253906,1.937523,0.738510,0.749859,169.492613,169.257769,0.140375,0.112917,-0.205518,0.306732,0.128807,3.800781
631.000000,4.088501,4.200000,10.953125,3.006866,0.754866,0.771167,170.896495,170.846453,0.135544,0.101834,-0.233322,0.300763,0.124719,-3.300781
632.000000,4.253448,4.200000,9.753906,3.753726,0.737566,0.747076,169.931968,169.784121,0.134686,0.110748,-0.114852,0.318788,0.126675,-1.199219
633.000000,4.150284,4.200000,12.550781,3.040226,0.726358,0.737808,168.816256,168.428349,0.147685,0.116390,-0.169982,0.312937,0.133410,2.796875
634.000000,4.196945,4.200000,13.953125,2.649779,0.737174,0.746900,170.453812,170.364405,0.130391,0.105276,-0.107143,0.315303,0.125012,1.402344
635.000000,4.265320,4.200000,13.851562,2.402043,0.740753,0.754388,170.082193,169.902365,0.134290,0.101197,-0.146071,0.318653,0.126089,-0.101562
636.000000,4.224960,4.200000,14.351562,2.643292,0.747183,0.762808,169.923213,169.704415,0.138109,0.103512,-0.141400,0.312956,0.126741,0.500000
637.000000,4.449265,4.200000,12.753906,2.953503,0.740128,0.767148,168.393988,167.492783,0.163201,0.106418,-0.599019,0.328295,0.137524,-1.597656
638.000000,4.298080,4.200000,13.453125,2.823894,0.737220,0.750549,169.658840,169.405916,0.137712,0.104514,-0.173321,0.321807,0.127927,0.699219
639.000000,4.246231,4.200000,13.453125,2.975156,0.738889,0.756830,168.970705,168.488179,0.148757,0.107363,-0.187400,0.315774,0.132063,0.000000
640.000000,4.268204,4.200000,16.152344,1.683297,0.736166,0.761092,168.148927,167.200276,0.169177,0.116064,-0.344657,0.315399,0.140416,2.699219
641.000000,4.232697,4.200000,10.351562,2.895036,0.756401,0.777011,169.686553,169.375881,0.144458,0.104318,-0.284466,0.309637,0.127995,-5.800781
642.000000,4.245026,4.200000,8.152344,4.639671,0.739988,0.747749,170.413147,170.340438,0.131533,0.112270,-0.109597,0.317793,0.125093,-2.199219
643.000000,4.233337,4.200000,6.851562,5.435236,0.704638,0.708470,168.944714,168.767035,0.136810,0.120802,-1.008680,0.328488,0.132154,-1.300781
644.000000,4.069321,4.200000,9.152344,4.523382,0.682824,0.684121,169.571333,169.492589,0.127642,0.117375,-0.154753,0.325024,0.131573,2.300781
645.000000,4.142181,4.200000,14.851562,1.710589,0.697588,0.701398,169.422326,169.259474,0.131726,0.112646,-0.201143,0.324725,0.131088,5.699219
646.000000,4.074890,4.200000,12.253906,2.397397,0.757366,0.774723,171.420028,171.457703,0.136516,0.101674,-0.239711,0.298850,0.124774,-2.597656
647.000000,4.279694,4.200000,11.253906,3.699355,0.750022,0.763946,170.101258,169.938544,0.137451,0.107456,-0.151420,0.316159,0.126104,-1.000000
648.000000,4.166702,4.200000,12.253906,2.654383,0.727759,0.742690,168.627010,168.091632,0.152332,0.113283,-0.179158,0.313036,0.135053,1.000000
649.000000,4.186966,4.200000,8.550781,3.526583,0.744502,0.755288,170.661851,170.596266,0.131973,0.106621,-0.151453,0.311886,0.124670,-3.703125
650.000000,4.166763,4.200000,10.652344,3.450274,0.725425,0.730134,170.054290,169.976581,0.131199,0.117037,-0.091482,0.316895,0.126928,2.101562
651.000000,4.076477,4.200000,12.152344,2.721493,0.731002,0.739302,169.538965,169.355142,0.137367,0.114942,-0.176921,0.307297,0.128641,1.500000
652.000000,2.782913,2.700000,-3.347656,5.932868,0.556287,0.518202,192.063220,175.585901,-0.000000,0.000000,-3.256095,0.306821,0.000000,-15.500000
653.000000,2.343719,2.336000,-1.750000,3.340001,0.480605,0.381400,199.700558,194.274342,-0.000000,0.186517,-0.990030,0.293236,0.000000,1.597656
654.000000,2.730774,2.336000,-0.648438,3.367190,0.415375,0.408217,206.827872,207.083022,0.136870,0.153175,-0.760437,0.311458,0.194289,1.101562
655.000000,2.554001,2.336000,0.550781,2.726309,0.394068,0.394068,205.180732,205.180732,0.147421,0.147421,-0.272475,0.299464,0.207271,1.199219
656.000000,2.593964,2.336000,1.453125,2.814872,0.409320,0.402335,207.185190,207.442123,0.122666,0.137006,-0.392636,0.301793,0.188133,0.902344
657.000000,2.560211,2.336000,1.152344,2.651296,0.396400,0.395992,206.718896,206.731096,0.130538,0.131319,-0.280325,0.302658,0.196820,-0.300781
658.000000,2.574432,2.336000,1.050781,2.453907,0.407915,0.401807,207.292636,207.520023,0.118318,0.130506,-0.341114,0.301146,0.186063,-0.101562
659.000000,2.598679,2.336000,1.453125,2.736726,0.414867,0.406964,207.595703,207.927259,0.111097,0.127310,-0.409585,0.302039,0.179779,0.402344
660.000000,2.524551,2.336000,2.750000,1.969583,0.405838,0.401632,207.214557,207.365991,0.119930,0.128238,-0.242040,0.295995,0.187642,1.296875
661.000000,2.655487,2.336000,2.351562,2.333906,0.423462,0.415483,208.171775,208.574309,0.091436,0.107659,-0.554055,0.308552,0.165818,-0.398438
662.000000,2.584854,2.336000,3.050781,2.257290,0.414679,0.409251,207.749346,207.983701,0.105045,0.115887,-0.362894,0.301818,0.176308,0.699219
663.000000,2.545486,2.336000,1.050781,2.433186,0.415948,0.409184,207.964080,208.271597,0.096768,0.109948,-0.305068,0.298348,0.171069,-2.000000
664.000000,2.574615,2.336000,1.652344,2.106373,0.416370,0.408263,207.685291,208.035930,0.108415,0.125073,-0.360394,0.299066,0.177779,0.601562
665.000000,2.561813,2.336000,2.750000,2.018836,0.420238,0.411911,207.914940,208.304198,0.101082,0.118237,-0.341365,0.297222,0.172385,1.097656
666.000000,2.644623,2.336000,0.453125,2.342956,0.421622,0.413722,208.123818,208.512419,0.092691,0.108577,-0.541717,0.307952,0.167066,-2.296875
667.000000,2.595535,2.336000,2.250000,2.259629,0.410912,0.402126,207.429263,207.774108,0.114996,0.132720,-0.417000,0.302819,0.183224,1.796875
668.000000,2.727905,2.336000,1.953125,2.767439,0.415169,0.408372,207.805291,208.103174,0.103042,0.116559,-0.741822,0.318715,0.174991,-0.296875
669.000000,2.527893,2.336000,1.750000,2.251220,0.396101,0.396101,206.495957,206.495957,0.126014,0.126014,-0.218877,0.299965,0.194297,-0.203125
670.000000,2.660370,2.336000,1.550781,2.533767,0.419962,0.413334,207.834395,208.138805,0.104262,0.118070,-0.555153,0.308104,0.174320,-0.199219
671.000000,2.565323,2.336000,0.453125,3.305042,0.402590,0.398137,207.157926,207.312391,0.120148,0.128735,-0.314968,0.302365,0.188790,-1.097656
672.000000,2.495438,2.336000,2.050781,2.360349,0.396539,0.396539,206.261025,206.261025,0.138841,0.138841,-0.179053,0.293180,0.201545,1.597656
673.000000,2.696701,2.336000,2.453125,2.262897,0.419098,0.411163,207.901038,208.267339,0.101095,0.117281,-0.663632,0.313458,0.172717,0.402344
674.000000,2.567856,2.336000,2.453125,2.279928,0.409600,0.404604,207.584748,207.784998,0.108742,0.118461,-0.320864,0.301583,0.179981,0.000000
675.000000,2.506683,2.336000,3.652344,1.786947,0.414297,0.407823,207.774372,208.054337,0.103846,0.116670,-0.229117,0.293126,0.175717,1.199219
676.000000,2.647156,2.336000,1.851562,2.938941,0.420784,0.415013,208.163969,208.447789,0.090392,0.101794,-0.524812,0.309180,0.165936,-1.800781
677.000000,2.498947,2.336000,2.453125,2.054348,0.395476,0.395476,206.399160,206.399160,0.129784,0.129784,-0.175133,0.296039,0.196691,0.601562
678.000000,2.616928,2.336000,2.351562,2.044530,0.422448,0.413814,208.084324,208.509094,0.094882,0.112542,-0.461436,0.303840,0.168128,-0.101562
679.000000,2.551743,2.336000,2.050781,2.102015,0.416829,0.410120,207.834382,208.134236,0.102701,0.116212,-0.303873,0.297386,0.174310,-0.300781
680.000000,2.558624,2.336000,2.453125,2.006660,0.415934,0.408202,207.792218,208.132445,0.103962,0.119500,-0.324017,0.298363,0.175308,0.402344
681.000000,2.588226,2.336000,2.750000,2.162309,0.418783,0.410727,207.961226,208.336324,0.098403,0.114603,-0.388821,0.301581,0.171227,0.296875
682.000000,2.562820,2.336000,0.652344,2.276795,0.414559,0.407706,207.831446,208.131719,0.101661,0.115139,-0.339787,0.300027,0.174356,-2.097656
683.000000,2.494888,2.336000,1.750000,2.238941,0.413353,0.405230,207.407647,207.731444,0.116984,0.133835,-0.223193,0.289497,0.183629,1.097656
684.000000,2.631714,2.336000,2.152344,2.440324,0.414345,0.406703,207.663671,207.987225,0.108241,0.123667,-0.485566,0.306762,0.178274,0.402344
685.000000,2.563812,2.336000,2.050781,1.893945,0.403000,0.400205,207.176807,207.274447,0.119731,0.125128,-0.299300,0.302070,0.188418,-0.101562
686.000000,2.600723,2.336000,3.050781,2.359285,0.416430,0.408693,207.809800,208.152820,0.103501,0.119084,-0.416279,0.303122,0.174894,1.000000
687.000000,2.594360,2.336000,1.550781,2.398512,0.404283,0.402419,207.383952,207.452702,0.113189,0.116730,-0.366662,0.306444,0.184205,-1.500000
688.000000,2.553055,2.336000,3.550781,2.096298,0.405237,0.400413,207.179627,207.351232,0.120797,0.130316,-0.304082,0.299452,0.188332,2.000000
689.000000,2.545120,2.336000,2.652344,2.718241,0.407401,0.404617,207.620349,207.730785,0.105984,0.111245,-0.266429,0.300609,0.179019,-0.898438
690.000000,2.478607,2.336000,2.351562,1.879470,0.401138,0.401138,206.851830,206.851830,0.121811,0.121811,-0.147499,0.292508,0.190218,-0.300781
691.000000,2.540909,2.336000,2.250000,2.115252,0.416753,0.409832,207.845384,208.155187,0.102213,0.116114,-0.284980,0.296263,0.174045,-0.101562
692.000000,2.634811,2.104000,1.652344,2.365608,0.396065,0.396065,208.091350,208.091350,0.095883,0.095883,-1.102511,0.319621,0.176400,-0.597656
693.000000,2.497742,2.104000,3.152344,1.423149,0.388500,0.388500,209.179994,209.179994,0.085635,0.085635,-0.720023,0.309395,0.172396,1.500000
694.000000,2.217148,2.104000,2.750000,1.565166,0.409777,0.409777,210.325114,210.325114,0.000000,0.000000,-0.100713,0.317432,0.000000,-0.402344
695.000000,2.360962,2.104000,3.953125,1.646032,0.428648,0.428648,211.198513,211.198513,0.000000,0.000000,-0.342216,0.325517,0.000000,1.203125
696.000000,2.209717,2.104000,3.851562,1.677046,0.420794,0.420794,210.579802,210.579802,0.000000,0.000000,-0.096713,0.309429,0.000000,-0.101562
697.000000,2.220764,2.104000,6.550781,1.205387,0.422026,0.422026,210.745878,210.745878,0.000000,0.000000,-0.132988,0.310215,0.000000,2.699219
698.000000,2.207352,2.104000,2.750000,1.671717,0.406426,0.406426,210.211991,210.211991,0.000000,0.000000,-0.139914,0.318200,0.000000,-3.800781
699.000000,2.173004,2.104000,6.550781,1.024055,0.432811,0.432811,211.381748,211.381748,0.000000,0.000000,-0.123208,0.297178,0.000000,3.800781
700.000000,2.218414,2.104000,1.652344,1.620867,0.408352,0.408352,210.640335,210.640335,0.000000,0.000000,-0.181944,0.318537,0.000000,-4.898438
701.000000,2.164825,2.104000,4.750000,1.202486,0.440349,0.440349,211.779710,211.779710,-0.000000,0.000000,-0.104514,0.291783,0.000000,3.097656
702.000000,2.190369,2.104000,4.453125,1.290050,0.416731,0.416731,210.943952,210.943952,0.000000,0.000000,-0.080006,0.309221,0.000000,-0.296875
703.000000,2.043961,2.104000,4.250000,1.357899,0.417641,0.417641,210.843205,210.843205,0.000000,0.000000,-0.072713,0.288026,0.000000,-0.203125
704.000000,2.244308,2.104000,5.050781,1.650925,0.417010,0.417010,210.889825,210.889825,0.000000,0.000000,-0.134370,0.316658,0.000000,0.800781
705.000000,2.313416,2.104000,4.453125,1.500883,0.411257,0.411257,210.216552,210.216552,0.000000,0.000000,-0.236742,0.330220,0.000000,-0.597656
706.000000,2.083679,2.104000,3.550781,1.370447,0.417299,0.417299,210.481244,210.481244,-0.000000,0.000000,-0.057837,0.293824,0.000000,-0.902344
707.000000,2.188232,2.104000,4.050781,1.279023,0.423962,0.423962,211.137390,211.137390,0.000000,0.000000,-0.081258,0.304500,0.000000,0.500000
708.000000,2.120789,2.104000,4.250000,1.442206,0.421471,0.421471,211.039636,211.039636,0.000000,0.000000,-0.053147,0.296576,0.000000,0.199219
709.000000,2.243713,2.104000,2.851562,1.438820,0.419363,0.419363,210.884698,210.884698,0.000000,0.000000,-0.138990,0.315087,0.000000,-1.398438
710.000000,2.179062,2.104000,3.851562,1.497445,0.428572,0.428572,211.153226,211.153226,0.000000,0.000000,-0.079174,0.300483,0.000000,1.000000
711.000000,2.216934,2.104000,4.750000,1.559596,0.420185,0.420185,210.783312,210.783312,0.000000,0.000000,-0.106058,0.310816,0.000000,0.898438
712.000000,2.173752,2.104000,4.050781,1.680391,0.413911,0.413911,210.428127,210.428127,0.000000,0.000000,-0.069779,0.308622,0.000000,-0.699219
713.000000,2.101898,2.104000,5.050781,1.389520,0.419347,0.419347,210.652812,210.652812,-0.000000,0.000000,-0.055930,0.295181,0.000000,1.000000
714.000000,2.079330,2.104000,5.550781,1.059248,0.412963,0.412963,210.687167,210.687167,0.000000,0.000000,-0.055783,0.295782,0.000000,0.500000
715.000000,2.179993,2.104000,2.050781,1.651876,0.412093,0.412093,210.975558,210.975558,0.000000,0.000000,-0.113705,0.310648,0.000000,-3.500000
716.000000,2.131821,2.104000,5.550781,1.288180,0.436609,0.436609,211.621985,211.621985,0.000000,0.000000,-0.101323,0.289408,0.000000,3.500000
717.000000,2.169052,2.104000,2.250000,1.652806,0.410067,0.410067,210.664122,210.664122,0.000000,0.000000,-0.102129,0.310362,0.000000,-3.300781
718.000000,2.094803,2.104000,5.750000,1.180062,0.434916,0.434916,211.485695,211.485695,0.000000,0.000000,-0.100198,0.285315,0.000000,3.500000
719.000000,2.212204,2.104000,2.453125,1.625350,0.410364,0.410364,210.741346,210.741346,0.000000,0.000000,-0.133419,0.316346,0.000000,-3.296875
720.000000,2.098251,2.104000,5.851562,1.256523,0.433542,0.433542,211.444455,211.444455,0.000000,0.000000,-0.096959,0.286547,0.000000,3.398438
721.000000,2.128799,2.104000,4.750000,1.571243,0.409109,0.409109,210.562006,210.562006,0.000000,0.000000,-0.054477,0.305198,0.000000,-1.101562
722.000000,2.190048,2.104000,3.250000,1.306713,0.415750,0.415750,210.573984,210.573984,0.000000,0.000000,-0.087034,0.309786,0.000000,-1.500000
723.000000,2.127457,2.104000,4.953125,1.119506,0.427261,0.427261,211.128659,211.128659,0.000000,0.000000,-0.065616,0.294123,0.000000,1.703125
724.000000,2.170181,2.104000,2.550781,1.575909,0.415309,0.415309,211.011240,211.011240,0.000000,0.000000,-0.086679,0.307247,0.000000,-2.402344
725.000000,2.136017,2.104000,5.152344,1.099651,0.433475,0.433475,211.437942,211.437942,0.000000,0.000000,-0.082463,0.291743,0.000000,2.601562
726.000000,2.169540,2.104000,3.453125,1.615474,0.415181,0.415181,211.034749,211.034749,-0.000000,0.000000,-0.076241,0.307236,0.000000,-1.699219
727.000000,2.118408,2.104000,6.253906,0.911262,0.424980,0.424980,211.011594,211.011594,0.000000,0.000000,-0.081207,0.294191,0.000000,2.800781
728.000000,2.243011,2.104000,2.152344,2.061610,0.409715,0.409715,210.785243,210.785243,-0.000000,0.000000,-0.186042,0.321175,0.000000,-4.101562
729.000000,2.242310,2.104000,4.550781,1.285312,0.431577,0.431577,211.390984,211.390984,0.000000,0.000000,-0.154296,0.307393,0.000000,2.398438
730.000000,2.133118,2.104000,4.750000,1.262949,0.416328,0.416328,210.695177,210.695177,0.000000,0.000000,-0.053348,0.301382,0.000000,0.199219
731.000000,2.221436,2.104000,3.250000,1.542301,0.414436,0.414436,210.785747,210.785747,0.000000,0.000000,-0.113747,0.315058,0.000000,-1.500000
732.000000,2.525436,2.504000,5.851562,1.504653,0.491624,0.450383,206.366077,210.847145,0.000000,0.095096,-0.839536,0.309865,0.000000,2.601562
733.000000,3.230530,2.904000,5.152344,3.041556,0.529243,0.511507,199.505815,203.057701,0.109554,0.131454,-1.196734,0.316005,0.150387,-0.699219
734.000000,3.368439,3.304000,5.351562,3.136706,0.553494,0.547466,192.189178,193.412741,0.146970,0.144571,-0.213366,0.312025,0.163493,0.199219
735.000000,3.680344,3.704000,10.953125,2.241271,0.618314,0.618969,184.669720,186.619360,0.164350,0.139231,-0.516702,0.311227,0.158205,5.601562
736.000000,3.777939,4.040000,18.050781,0.533383,0.697875,0.718658,176.677801,177.908575,0.171697,0.119885,-0.811394,0.290533,0.147311,7.097656
737.000000,4.091370,4.040000,11.453125,3.332701,0.743011,0.756764,171.082511,170.757672,0.127356,0.102465,-0.266055,0.305888,0.123029,-6.597656
738.000000,4.137634,4.040000,15.351562,1.819499,0.718601,0.735540,169.716613,168.880167,0.156327,0.122254,-0.287082,0.313345,0.137978,3.898438
739.000000,4.121964,4.040000,11.851562,2.216411,0.743484,0.748247,171.572771,171.484087,0.117450,0.108399,-0.138993,0.309413,0.119003,-3.500000
740.000000,4.022034,4.040000,18.152344,0.937734,0.741666,0.759725,168.740185,167.878202,0.160076,0.132946,-0.313599,0.296709,0.136092,6.300781
741.000000,4.217850,4.040000,8.753906,5.472450,0.739736,0.743026,171.992703,171.943366,0.110076,0.103329,-1.381052,0.318958,0.116501,-9.398438
742.000000,4.017624,4.040000,7.253906,5.325158,0.664669,0.667044,170.061049,169.687173,0.137052,0.118137,-0.915055,0.326154,0.138380,-1.500000
743.000000,3.712524,4.040000,9.652344,3.035924,0.658990,0.658990,171.480769,171.480769,0.122148,0.122148,-0.544588,0.305641,0.132867,2.398438
744.000000,3.999084,4.040000,11.152344,2.560086,0.698583,0.698583,173.976722,173.976722,0.114842,0.114842,-0.057726,0.315695,0.123901,1.500000
745.000000,4.207245,4.040000,13.253906,3.035676,0.729273,0.729273,173.091426,173.091426,0.115119,0.115119,-0.183298,0.321024,0.119887,2.101562
746.000000,3.994598,4.040000,12.351562,2.854822,0.718796,0.721830,171.106832,171.013193,0.116267,0.108572,-0.075201,0.308137,0.121737,-0.902344
747.000000,4.038605,4.040000,7.050781,5.524917,0.722632,0.722632,173.489606,173.489606,0.108601,0.108601,-1.153939,0.311340,0.118073,-5.300781
748.000000,3.907288,4.040000,7.953125,3.835413,0.671817,0.671817,171.439466,171.439466,0.122713,0.122713,-0.125383,0.316822,0.131141,0.902344
749.000000,3.937714,4.040000,7.851562,4.105685,0.687431,0.687431,172.864928,172.864928,0.118103,0.118103,-0.090991,0.314315,0.126862,-0.101562
750.000000,4.016449,4.040000,8.550781,3.387794,0.686009,0.686009,171.942615,171.942615,0.121067,0.121067,-0.043933,0.320659,0.128323,0.699219
751.000000,4.095139,4.040000,11.851562,2.660587,0.701456,0.701456,173.401732,173.401732,0.118971,0.118971,-0.091029,0.321602,0.125227,3.300781
752.000000,3.966064,4.040000,12.351562,2.360137,0.733310,0.733310,172.152563,172.152563,0.109809,0.109809,-0.074998,0.302042,0.117202,0.500000
753.000000,4.111313,4.040000,11.253906,3.568366,0.736841,0.736841,172.484382,172.484382,0.115466,0.115466,-0.072058,0.311100,0.119051,-1.097656
754.000000,4.088242,4.040000,9.050781,4.125891,0.713964,0.713964,171.014827,171.014827,0.116697,0.116697,-0.069179,0.316977,0.122564,-2.203125
755.000000,3.975204,4.040000,7.753906,3.884025,0.695403,0.695403,171.121119,171.121119,0.120127,0.120127,-0.068127,0.314142,0.126567,-1.296875
756.000000,3.866364,4.040000,7.753906,3.271577,0.690141,0.690141,172.766112,172.766112,0.120357,0.120357,-0.184653,0.307334,0.127421,0.000000
757.000000,4.023972,4.040000,10.753906,3.013794,0.699043,0.699043,173.502369,173.502369,0.119232,0.119232,-0.074104,0.316829,0.125675,3.000000
758.000000,3.942444,4.040000,15.453125,1.672781,0.726324,0.726324,172.439002,172.439002,0.116028,0.116028,-0.167907,0.301657,0.120643,4.699219
759.000000,4.023117,4.040000,14.050781,2.636964,0.750517,0.752616,172.623407,172.607432,0.109194,0.105305,-0.065757,0.300867,0.114811,-1.402344
760.000000,4.084702,4.040000,12.453125,2.609515,0.733201,0.739955,170.847418,170.652868,0.127965,0.114455,-0.097544,0.308521,0.124570,-1.597656
761.000000,3.967651,4.040000,14.453125,2.025416,0.737112,0.742491,170.926466,170.782483,0.127205,0.116848,-0.113798,0.298531,0.123745,2.000000
762.000000,4.147186,4.040000,13.152344,3.258615,0.737369,0.762152,169.450004,168.399929,0.164709,0.126998,-0.313321,0.306685,0.138509,-1.300781
763.000000,4.038193,4.040000,9.152344,3.938825,0.719786,0.721978,171.054516,170.986268,0.117479,0.112028,-0.111509,0.310986,0.122103,-4.000000
764.000000,3.936493,4.040000,6.953125,4.772947,0.705085,0.705085,171.263013,171.263013,0.122389,0.122389,-0.112471,0.307396,0.126141,-2.199219
765.000000,3.884918,4.040000,10.351562,3.521104,0.668890,0.668890,172.206561,172.206561,0.123644,0.123644,-0.192558,0.315933,0.131986,3.398438
766.000000,3.985291,4.040000,10.851562,3.069084,0.698049,0.698049,174.205916,174.205916,0.111515,0.111515,-0.056994,0.315299,0.122576,0.500000
767.000000,3.978287,4.040000,8.851562,3.535366,0.715693,0.715693,174.478120,174.478120,0.113597,0.113597,-0.077347,0.308314,0.121051,-2.000000
768.000000,4.013626,4.040000,10.753906,2.984848,0.705526,0.705526,172.975871,172.975871,0.118885,0.118885,-0.058962,0.313787,0.124624,1.902344
769.000000,4.122452,4.040000,15.050781,1.920416,0.736008,0.741192,170.821454,170.675197,0.129771,0.119816,-0.163712,0.310180,0.124920,4.296875
770.000000,3.973373,4.040000,8.652344,4.752591,0.743941,0.744448,174.051903,174.054981,0.106022,0.105007,-0.202453,0.299675,0.114331,-6.398438
771.000000,4.005325,4.040000,7.453125,5.353849,0.682922,0.682922,171.224204,171.224204,0.125532,0.125532,-0.895290,0.320205,0.130667,-1.199219
772.000000,4.017456,4.022000,8.851562,4.563904,0.684496,0.684496,171.944792,171.944792,0.129961,0.129961,-0.046983,0.319911,0.132298,1.398438
773.000000,3.902145,4.004000,10.050781,3.540916,0.672737,0.672737,172.132869,172.132869,0.117075,0.117075,-0.094266,0.316948,0.128583,1.199219
774.000000,3.924240,3.986000,8.851562,3.180025,0.695647,0.695647,174.837465,174.837465,0.115558,0.115558,-0.067223,0.310710,0.124614,-1.199219
775.000000,4.017548,3.968000,9.753906,4.302275,0.701448,0.701448,175.044903,175.044903,0.125361,0.125361,-0.056867,0.314551,0.127888,0.902344
776.000000,3.828659,3.950000,9.253906,3.675873,0.666134,0.672944,173.542784,173.258628,0.147858,0.115731,-0.194864,0.308643,0.142718,-0.500000
777.000000,3.803284,3.932000,11.351562,3.091464,0.681756,0.681756,175.610673,175.610673,0.119345,0.119345,-0.138843,0.305378,0.128216,2.097656
778.000000,3.862564,3.914000,10.050781,3.654625,0.695879,0.698779,176.571786,176.627039,0.124096,0.116762,-0.080917,0.304496,0.128161,-1.300781
779.000000,3.914642,3.896000,9.953125,2.957120,0.685858,0.685858,175.374154,175.374154,0.118035,0.118035,-0.045109,0.313045,0.127061,-0.097656
780.000000,3.947876,3.878000,9.851562,4.433873,0.682111,0.691670,178.168084,178.576481,0.143931,0.119666,-0.135569,0.313099,0.138510,-0.101562
781.000000,3.683334,3.860000,10.652344,3.036332,0.650648,0.654003,174.904669,174.699587,0.136918,0.116173,-0.239977,0.303957,0.140599,0.800781
782.000000,3.761169,3.842000,8.351562,3.524969,0.678947,0.682489,178.622276,178.766083,0.128757,0.119168,-0.120158,0.301583,0.132630,-2.300781
783.000000,3.646149,3.824000,8.851562,2.708614,0.661378,0.661378,178.734898,178.734898,0.124312,0.124312,-0.196444,0.299017,0.133432,0.500000
784.000000,3.823349,3.806000,9.753906,3.276980,0.680169,0.680169,179.623231,179.623231,0.132668,0.132668,-0.051455,0.305558,0.134094,0.902344
785.000000,3.889908,3.788000,8.152344,4.243629,0.671976,0.671976,178.877848,178.877848,0.120020,0.120020,-0.098844,0.315774,0.129962,-1.601562
786.000000,3.868103,3.770000,6.851562,3.915589,0.643102,0.643102,176.972709,176.972709,0.120390,0.120390,-0.087793,0.324775,0.134608,-1.300781
787.000000,3.766632,3.752000,7.152344,2.695935,0.641036,0.641036,178.682870,178.682870,0.126445,0.126445,-0.043273,0.316058,0.137614,0.300781
788.000000,3.681152,3.734000,12.152344,1.522782,0.643506,0.661517,180.939715,182.889998,0.178472,0.128818,-0.594282,0.300026,0.159487,5.000000
789.000000,3.748581,3.716000,7.050781,4.411609,0.689400,0.696539,183.391034,183.870889,0.134301,0.123520,-0.194435,0.296223,0.133377,-5.101562
790.000000,3.504822,3.698000,4.652344,4.378426,0.615972,0.615972,178.069630,178.069630,0.131183,0.131183,-0.239855,0.302401,0.143990,-2.398438
791.000000,3.574249,3.680000,8.152344,3.310461,0.625008,0.625008,180.040093,180.040093,0.128027,0.128027,-0.141136,0.305511,0.141004,3.500000
792.000000,3.672516,3.662000,7.351562,3.409672,0.640895,0.642040,182.140829,182.252788,0.132098,0.127989,-0.060709,0.307325,0.140119,-0.800781
793.000000,3.598129,3.644000,10.351562,2.953877,0.631943,0.632436,182.519952,182.588170,0.130453,0.128077,-0.095482,0.304600,0.140900,3.000000
794.000000,3.700592,3.626000,9.152344,2.963271,0.652656,0.652656,183.511514,183.511514,0.119839,0.119839,-0.076979,0.307292,0.132849,-1.199219
795.000000,3.660522,3.608000,6.652344,4.008284,0.640956,0.643137,184.150519,184.412273,0.125522,0.119038,-0.105719,0.307328,0.137221,-2.500000
796.000000,3.655243,3.590000,7.652344,4.031863,0.607790,0.607790,181.136393,181.136393,0.133554,0.133554,-0.063991,0.318176,0.146524,1.000000
797.000000,3.642929,3.572000,9.050781,2.694559,0.609865,0.609865,180.944268,180.944268,0.129268,0.129268,-0.071479,0.317010,0.144210,1.398438
798.000000,3.694046,3.554000,7.152344,4.365163,0.637597,0.639810,185.733915,186.039606,0.124021,0.118252,-0.174597,0.311631,0.137109,-1.898438
799.000000,3.512299,3.536000,6.453125,3.615649,0.591597,0.591597,180.318923,180.318923,0.133983,0.133983,-0.048330,0.311931,0.149726,-0.699219
800.000000,3.563507,3.518000,9.351562,2.607954,0.605836,0.605836,183.595919,183.595919,0.135750,0.135750,-0.083506,0.310581,0.147873,2.898438
801.000000,3.626099,3.500000,5.953125,4.432735,0.632193,0.632193,186.631219,186.631219,0.117881,0.117881,-0.158733,0.308874,0.135264,-3.398438
802.000000,3.471069,3.482000,7.652344,4.147966,0.583404,0.583404,182.338245,182.338245,0.128435,0.128435,-0.054421,0.312457,0.148720,1.699219
803.000000,3.477585,3.464000,11.050781,2.287123,0.591285,0.591285,182.227866,182.227866,0.133930,0.133930,-0.086439,0.308980,0.149761,3.398438
804.000000,3.566742,3.446000,5.050781,5.043404,0.635339,0.635339,187.434940,187.434940,0.119198,0.119198,-0.313873,0.302459,0.135337,-6.000000
805.000000,3.394897,3.428000,4.453125,4.494915,0.553974,0.553974,183.128889,183.128889,0.142151,0.142151,-0.048724,0.315133,0.161111,-0.597656
806.000000,3.298813,3.410000,7.453125,2.468941,0.562571,0.562571,184.818337,184.818337,0.156189,0.156189,-0.137969,0.300421,0.165848,3.000000
807.000000,3.644943,3.392000,4.050781,4.597538,0.611381,0.611381,188.714181,188.714181,0.131330,0.131330,-0.372872,0.316247,0.144872,-3.402344
808.000000,3.318344,3.374000,4.250000,3.846560,0.543584,0.543584,184.306777,184.306777,0.159211,0.159211,-0.059744,0.309286,0.171452,0.199219
809.000000,3.502365,3.356000,5.750000,3.520610,0.566302,0.566302,186.486148,186.486148,0.160966,0.160966,-0.147990,0.316589,0.167246,1.500000
810.000000,3.346176,3.338000,5.652344,3.878684,0.573917,0.573917,186.049562,186.049562,0.139933,0.139933,-0.048839,0.303004,0.155942,-0.097656
811.000000,3.380920,3.320000,6.453125,3.711097,0.567979,0.567979,186.736594,186.736594,0.135768,0.135768,-0.064699,0.309233,0.155193,0.800781
812.000000,3.456238,3.302000,5.652344,4.233670,0.570895,0.570895,186.239519,186.239519,0.139288,0.139288,-0.154338,0.314311,0.156253,-0.800781
813.000000,3.475601,3.284000,5.851562,8.083582,0.553147,0.553147,185.971917,185.971917,0.148619,0.148619,-3.782027,0.321800,0.164346,0.199219
814.000000,3.179688,3.266000,5.953125,2.569482,0.512709,0.512709,187.058727,187.058727,0.140425,0.140425,-0.078060,0.312479,0.169534,0.101562
815.000000,3.461899,3.248000,4.851562,3.674824,0.573831,0.573831,191.451745,191.451745,0.136770,0.136770,-0.256393,0.314065,0.154485,-1.101562
816.000000,3.358521,3.230000,7.453125,2.649248,0.546370,0.546370,187.616460,187.616460,0.150408,0.150408,-0.142819,0.313439,0.166674,2.601562
817.000000,3.519119,3.212000,4.453125,3.107593,0.578755,0.578755,190.859390,190.859390,0.121719,0.121719,-0.494307,0.319872,0.146458,-3.000000
818.000000,3.331360,3.194000,4.152344,3.773208,0.548595,0.548595,189.715502,189.715502,0.146775,0.146775,-0.131703,0.310629,0.164463,-0.300781
819.000000,3.206543,3.176000,3.851562,4.678140,0.532911,0.532911,189.348819,189.348819,0.158900,0.158900,-0.053004,0.303207,0.173764,-0.300781
820.000000,3.180176,3.158000,3.250000,3.955853,0.514654,0.514654,190.094523,190.094523,0.172364,0.172364,-0.050604,0.305850,0.184617,-0.601562
821.000000,3.096786,3.140000,5.953125,3.185456,0.523662,0.523662,191.058268,191.058268,0.170232,0.170232,-0.086792,0.294570,0.181361,2.703125
822.000000,3.251770,3.122000,5.750000,3.930359,0.542518,0.542518,190.492853,190.492853,0.143169,0.143169,-0.124394,0.306302,0.164073,-0.203125
823.000000,3.092178,3.104000,5.453125,2.811966,0.524069,0.524069,189.198657,189.198657,0.147094,0.147094,-0.051971,0.297961,0.170145,-0.296875
824.000000,3.255966,3.086000,3.351562,3.992229,0.539830,0.539830,192.085685,192.085685,0.142179,0.142179,-0.194011,0.307981,0.164189,-2.101562
825.000000,3.092255,3.068000,1.050781,3.909862,0.507902,0.507902,191.568949,191.568949,0.168988,0.168988,-0.070817,0.300766,0.184711,-2.300781
826.000000,2.943497,3.050000,4.750000,3.074126,0.495408,0.495408,193.814619,193.814619,0.188596,0.188596,-0.155517,0.287938,0.197450,3.699219
827.000000,3.221024,3.032000,7.453125,2.239769,0.534012,0.534012,192.888232,192.888232,0.154921,0.154921,-0.236819,0.304824,0.171612,2.703125
828.000000,3.261215,3.014000,5.050781,4.014351,0.544126,0.544126,194.267280,194.267280,0.116797,0.116797,-0.342633,0.311226,0.150915,-2.402344
829.000000,3.054504,2.996000,4.050781,2.659984,0.498894,0.498894,191.421482,191.421482,0.151643,0.151643,-0.067240,0.304007,0.178496,-1.000000
830.000000,3.174194,2.978000,7.753906,1.911926,0.515837,0.515837,194.623076,194.623076,0.151644,0.151644,-0.269464,0.308520,0.174316,3.703125
831.000000,3.182373,2.960000,3.250000,3.793893,0.541358,0.541358,195.848790,195.848790,0.113369,0.113369,-0.342310,0.305455,0.149790,-4.503906
832.000000,2.779510,2.942000,2.453125,3.105235,0.482418,0.482418,193.545665,193.545665,0.166771,0.166771,-0.183106,0.280643,0.190382,-0.796875
833.000000,2.915894,2.924000,2.953125,3.125975,0.492896,0.492896,196.458057,196.458057,0.173402,0.173402,-0.056744,0.288867,0.190796,0.500000
834.000000,2.885086,2.906000,3.050781,3.587363,0.490149,0.490149,196.055868,196.055868,0.165672,0.165672,-0.057905,0.288281,0.187739,0.097656
835.000000,2.907196,2.888000,3.652344,2.768459,0.484074,0.484074,196.163918,196.163918,0.169336,0.169336,-0.056774,0.292375,0.191201,0.601562
836.000000,2.948227,2.870000,5.250000,2.605584,0.493875,0.493875,196.723800,196.723800,0.155128,0.155128,-0.089620,0.294913,0.181521,1.597656
837.000000,3.059875,2.852000,5.050781,2.569864,0.500112,0.500112,196.037462,196.037462,0.137120,0.137120,-0.244478,0.306710,0.170902,-0.199219
838.000000,2.882248,2.834000,3.550781,3.079069,0.495100,0.495100,196.270312,196.270312,0.136951,0.136951,-0.073068,0.291025,0.172052,-1.500000
839.000000,2.948349,2.816000,4.050781,2.563612,0.480856,0.480856,197.476385,197.476385,0.158133,0.158133,-0.131397,0.299960,0.186481,0.500000
840.000000,2.896194,2.798000,4.351562,2.598526,0.485062,0.485062,197.688126,197.688126,0.145330,0.145330,-0.097064,0.295190,0.178874,0.300781
841.000000,2.809006,2.780000,5.050781,2.593470,0.482839,0.482839,197.814563,197.814563,0.145927,0.145927,-0.062018,0.287127,0.179761,0.699219
842.000000,2.819458,2.762000,3.453125,2.301683,0.482687,0.482687,197.858153,197.858153,0.139927,0.139927,-0.079446,0.289340,0.176725,-1.597656
843.000000,2.756332,2.744000,5.851562,2.314887,0.475542,0.475542,199.125341,199.125341,0.151591,0.151591,-0.078907,0.283767,0.184604,2.398438
844.000000,2.782425,2.726000,3.652344,2.129917,0.485181,0.485181,198.766051,198.766051,0.128749,0.128749,-0.088301,0.286492,0.170307,-2.199219
845.000000,2.764481,2.708000,3.250000,2.471197,0.472460,0.472460,199.822411,199.822411,0.145998,0.145998,-0.071784,0.286914,0.182565,-0.402344
846.000000,2.755829,2.690000,3.550781,2.924957,0.462362,0.462362,200.100173,200.100173,0.152445,0.152445,-0.075672,0.289154,0.188688,0.300781
847.000000,2.691788,2.672000,3.453125,2.579753,0.455619,0.455619,200.218851,200.218851,0.152204,0.152204,-0.059160,0.285350,0.190480,-0.097656
848.000000,2.662613,2.654000,1.152344,2.558026,0.457842,0.457842,201.167301,201.167301,0.149370,0.149370,-0.077921,0.281829,0.188364,-2.300781
849.000000,2.730301,2.636000,3.550781,2.774591,0.453572,0.450120,202.525066,202.713965,0.158754,0.165216,-0.136787,0.289103,0.194486,2.398438
850.000000,2.603104,2.618000,1.750000,2.519357,0.445290,0.445290,201.307192,201.307192,0.147447,0.147447,-0.071768,0.281190,0.190969,-1.800781
851.000000,2.619141,2.600000,4.851562,2.083473,0.448824,0.443743,203.012499,203.273443,0.150731,0.160192,-0.124626,0.280792,0.191675,3.101562
852.000000,2.655899,2.582000,2.750000,2.504721,0.454279,0.454279,202.256374,202.256374,0.129116,0.129116,-0.097361,0.286392,0.178599,-2.101562
853.000000,2.644913,2.564000,4.050781,2.294967,0.437020,0.437020,203.056184,203.056184,0.148461,0.148461,-0.091440,0.289187,0.193970,1.300781
854.000000,2.685974,2.546000,3.851562,1.889188,0.439064,0.439064,202.992847,202.992847,0.134702,0.134702,-0.142442,0.295444,0.185922,-0.199219
855.000000,2.626083,2.528000,1.851562,2.578099,0.442222,0.442222,203.877756,203.877756,0.130814,0.130814,-0.114135,0.288184,0.182890,-2.000000
856.000000,2.702820,2.510000,3.453125,2.205544,0.436182,0.428578,203.998511,204.316031,0.137711,0.152041,-0.272968,0.298040,0.188407,1.601562
857.000000,2.510300,2.492000,3.351562,2.053857,0.427180,0.426410,204.194004,204.223385,0.132391,0.133761,-0.064226,0.281794,0.188162,-0.101562
858.000000,2.622177,2.474000,2.351562,2.450924,0.440787,0.432114,205.210568,205.635576,0.113011,0.129458,-0.213187,0.291874,0.173465,-1.000000
859.000000,2.607727,2.456000,2.851562,3.019135,0.429230,0.421690,205.083407,205.395122,0.127659,0.142068,-0.202622,0.292719,0.184922,0.500000
860.000000,2.530151,2.438000,3.851562,1.822062,0.415110,0.415110,204.695065,204.695065,0.134892,0.134892,-0.098005,0.289098,0.193264,1.000000
861.000000,2.761444,2.420000,2.750000,2.316122,0.434406,0.426667,206.470637,206.862456,0.099932,0.114748,-0.612290,0.313315,0.167787,-1.101562
862.000000,2.614960,2.402000,3.550781,2.887831,0.415156,0.412675,206.002062,206.095160,0.123999,0.128679,-0.271108,0.301045,0.187094,0.800781
863.000000,2.522247,2.384000,2.953125,2.150111,0.410263,0.410263,205.619592,205.619592,0.122274,0.122274,-0.142536,0.293073,0.187615,-0.597656
864.000000,2.568176,2.366000,4.351562,2.013183,0.420914,0.412830,207.317580,207.686562,0.102315,0.118059,-0.294178,0.297369,0.172913,1.398438
865.000000,2.559982,2.348000,2.851562,2.263474,0.409219,0.409219,207.213036,207.213036,0.105527,0.105527,-0.262592,0.301543,0.178205,-1.500000
866.000000,2.579697,2.330000,2.652344,2.102156,0.414325,0.412079,207.766374,207.861644,0.108637,0.113236,-0.345261,0.300624,0.178511,-0.199219
867.000000,2.666519,2.312000,4.351562,1.891754,0.408024,0.405104,208.049856,208.167581,0.107548,0.113421,-0.620906,0.314266,0.179754,1.699219
868.000000,2.530090,2.294000,2.851562,1.956098,0.400850,0.400850,207.645169,207.645169,0.099719,0.099719,-0.310188,0.303541,0.177262,-1.500000
869.000000,2.555435,2.276000,3.050781,2.444973,0.408025,0.408025,208.686276,208.686276,0.102754,0.102754,-0.401930,0.302213,0.176921,0.199219
870.000000,2.494537,2.258000,3.652344,2.293968,0.401044,0.401044,208.072036,208.072036,0.103071,0.103071,-0.307075,0.298446,0.179213,0.601562
871.000000,2.548996,2.240000,2.851562,2.342153,0.405850,0.405850,208.695796,208.695796,0.093005,0.093005,-0.477716,0.304705,0.171734,-0.800781
872.000000,2.526672,2.222000,2.453125,1.944602,0.401094,0.401094,208.594594,208.594594,0.097499,0.097499,-0.465330,0.303497,0.175852,-0.398438
873.000000,2.513275,2.204000,2.851562,2.498343,0.405414,0.405414,209.396822,209.396822,0.092129,0.092129,-0.478688,0.300850,0.171333,0.398438
874.000000,2.421417,2.186000,4.152344,1.779580,0.403456,0.403456,208.539846,208.539846,0.088107,0.088107,-0.312745,0.291682,0.169462,1.300781
875.000000,2.086273,2.168000,3.250000,1.556103,0.412795,0.412795,209.583587,209.583587,0.000000,0.000000,-0.085135,0.296871,0.000000,-0.902344
876.000000,2.011642,2.150000,7.453125,0.878875,0.427142,0.427142,210.619476,210.619476,0.000000,0.000000,-0.209499,0.278176,0.000000,4.203125
877.000000,2.163803,2.132000,0.351562,1.697297,0.410976,0.410976,209.965234,209.965234,0.000000,0.000000,-0.203149,0.309040,0.000000,-7.101562
878.000000,2.084808,2.114000,5.953125,0.988667,0.447086,0.447086,211.976972,211.976972,0.000000,0.000000,-0.168648,0.277416,0.000000,5.601562
879.000000,2.139069,2.096000,4.351562,1.599693,0.410278,0.410278,210.835782,210.835782,-0.000000,0.000000,-0.064536,0.305941,0.000000,-1.601562
880.000000,2.057236,2.078000,6.351562,0.970740,0.417918,0.417918,210.719421,210.719421,0.000000,0.000000,-0.071101,0.289736,0.000000,2.000000
881.000000,2.137421,2.060000,5.250000,1.122050,0.406699,0.406699,211.076119,211.076119,0.000000,0.000000,-0.077843,0.307947,0.000000,-1.101562
882.000000,2.082672,2.042000,3.953125,1.417165,0.411058,0.411058,211.248873,211.248873,0.000000,0.000000,-0.064793,0.297404,0.000000,-1.296875
883.000000,1.997940,2.024000,6.753906,0.960822,0.417395,0.417395,211.386600,211.386600,0.000000,0.000000,-0.089632,0.281680,0.000000,2.800781
884.000000,2.091965,2.006000,2.750000,1.477458,0.398927,0.398927,211.228930,211.228930,0.000000,0.000000,-0.136053,0.306277,0.000000,-4.003906
885.000000,2.012268,1.988000,5.050781,1.009936,0.424266,0.424266,211.931630,211.931630,0.000000,0.000000,-0.081281,0.279845,0.000000,2.300781
886.000000,2.099396,1.970000,4.250000,1.321857,0.405695,0.405695,211.828056,211.828056,-0.000000,0.000000,-0.127654,0.303092,0.000000,-0.800781
887.000000,1.981644,1.952000,6.753906,0.969572,0.410105,0.410105,211.759839,211.759839,0.000000,0.000000,-0.084168,0.283525,0.000000,2.503906
888.000000,2.074127,1.934000,3.953125,1.231937,0.391166,0.391166,211.614599,211.614599,0.000000,0.000000,-0.163229,0.308680,0.000000,-2.800781
889.000000,2.133438,1.916000,3.453125,1.360795,0.410803,0.410803,212.201720,212.201720,0.000000,0.000000,-0.264539,0.304810,0.000000,-0.500000
890.000000,2.041473,1.898000,5.351562,1.147153,0.413285,0.413285,212.250554,212.250554,0.000000,0.000000,-0.162071,0.290208,0.000000,1.898438
891.000000,2.091522,1.880000,3.453125,1.482410,0.396555,0.396555,212.022350,212.022350,0.000000,0.000000,-0.263345,0.307740,0.000000,-1.898438
892.000000,1.964233,1.880000,5.652344,1.053066,0.410190,0.410190,212.348833,212.348833,0.000000,0.000000,-0.109043,0.280986,0.000000,2.199219
893.000000,2.023438,1.880000,4.453125,1.188958,0.394843,0.394843,212.225067,212.225067,0.000000,0.000000,-0.150158,0.298799,0.000000,-1.199219
894.000000,2.033691,1.880000,4.050781,1.040106,0.403760,0.403760,212.430561,212.430561,0.000000,0.000000,-0.161657,0.294777,0.000000,-0.402344
895.000000,2.142075,1.880000,6.652344,1.243594,0.405178,0.405178,212.587390,212.587390,0.000000,0.000000,-0.380469,0.309582,0.000000,2.601562
896.000000,1.990921,1.880000,4.953125,1.115623,0.385901,0.385901,211.565737,211.565737,0.000000,0.000000,-0.116845,0.299653,0.000000,-1.699219
897.000000,2.019348,1.880000,6.351562,0.954340,0.399810,0.399810,212.349621,212.349621,0.000000,0.000000,-0.148517,0.295100,0.000000,1.398438
898.000000,2.002594,1.880000,4.851562,1.017671,0.387757,0.387757,211.997429,211.997429,0.000000,0.000000,-0.126856,0.300211,0.000000,-1.500000
899.000000,2.074265,1.880000,4.750000,1.009331,0.401187,0.401187,212.468326,212.468326,0.000000,0.000000,-0.221782,0.302261,0.000000,-0.101562
900.000000,2.064240,1.880000,4.851562,1.014893,0.401823,0.401823,212.439813,212.439813,0.000000,0.000000,-0.205452,0.300404,0.000000,0.101562
901.000000,2.066803,1.880000,4.851562,0.991645,0.400723,0.400723,212.396618,212.396618,0.000000,0.000000,-0.209216,0.301463,0.000000,0.000000
902.000000,2.144409,2.280000,5.453125,1.007273,0.434552,0.421286,211.101226,212.168589,-0.000000,0.000000,-0.281577,0.292278,0.000000,0.601562
903.000000,2.656158,2.680000,6.652344,1.520958,0.508954,0.476913,203.388044,207.860573,0.000000,0.111993,-0.806354,0.316317,0.000000,1.199219
904.000000,3.018387,2.800000,4.050781,3.152485,0.514341,0.511505,201.088833,201.499943,0.116655,0.121961,-0.328192,0.300210,0.157199,-2.601562
905.000000,2.711334,2.800000,3.250000,3.009839,0.472658,0.472658,196.593347,196.593347,0.149328,0.149328,-0.098039,0.280725,0.184228,-0.800781
906.000000,2.861481,2.800000,5.453125,2.336078,0.476200,0.476200,198.349601,198.349601,0.161896,0.161896,-0.088139,0.292420,0.189655,2.203125
907.000000,2.963623,2.800000,5.050781,2.479539,0.492575,0.492575,197.156776,197.156776,0.134190,0.134190,-0.173037,0.300849,0.171270,-0.402344
908.000000,2.836670,2.800000,4.953125,2.741358,0.485185,0.485185,196.502725,196.502725,0.138652,0.138652,-0.061082,0.290274,0.175425,-0.097656
909.000000,2.854599,2.800000,4.050781,2.351637,0.484535,0.484535,196.753616,196.753616,0.142842,0.142842,-0.070750,0.291624,0.177741,-0.902344
910.000000,2.937683,2.800000,3.550781,2.907810,0.488109,0.488109,197.873383,197.873383,0.147452,0.147452,-0.139131,0.297705,0.179160,-0.500000
911.000000,2.763794,2.800000,5.152344,1.795878,0.474900,0.474900,197.078258,197.078258,0.155899,0.155899,-0.072985,0.284037,0.186976,1.601562
912.000000,2.968765,2.800000,6.753906,1.841664,0.503338,0.503338,198.614798,198.614798,0.136694,0.136694,-0.191532,0.296293,0.169905,1.601562
913.000000,2.942245,2.800000,2.953125,2.500749,0.507375,0.507375,197.533446,197.533446,0.119047,0.119047,-0.195300,0.295117,0.159988,-3.800781
914.000000,2.906403,2.800000,5.851562,1.983933,0.476848,0.476848,197.425468,197.425468,0.159722,0.159722,-0.132764,0.297131,0.188379,2.898438
915.000000,2.898911,2.800000,2.750000,2.943957,0.500203,0.500203,197.264947,197.264947,0.128482,0.128482,-0.132422,0.292077,0.166487,-3.101562
916.000000,2.827774,2.800000,3.351562,3.685391,0.470709,0.470709,197.529170,197.529170,0.164839,0.164839,-0.059427,0.290775,0.192679,0.601562
917.000000,2.741501,2.800000,4.652344,2.344565,0.466942,0.466942,196.801487,196.801487,0.168196,0.168196,-0.080227,0.282870,0.195449,1.300781
918.000000,2.872375,2.800000,4.250000,2.870021,0.491265,0.491265,197.678550,197.678550,0.144505,0.144505,-0.079517,0.290287,0.176854,-0.402344
919.000000,2.849472,2.800000,4.750000,1.994092,0.478712,0.478712,196.627446,196.627446,0.151551,0.151551,-0.066132,0.292001,0.183726,0.500000
920.000000,2.896133,2.800000,4.652344,2.761357,0.492718,0.492718,197.597517,197.597517,0.140732,0.140732,-0.096158,0.292753,0.174572,-0.097656
921.000000,2.800613,2.800000,4.152344,2.605362,0.479827,0.479827,196.238820,196.238820,0.145041,0.145041,-0.057030,0.287693,0.180101,-0.500000
922.000000,2.915512,2.800000,3.953125,2.563360,0.485330,0.485330,197.669329,197.669329,0.150292,0.150292,-0.113419,0.296131,0.181325,-0.199219
923.000000,2.790588,2.800000,4.050781,2.817800,0.483669,0.483669,197.500438,197.500438,0.148098,0.148098,-0.058184,0.284514,0.180649,0.097656
924.000000,2.733826,2.800000,2.152344,2.341797,0.483284,0.483284,197.727810,197.727810,0.152315,0.152315,-0.093669,0.278155,0.182891,-1.898438
925.000000,2.785873,2.800000,4.250000,2.678950,0.481566,0.481566,199.428885,199.428885,0.164252,0.164252,-0.075265,0.282069,0.189359,2.097656
926.000000,2.767365,2.800000,5.250000,1.812167,0.484041,0.484041,197.596850,197.596850,0.149426,0.149426,-0.067518,0.281761,0.181225,1.000000
927.000000,2.931931,2.800000,3.250000,2.720423,0.504089,0.504089,198.778108,198.778108,0.135335,0.135335,-0.147707,0.292546,0.169039,-2.000000
928.000000,2.709091,2.800000,5.050781,2.462182,0.476054,0.476054,197.628308,197.628308,0.156074,0.156074,-0.110394,0.277914,0.186748,1.800781
929.000000,2.815582,2.800000,4.152344,2.615700,0.491686,0.491686,197.662645,197.662645,0.143295,0.143295,-0.061649,0.284586,0.176134,-0.898438
930.000000,2.862350,2.800000,1.953125,3.356938,0.484083,0.484083,197.728635,197.728635,0.149785,0.149785,-0.089110,0.291350,0.181396,-2.199219
931.000000,2.770203,2.800000,3.750000,2.899358,0.464303,0.464303,198.142690,198.142690,0.173878,0.173878,-0.072418,0.285918,0.199079,1.796875
932.000000,2.805252,2.800000,5.050781,1.982529,0.478970,0.478970,197.887911,197.887911,0.157020,0.157020,-0.062856,0.286384,0.186432,1.300781
933.000000,2.921860,2.800000,3.351562,2.616882,0.499755,0.499755,198.478723,198.478723,0.136801,0.136801,-0.131824,0.293083,0.170828,-1.699219
934.000000,2.764877,2.800000,3.750000,2.644644,0.476985,0.476985,197.733250,197.733250,0.154464,0.154464,-0.064463,0.283534,0.185676,0.398438
935.000000,2.843033,2.800000,4.750000,2.419291,0.481174,0.481174,198.032230,198.032230,0.154226,0.154226,-0.067112,0.289813,0.184423,1.000000
936.000000,2.847488,2.800000,5.152344,2.362185,0.491376,0.491376,197.896010,197.896010,0.140515,0.140515,-0.066723,0.288434,0.174800,0.402344
937.000000,2.794098,2.800000,5.250000,2.459011,0.492079,0.492079,197.552991,197.552991,0.137480,0.137480,-0.058560,0.283268,0.173076,0.097656
938.000000,2.980225,2.800000,2.953125,3.487957,0.494866,0.494866,197.957176,197.957176,0.136746,0.136746,-0.216854,0.301058,0.172006,-2.296875
939.000000,2.795227,2.800000,3.550781,2.160511,0.465499,0.465499,197.432448,197.432448,0.167268,0.167268,-0.056758,0.289195,0.195394,0.597656
940.000000,2.985397,2.800000,4.652344,2.419288,0.491195,0.491195,199.058053,199.058053,0.148935,0.148935,-0.211353,0.300919,0.179111,1.101562
941.000000,2.853073,2.800000,5.050781,2.361753,0.488073,0.488073,197.513101,197.513101,0.140424,0.140424,-0.068310,0.290405,0.175594,0.398438
942.000000,2.855789,2.803333,2.453125,2.944794,0.492145,0.492145,197.669964,197.669964,0.138307,0.138307,-0.091532,0.289346,0.173481,-2.597656
943.000000,2.801483,2.806667,3.851562,3.007617,0.472675,0.472675,198.461326,198.461326,0.165792,0.165792,-0.063431,0.287071,0.192604,1.398438
944.000000,2.859787,2.810000,4.851562,2.650185,0.481929,0.481929,197.970229,197.970229,0.155706,0.155706,-0.069435,0.290933,0.184968,1.000000
945.000000,2.817673,2.813333,5.453125,2.022569,0.488117,0.488117,197.143930,197.143930,0.141895,0.141895,-0.058092,0.286522,0.176333,0.601562
946.000000,2.985764,2.816667,7.550781,2.136028,0.504706,0.504706,198.412548,198.412548,0.132844,0.132844,-0.197544,0.298108,0.167632,2.097656
947.000000,2.980392,2.820000,5.250000,2.654481,0.512990,0.512990,197.295297,197.295297,0.114394,0.114394,-0.187901,0.297405,0.156346,-2.300781
948.000000,2.928436,2.823333,5.250000,2.564924,0.489627,0.489627,196.207711,196.207711,0.135980,0.135980,-0.101685,0.298223,0.172924,0.000000
949.000000,2.903488,2.826667,6.753906,2.030907,0.497167,0.497167,197.071979,197.071979,0.138674,0.138674,-0.089063,0.291989,0.172415,1.503906
950.000000,3.003387,2.830000,4.050781,3.226395,0.511518,0.511518,197.696977,197.696977,0.131397,0.131397,-0.214785,0.297255,0.165299,-2.703125
951.000000,2.784348,2.833333,3.152344,3.117981,0.479227,0.479227,196.225427,196.225427,0.152093,0.152093,-0.071355,0.285016,0.183863,-0.898438
952.000000,2.878403,2.836667,4.453125,2.522311,0.482635,0.482635,197.964559,197.964559,0.162314,0.162314,-0.068266,0.291335,0.188098,1.300781
953.000000,2.953537,2.840000,3.851562,2.824266,0.496977,0.496977,197.481946,197.481946,0.144335,0.144335,-0.112496,0.296077,0.175322,-0.601562
954.000000,2.910080,2.843333,7.152344,2.449613,0.489427,0.489427,197.159410,197.159410,0.154069,0.154069,-0.111762,0.293150,0.182152,3.300781
955.000000,3.061951,2.846667,3.851562,2.636149,0.511621,0.511621,196.409619,196.409619,0.120985,0.120985,-0.297250,0.304917,0.160012,-3.300781
956.000000,2.829514,2.850000,5.550781,2.164738,0.489619,0.489619,196.691520,196.691520,0.148411,0.148411,-0.069057,0.285948,0.179254,1.699219
957.000000,3.045776,2.853333,4.550781,3.014271,0.508988,0.508988,197.349989,197.349989,0.135516,0.135516,-0.222288,0.301775,0.167963,-1.000000
958.000000,2.910263,2.856667,3.351562,2.474902,0.487501,0.487501,195.453076,195.453076,0.148069,0.148069,-0.070710,0.295073,0.179631,-1.199219
959.000000,2.913437,2.860000,4.453125,2.943583,0.493127,0.493127,197.327444,197.327444,0.155652,0.155652,-0.071556,0.291651,0.181977,1.101562
960.000000,2.970764,2.863333,3.851562,2.353952,0.493131,0.493131,196.245429,196.245429,0.151244,0.151244,-0.105241,0.298190,0.179772,-0.601562
961.000000,2.935318,2.866667,6.652344,2.262940,0.496774,0.496774,196.775144,196.775144,0.149502,0.149502,-0.102320,0.293410,0.177966,2.800781
962.000000,3.014404,2.870000,5.453125,2.314196,0.515001,0.515001,196.259844,196.259844,0.125669,0.125669,-0.151876,0.297912,0.161616,-1.199219
963.000000,3.107651,2.873333,4.152344,3.189189,0.504270,0.504270,195.966773,195.966773,0.135348,0.135348,-0.301273,0.309997,0.169002,-1.300781
964.000000,2.818375,2.876667,3.250000,2.879624,0.483176,0.483176,194.595328,194.595328,0.150929,0.150929,-0.074955,0.287049,0.182217,-0.902344
965.000000,2.818817,2.880000,2.953125,2.652261,0.490435,0.490435,196.859557,196.859557,0.162536,0.162536,-0.076486,0.282082,0.186109,-0.296875
966.000000,2.808807,2.883333,5.550781,2.043273,0.493864,0.493864,197.294647,197.294647,0.163207,0.163207,-0.109298,0.279595,0.185532,2.597656
967.000000,3.104828,2.886667,4.750000,2.788553,0.517487,0.517487,197.307127,197.307127,0.136263,0.136263,-0.267809,0.303851,0.166347,-0.800781
968.000000,2.960617,2.890000,4.152344,2.923231,0.496092,0.496092,194.700930,194.700930,0.142426,0.142426,-0.075432,0.297511,0.174581,-0.597656
969.000000,2.943390,2.893333,5.453125,2.557232,0.496130,0.496130,195.719502,195.719502,0.152919,0.152919,-0.070509,0.293877,0.179838,1.300781
970.000000,2.914673,2.896667,5.550781,2.638535,0.508769,0.508769,195.444059,195.444059,0.137649,0.137649,-0.057273,0.288503,0.169085,0.097656
971.000000,2.939087,2.900000,5.453125,2.630134,0.507244,0.507244,195.117728,195.117728,0.140227,0.140227,-0.061515,0.291092,0.170739,-0.097656
972.000000,3.007874,2.903333,6.953125,2.644897,0.508953,0.508953,195.192279,195.192279,0.138451,0.138451,-0.109373,0.297507,0.169442,1.500000
973.000000,2.963577,2.906667,4.453125,2.532945,0.514261,0.514261,194.207963,194.207963,0.124813,0.124813,-0.090046,0.293345,0.161352,-2.500000
974.000000,2.901138,2.910000,7.152344,2.196896,0.503580,0.503580,195.432163,195.432163,0.146955,0.146955,-0.081950,0.287651,0.174990,2.699219
975.000000,2.982544,2.913333,4.250000,3.238668,0.526096,0.526096,196.049862,196.049862,0.123213,0.123213,-0.106051,0.290661,0.157911,-2.902344
976.000000,2.928040,2.916667,3.750000,2.905896,0.492738,0.492738,194.404003,194.404003,0.156402,0.156402,-0.054899,0.293142,0.182452,-0.500000
977.000000,2.841690,2.920000,2.851562,3.523302,0.499816,0.499816,195.716497,195.716497,0.159019,0.159019,-0.090431,0.281200,0.181914,-0.898438
978.000000,2.917953,2.923333,6.152344,2.679608,0.501802,0.501802,194.575859,194.575859,0.167234,0.167234,-0.094714,0.286528,0.185429,3.300781
979.000000,3.015518,2.926667,3.351562,3.068240,0.513730,0.513730,194.286577,194.286577,0.134551,0.134551,-0.115173,0.296966,0.166366,-2.800781
980.000000,2.883026,2.930000,2.953125,3.899632,0.495055,0.495055,195.213783,195.213783,0.160952,0.160952,-0.067261,0.286889,0.184105,-0.398438
981.000000,2.861755,2.933333,3.851562,2.703755,0.481489,0.481489,194.917283,194.917283,0.181196,0.181196,-0.082997,0.286788,0.197762,0.898438
982.000000,2.932465,2.936667,5.750000,2.686450,0.507775,0.507775,195.971728,195.971728,0.155459,0.155459,-0.068895,0.287579,0.178157,1.898438
983.000000,3.084473,2.940000,4.750000,2.847209,0.515225,0.515225,194.318654,194.318654,0.137515,0.137515,-0.148097,0.302586,0.167495,-1.000000
984.000000,2.989304,2.943333,4.050781,3.156300,0.506340,0.506340,194.061332,194.061332,0.147218,0.147218,-0.063834,0.295197,0.174443,-0.699219
985.000000,2.941925,2.946667,5.453125,2.718740,0.502505,0.502505,194.664492,194.664492,0.156657,0.156657,-0.061768,0.290433,0.180066,1.402344
986.000000,2.953323,2.950000,4.453125,3.217075,0.516484,0.516484,194.358352,194.358352,0.141383,0.141383,-0.059277,0.288546,0.169118,-1.000000
987.000000,3.011719,2.953333,4.550781,3.000557,0.503032,0.503032,194.085548,194.085548,0.154124,0.154124,-0.066935,0.297557,0.178684,0.097656
988.000000,2.983749,2.956667,5.750000,2.405195,0.507405,0.507405,194.108424,194.108424,0.152299,0.152299,-0.061750,0.293314,0.176694,1.199219
989.000000,3.084549,2.960000,5.050781,3.269100,0.523319,0.523319,194.735868,194.735868,0.135742,0.135742,-0.123254,0.299529,0.164751,-0.699219
990.000000,3.024002,2.963333,6.152344,2.309988,0.505904,0.505904,193.148139,193.148139,0.148100,0.148100,-0.071853,0.298647,0.174987,1.101562
991.000000,2.958633,2.966667,6.753906,2.538240,0.527349,0.527349,194.746501,194.746501,0.131076,0.131076,-0.058314,0.286498,0.161539,0.601562
992.000000,3.012680,2.970000,3.453125,3.119376,0.528957,0.528957,194.148072,194.148072,0.131654,0.131654,-0.100730,0.290988,0.161467,-3.300781
993.000000,2.932144,2.973333,2.953125,3.115716,0.503021,0.503021,194.472110,194.472110,0.162385,0.162385,-0.064546,0.288266,0.182748,-0.500000
994.000000,2.995529,2.976667,3.953125,3.468080,0.503530,0.503530,195.183535,195.183535,0.168078,0.168078,-0.058492,0.293289,0.185392,1.000000
995.000000,2.994568,2.980000,6.453125,2.079201,0.503827,0.503827,193.946073,193.946073,0.162289,0.162289,-0.075752,0.294089,0.182495,2.500000
996.000000,3.164368,2.983333,4.250000,2.904792,0.537495,0.537495,195.707090,195.707090,0.128075,0.128075,-0.215884,0.302727,0.157845,-2.203125
997.000000,3.184036,2.986667,4.750000,3.667879,0.508834,0.508834,193.354461,193.354461,0.151058,0.151058,-0.222968,0.312610,0.175731,0.500000
998.000000,2.986954,2.990000,5.453125,2.954605,0.502306,0.502306,192.204973,192.204973,0.151729,0.151729,-0.053854,0.295838,0.177680,0.703125
999.000000,3.078156,2.993333,5.750000,2.359636,0.520629,0.520629,193.285165,193.285165,0.144242,0.144242,-0.084142,0.298516,0.169555,0.296875


==> Figures/Data/PlotEpisode/DataRLVSR30104_episode1.csv <==
1.000000,2.837997,3.100000,0.750000,3.150411,0.472812,0.461366,195.960035,196.798627,0.164865,0.169842,-2.158510,0.290923,0.192099,0.000000,0.192099
2.000000,3.545532,3.700000,11.652344,1.623983,0.569934,0.534859,185.342353,190.323697,0.200067,0.169662,-3.215507,0.312310,0.183951,10.902344,0.183951
3.000000,3.951508,3.900000,8.152344,4.226568,0.646775,0.654186,178.555829,180.038504,0.181825,0.132579,-2.372861,0.320314,0.160277,-3.500000,0.160277
4.000000,3.932892,3.900000,7.351562,5.128725,0.668457,0.671205,174.585025,174.508520,0.125495,0.113849,-2.671023,0.319702,0.132847,-0.800781,0.132847
5.000000,3.890030,3.900000,6.351562,5.118227,0.666458,0.672254,174.474756,174.285494,0.129170,0.103801,-2.639035,0.316375,0.134730,-1.000000,0.134730
6.000000,3.862259,3.900000,4.750000,5.697165,0.674365,0.674562,175.435485,175.434719,0.109411,0.108616,-3.415456,0.314302,0.125040,-1.601562,0.125040
7.000000,3.732651,3.900000,4.351562,5.336516,0.662613,0.663093,174.938286,174.927929,0.117362,0.114817,-3.125841,0.306730,0.130232,-0.398438,0.130232
8.000000,3.889297,3.900000,6.453125,5.420964,0.667872,0.667872,176.547457,176.547457,0.131824,0.131824,-3.067636,0.315385,0.135644,2.101562,0.135644
9.000000,3.963028,3.900000,6.253906,5.861456,0.671146,0.673470,174.960013,174.922015,0.116987,0.107309,-3.556504,0.322502,0.128784,-0.199219,0.128784
10.000000,3.887817,3.900000,4.953125,5.630617,0.662344,0.667795,174.276159,174.038323,0.138346,0.112897,-3.288600,0.316264,0.139304,-1.300781,0.139304
11.000000,3.775818,3.900000,3.851562,6.348906,0.663989,0.663989,175.103054,175.103054,0.114812,0.114812,-4.092439,0.310173,0.128917,-1.101562,0.128917
12.000000,3.919525,3.900000,6.753906,6.285403,0.673711,0.673711,176.479424,176.479424,0.119945,0.119945,-4.007891,0.317550,0.129668,2.902344,0.129668
13.000000,3.865265,3.900000,7.550781,5.297363,0.660235,0.669338,174.136821,173.665146,0.147665,0.105005,-2.990806,0.313746,0.143608,0.796875,0.143608
14.000000,3.913895,3.900000,6.351562,4.980340,0.668990,0.673738,174.477079,174.332959,0.128941,0.109554,-2.183509,0.317421,0.134239,-1.199219,0.134239
15.000000,3.836334,3.900000,4.050781,5.350490,0.658156,0.661393,174.402979,174.254819,0.133409,0.115265,-3.045367,0.314368,0.137864,-2.300781,0.137864
16.000000,3.975174,3.900000,5.750000,5.868335,0.661694,0.661694,175.977012,175.977012,0.121875,0.121875,-3.547094,0.326276,0.132329,1.699219,0.132329
17.000000,3.881699,3.900000,5.851562,5.485971,0.670358,0.671006,175.076221,175.067377,0.114632,0.111840,-3.160130,0.316542,0.127886,0.101562,0.127886
18.000000,3.809540,3.900000,6.550781,4.978008,0.679785,0.679785,175.884465,175.884465,0.106595,0.106595,-2.258283,0.308497,0.123040,0.699219,0.123040
19.000000,3.884537,3.900000,6.550781,4.791830,0.685941,0.685941,175.907986,175.907986,0.121994,0.121994,-2.174549,0.310012,0.128724,0.000000,0.128724
20.000000,3.885147,3.900000,4.851562,5.403798,0.671292,0.671292,175.045335,175.045335,0.116766,0.116766,-3.089708,0.316145,0.128666,-1.699219,0.128666
21.000000,3.987427,3.900000,6.351562,5.225639,0.666132,0.666132,175.673974,175.673974,0.118334,0.118334,-2.921564,0.326167,0.130118,1.500000,0.130118
22.000000,3.961990,3.900000,5.550781,5.423045,0.674466,0.675617,175.302364,175.294296,0.111136,0.106558,-3.134747,0.322105,0.125771,-0.800781,0.125771
23.000000,3.891556,3.900000,6.152344,5.566535,0.669015,0.669015,175.390458,175.390458,0.118134,0.118134,-3.224093,0.317291,0.129597,0.601562,0.129597
24.000000,3.845978,3.900000,5.550781,5.150671,0.685573,0.686401,175.519125,175.517875,0.110501,0.107880,-2.814789,0.308784,0.123897,-0.601562,0.123897
25.000000,3.768448,3.900000,5.851562,5.430274,0.672518,0.672518,175.929633,175.929633,0.114165,0.114165,-3.186809,0.306606,0.127364,0.300781,0.127364
26.000000,3.709717,3.900000,6.050781,5.503099,0.674026,0.674026,175.714205,175.714205,0.111265,0.111265,-3.359045,0.301730,0.125891,0.199219,0.125891
27.000000,3.830658,3.900000,5.250000,6.422682,0.679687,0.679687,176.165072,176.165072,0.109753,0.109753,-4.146667,0.309760,0.124418,-0.800781,0.124418
28.000000,3.827759,3.900000,4.851562,5.362828,0.678996,0.678996,175.504429,175.504429,0.108877,0.108877,-3.086847,0.309906,0.124139,-0.398438,0.124139
29.000000,3.841721,3.900000,4.851562,5.416784,0.665205,0.665205,175.418219,175.418219,0.119267,0.119267,-3.080288,0.314442,0.130662,0.000000,0.130662
30.000000,3.840790,3.900000,6.351562,4.866812,0.668082,0.668082,175.692509,175.692509,0.118121,0.118121,-2.198356,0.313493,0.129732,1.500000,0.129732
31.000000,3.816559,3.900000,6.550781,4.677277,0.664340,0.665350,174.825056,174.800860,0.119861,0.114861,-2.196623,0.312605,0.131051,0.199219,0.131051
32.000000,3.804901,3.900000,6.351562,5.030267,0.671153,0.671153,175.523560,175.523560,0.110836,0.110836,-2.284650,0.310575,0.126127,-0.199219,0.126127
33.000000,3.872757,3.900000,6.550781,5.155218,0.669951,0.670472,175.127150,175.120659,0.113634,0.111350,-2.784015,0.316119,0.127515,0.199219,0.127515
34.000000,3.818192,3.900000,5.750000,4.343648,0.672717,0.674483,175.111550,175.090360,0.114178,0.106984,-2.232974,0.310579,0.127340,-0.800781,0.127340
35.000000,3.865967,3.900000,6.753906,5.070958,0.667237,0.667237,176.048742,176.048742,0.123650,0.123650,-2.339495,0.314994,0.132242,1.003906,0.132242
36.000000,3.897324,3.900000,6.253906,5.386927,0.675046,0.676357,175.232147,175.220948,0.112406,0.107303,-3.078258,0.316436,0.126233,-0.500000,0.126233
37.000000,3.746735,3.900000,5.851562,5.368927,0.663094,0.666377,174.541283,174.429508,0.127086,0.110942,-3.136368,0.306228,0.134361,-0.402344,0.134361
38.000000,3.816742,3.900000,6.550781,4.487576,0.669785,0.669785,175.443890,175.443890,0.115743,0.115743,-2.210638,0.311282,0.128451,0.699219,0.128451
39.000000,3.904190,3.900000,6.953125,5.014527,0.675976,0.675976,176.473962,176.473962,0.114374,0.114374,-2.206296,0.316345,0.126943,0.402344,0.126943
40.000000,3.765457,3.900000,5.750000,5.278118,0.667782,0.671833,174.714691,174.614469,0.122339,0.104491,-3.054458,0.306810,0.131595,-1.203125,0.131595
41.000000,3.830994,3.900000,8.550781,4.673328,0.676212,0.676212,176.105017,176.105017,0.111511,0.111511,-2.280177,0.310767,0.125678,2.800781,0.125678
42.000000,3.196060,3.000000,-0.250000,6.364317,0.547354,0.489738,184.408753,170.183272,0.102145,0.107602,-5.859793,0.306270,0.143002,-8.800781,0.143002
43.000000,2.738480,3.025087,-0.546875,4.631712,0.482942,0.482942,190.950050,190.950050,0.153974,0.153974,-2.181712,0.278481,0.183821,-0.296875,0.183821
44.000000,2.941757,3.050174,1.851562,3.425796,0.482807,0.482807,193.810740,193.810740,0.188270,0.188270,-1.798473,0.292987,0.200833,2.398438,0.200833
45.000000,3.147308,3.075260,3.250000,3.452873,0.497121,0.497121,193.836286,193.836286,0.198922,0.198922,-1.725665,0.305267,0.201876,1.398438,0.201876
46.000000,3.153656,3.100347,3.851562,3.310711,0.501599,0.501599,192.288114,192.288114,0.197666,0.197666,-1.713600,0.304222,0.200043,0.601562,0.200043
47.000000,3.122879,3.125434,4.453125,4.320707,0.505739,0.505739,191.789521,191.789521,0.196347,0.196347,-1.713288,0.299783,0.198296,0.601562,0.198296
48.000000,3.001816,3.150246,3.851562,4.087687,0.502364,0.502364,189.988460,189.988460,0.179474,0.179474,-1.861482,0.292393,0.191199,-0.601562,0.191199
49.000000,3.167877,3.175058,3.152344,4.179850,0.511495,0.511495,190.751159,190.751159,0.184952,0.184952,-1.754584,0.303740,0.191406,-0.699219,0.191406
50.000000,3.180130,3.199870,2.750000,3.834662,0.514664,0.514664,190.268922,190.268922,0.174580,0.174580,-1.788388,0.305445,0.185672,-0.402344,0.185672
51.000000,3.179153,3.224682,2.550781,3.686061,0.519456,0.519456,190.878479,190.878479,0.194050,0.194050,-1.748749,0.299972,0.193588,-0.199219,0.193588
52.000000,3.258209,3.249494,3.152344,3.961892,0.522410,0.522410,190.951779,190.951779,0.185860,0.185860,-1.766482,0.307660,0.189023,0.601562,0.189023
53.000000,3.150406,3.273759,5.652344,3.444524,0.525812,0.525812,189.745413,189.745413,0.183794,0.183794,-1.899995,0.296479,0.187202,2.500000,0.187202
54.000000,3.401001,3.298025,4.453125,4.601407,0.532630,0.532630,189.759729,189.759729,0.184383,0.184383,-1.839063,0.317062,0.185782,-1.199219,0.185782
55.000000,3.334549,3.322290,5.652344,3.758037,0.535752,0.535752,187.068222,187.068222,0.154432,0.154432,-1.887290,0.314919,0.170978,1.199219,0.170978
56.000000,3.363800,3.346555,5.453125,3.979802,0.538104,0.538104,187.698947,187.698947,0.172434,0.172434,-1.825923,0.313447,0.178914,-0.199219,0.178914
57.000000,3.429367,3.370820,6.351562,4.087791,0.540348,0.540348,186.913982,186.913982,0.165592,0.165592,-1.867311,0.319847,0.175191,0.898438,0.175191
58.000000,3.453995,3.394273,7.453125,3.408918,0.547401,0.547401,185.723636,185.723636,0.150722,0.150722,-1.926781,0.321852,0.166594,1.101562,0.166594
59.000000,3.408997,3.417726,4.250000,3.896697,0.553266,0.553266,185.658774,185.658774,0.163191,0.163191,-1.956884,0.313012,0.171129,-3.203125,0.171129
60.000000,3.449158,3.441179,3.953125,3.746433,0.568639,0.568639,185.883460,185.883460,0.144530,0.144530,-1.955880,0.313674,0.159160,-0.296875,0.159160
61.000000,3.472580,3.464631,4.250000,4.468615,0.568950,0.568950,185.918727,185.918727,0.145825,0.145825,-1.951323,0.315451,0.159698,0.296875,0.159698
62.000000,3.487793,3.488084,4.250000,4.542837,0.575691,0.575691,184.456466,184.456466,0.137172,0.137172,-1.987288,0.315583,0.154301,0.000000,0.154301
63.000000,3.510147,3.510467,4.550781,4.593847,0.583170,0.583170,183.890559,183.890559,0.135439,0.135439,-2.004193,0.314861,0.152020,0.300781,0.152020
64.000000,3.500046,3.532850,4.050781,5.197375,0.573478,0.573478,183.101942,183.101942,0.143297,0.143297,-2.649506,0.316530,0.157595,-0.500000,0.157595
65.000000,3.512329,3.555234,7.152344,3.640332,0.579647,0.579647,182.280892,182.280892,0.139768,0.139768,-2.069256,0.315736,0.154718,3.101562,0.154718
66.000000,3.601990,3.577617,5.250000,4.257846,0.581942,0.581942,181.694388,181.694388,0.145757,0.145757,-1.997123,0.321792,0.157019,-1.902344,0.157019
67.000000,3.615875,3.600000,6.050781,5.043380,0.584658,0.584658,181.522466,181.522466,0.142476,0.142476,-2.066903,0.322490,0.154973,0.800781,0.154973
68.000000,3.767822,3.621068,6.253906,4.326534,0.599623,0.599623,179.714111,179.714111,0.126116,0.126116,-2.145919,0.332650,0.144616,0.203125,0.144616
69.000000,3.705215,3.642137,5.652344,4.714379,0.603821,0.603821,179.521018,179.521018,0.127264,0.127264,-2.073236,0.325208,0.144382,-0.601562,0.144382
70.000000,3.600845,3.663205,4.152344,5.379734,0.608742,0.608742,179.176898,179.176898,0.127229,0.127229,-2.970575,0.314124,0.143485,-1.500000,0.143485
71.000000,3.630661,3.684274,5.851562,5.470791,0.619665,0.619665,179.915636,179.915636,0.125463,0.125463,-3.082152,0.312780,0.140772,1.699219,0.140772
72.000000,3.802979,3.705342,8.652344,4.930513,0.648927,0.648927,178.968645,178.968645,0.116629,0.116629,-2.251518,0.317707,0.132026,2.800781,0.132026
73.000000,3.792999,3.724865,6.652344,5.201848,0.639604,0.639604,176.689433,176.689433,0.100440,0.100440,-2.923233,0.323109,0.126237,-2.000000,0.126237
74.000000,3.865067,3.744388,7.453125,5.309291,0.634172,0.634172,176.892213,176.892213,0.111976,0.111976,-3.009583,0.329445,0.132298,0.800781,0.132298
75.000000,3.906464,3.763911,7.550781,4.840291,0.637700,0.637700,175.945395,175.945395,0.109286,0.109286,-2.242525,0.332017,0.130528,0.097656,0.130528
76.000000,3.802689,3.783434,7.050781,4.580429,0.645908,0.646432,176.297651,176.271327,0.109537,0.106219,-2.173768,0.319981,0.129358,-0.500000,0.129358
77.000000,3.781357,3.802957,5.953125,4.778471,0.644020,0.644020,176.267808,176.267808,0.117765,0.117765,-2.147670,0.317569,0.133303,-1.097656,0.133303
78.000000,3.762680,3.820720,6.953125,4.985843,0.653082,0.653082,177.213195,177.213195,0.113633,0.113633,-2.185396,0.313270,0.130063,1.000000,0.130063
79.000000,3.922363,3.838484,5.652344,5.280037,0.650514,0.651272,175.431528,175.394219,0.119815,0.115029,-2.958049,0.326537,0.133176,-1.300781,0.133176
80.000000,3.926117,3.856247,6.550781,3.828285,0.666548,0.666548,176.433546,176.433546,0.114716,0.114716,-2.198318,0.321573,0.128491,0.898438,0.128491
81.000000,3.889359,3.874010,7.652344,4.374759,0.655661,0.655661,175.909090,175.909090,0.122664,0.122664,-2.142512,0.321368,0.133611,1.101562,0.133611
82.000000,3.852402,3.891774,6.953125,4.217155,0.659299,0.661903,174.603295,174.498174,0.128438,0.114471,-2.159913,0.316047,0.135540,-0.699219,0.135540
83.000000,3.778656,3.907583,6.453125,4.893382,0.671970,0.671970,176.223357,176.223357,0.146506,0.146506,-2.164379,0.302783,0.141201,-0.500000,0.141201
84.000000,3.818390,3.923392,5.953125,4.382484,0.669340,0.669340,174.842091,174.842091,0.116697,0.116697,-2.223919,0.311430,0.128929,-0.500000,0.128929
85.000000,3.749756,3.939202,6.453125,4.326038,0.672746,0.672746,175.574111,175.574111,0.121829,0.121829,-2.328950,0.303854,0.130621,0.500000,0.130621
86.000000,3.919769,3.955011,7.351562,4.896603,0.677527,0.677527,175.297909,175.297909,0.124508,0.124508,-2.165731,0.315467,0.131043,0.898438,0.131043
87.000000,3.994354,3.970820,7.753906,5.329921,0.679762,0.686107,173.849449,173.756388,0.131047,0.106462,-3.012238,0.319625,0.133473,0.402344,0.133473
88.000000,4.147339,3.984502,8.753906,4.911087,0.678915,0.690496,173.197820,172.894930,0.143476,0.099225,-2.345596,0.330187,0.138823,1.000000,0.138823
89.000000,4.068115,3.998184,6.652344,4.424429,0.670652,0.688358,172.456187,171.551894,0.171578,0.097953,-2.409538,0.322518,0.151807,-2.101562,0.151807
90.000000,4.027878,4.011866,6.652344,4.841866,0.681756,0.687060,173.413331,173.358663,0.135337,0.113623,-2.168978,0.320905,0.134973,0.000000,0.134973
91.000000,3.988693,4.025548,6.253906,6.676328,0.696587,0.696587,173.803847,173.803847,0.109369,0.109369,-4.396449,0.316418,0.121872,-0.398438,0.121872
92.000000,4.026215,4.039230,7.753906,5.175078,0.705328,0.705328,172.870431,172.870431,0.098425,0.098425,-2.926407,0.317934,0.116051,1.500000,0.116051
93.000000,4.074539,4.050635,7.953125,5.452139,0.703263,0.703263,172.255264,172.255264,0.102377,0.102377,-3.194372,0.321885,0.118001,0.199219,0.118001
94.000000,3.946075,4.062040,5.351562,5.284655,0.711491,0.711864,172.526792,172.523406,0.100885,0.099700,-3.161101,0.309101,0.116292,-2.601562,0.116292
95.000000,3.942566,4.073445,6.050781,5.471702,0.699779,0.699779,172.956599,172.956599,0.114976,0.114976,-3.255281,0.310794,0.123790,0.699219,0.123790
96.000000,4.001648,4.084850,7.453125,5.670166,0.706161,0.706161,172.503466,172.503466,0.109514,0.109514,-3.440953,0.314026,0.120628,1.402344,0.120628
97.000000,3.982483,4.096255,5.851562,5.887866,0.716563,0.718624,172.382524,172.374444,0.108152,0.101833,-3.720458,0.309135,0.118677,-1.601562,0.118677
98.000000,4.046936,4.105257,5.050781,6.474612,0.710859,0.711079,172.062373,172.060739,0.108438,0.107689,-4.227145,0.316086,0.119548,-0.800781,0.119548
99.000000,3.970154,4.114260,6.253906,6.148174,0.710983,0.711832,171.863131,171.855754,0.110113,0.107191,-3.988914,0.309799,0.120233,1.203125,0.120233
100.000000,3.927490,4.123263,6.652344,6.044292,0.719060,0.721159,172.177676,172.174745,0.113606,0.107204,-3.962094,0.303251,0.120607,0.398438,0.120607
101.000000,4.032028,4.132265,7.851562,5.793464,0.717376,0.720861,171.433274,171.395963,0.115190,0.104166,-3.590953,0.311667,0.121484,1.199219,0.121484
102.000000,4.083160,4.141268,8.253906,5.264142,0.713531,0.720323,170.422239,170.247594,0.121107,0.098497,-3.025181,0.316077,0.124442,0.402344,0.124442
103.000000,3.995834,4.147770,6.453125,6.042540,0.721742,0.722875,170.949393,170.933481,0.120038,0.116643,-3.890743,0.306700,0.122889,-1.800781,0.122889
104.000000,3.935837,4.154272,5.953125,6.443946,0.720827,0.726310,171.602952,171.583957,0.119677,0.102769,-4.410950,0.302448,0.122864,-0.500000,0.122864
105.000000,4.015900,4.160773,7.851562,4.554930,0.731064,0.735932,172.110433,172.132924,0.124736,0.111823,-2.366425,0.304475,0.123554,1.898438,0.123554
106.000000,4.152252,4.167275,7.550781,6.533835,0.715621,0.719237,170.652601,170.594171,0.122051,0.109767,-4.250681,0.320546,0.124544,-0.300781,0.124544
107.000000,4.041748,4.173777,8.550781,5.776699,0.719368,0.730119,169.914936,169.643624,0.128927,0.095128,-3.631513,0.309741,0.126841,1.000000,0.126841
108.000000,4.070618,4.177707,5.953125,6.543069,0.717872,0.728547,169.637636,169.323267,0.131540,0.097327,-4.408916,0.312082,0.128112,-2.597656,0.128112
109.000000,4.205460,4.181637,6.953125,5.892975,0.718680,0.725445,170.475805,170.372322,0.125282,0.103026,-3.634706,0.323079,0.125449,1.000000,0.125449
110.000000,4.138382,4.185567,6.652344,6.079233,0.720088,0.729995,170.143559,169.952454,0.127913,0.096145,-3.847228,0.317048,0.126328,-0.300781,0.126328
111.000000,4.107407,4.189496,5.953125,5.991790,0.722914,0.731180,170.286764,170.157418,0.128171,0.102586,-3.767815,0.313672,0.126046,-0.699219,0.126046
112.000000,4.045181,4.193426,4.453125,7.501788,0.724479,0.731697,170.937049,170.899920,0.127628,0.105552,-5.356944,0.308473,0.125611,-1.500000,0.125611
113.000000,4.052292,4.194741,5.652344,6.292169,0.728508,0.736944,171.541091,171.572028,0.129622,0.105409,-4.137784,0.307389,0.125870,1.199219,0.125870
114.000000,4.223114,4.196056,8.550781,4.771552,0.727804,0.734613,171.392575,171.405544,0.129226,0.109400,-2.302328,0.320649,0.125806,2.898438,0.125806
115.000000,4.140518,4.197371,10.753906,4.310586,0.718969,0.728283,169.756713,169.538505,0.131465,0.100799,-2.304998,0.317074,0.127928,2.203125,0.127928
116.000000,4.050400,4.198685,8.050781,5.180721,0.715155,0.727933,169.095738,168.638019,0.139940,0.096857,-3.094566,0.310235,0.131907,-2.703125,0.131907
117.000000,4.109253,4.200000,7.152344,6.441126,0.730300,0.732402,170.740073,170.727063,0.130431,0.124503,-4.181492,0.310992,0.125953,-0.898438,0.125953
118.000000,4.076218,4.198685,5.550781,6.845608,0.724419,0.736338,170.012742,169.803031,0.131056,0.094758,-4.706750,0.310367,0.127008,-1.601562,0.127008
119.000000,4.001068,4.197371,7.550781,5.617237,0.729194,0.737440,170.998363,170.971578,0.129562,0.105983,-3.567781,0.303287,0.125753,2.000000,0.125753
120.000000,4.082336,4.196056,8.953125,4.830470,0.719252,0.727480,169.971257,169.805064,0.129763,0.102653,-2.321982,0.312770,0.127197,1.402344,0.127197
121.000000,4.066605,4.194741,8.652344,4.783933,0.722191,0.729889,170.084848,169.947463,0.129649,0.105460,-2.318938,0.310587,0.126744,-0.300781,0.126744
122.000000,4.115646,4.193426,7.953125,5.159049,0.717711,0.726535,169.711295,169.487173,0.131357,0.101961,-2.886148,0.315617,0.128060,-0.699219,0.128060
123.000000,3.970322,4.189496,6.253906,5.091727,0.726036,0.732122,170.650107,170.590267,0.127703,0.109655,-2.774324,0.302244,0.125430,-1.699219,0.125430
124.000000,4.008179,4.185567,6.351562,5.888612,0.720918,0.724376,171.136164,171.122247,0.125347,0.114263,-3.747188,0.307163,0.125169,0.097656,0.125169
125.000000,4.019638,4.181637,9.050781,4.564040,0.730056,0.735104,171.777957,171.799403,0.127944,0.114016,-2.411048,0.304639,0.124984,2.699219,0.124984
126.000000,4.166168,4.177707,8.851562,5.185566,0.718066,0.724416,170.134739,169.997755,0.126408,0.105608,-2.896387,0.320107,0.125993,-0.199219,0.125993
127.000000,4.109116,4.173777,6.753906,6.441343,0.719927,0.729114,169.943496,169.717588,0.128788,0.100130,-4.243063,0.314733,0.126707,-2.097656,0.126707
128.000000,4.084152,4.167275,5.953125,6.386123,0.727645,0.731679,170.895730,170.854306,0.124398,0.113040,-4.146224,0.310844,0.123874,-0.800781,0.123874
129.000000,3.976349,4.160773,7.050781,5.931840,0.727522,0.732996,171.665299,171.659150,0.122579,0.107214,-3.838699,0.302934,0.123152,1.097656,0.123152
130.000000,4.120728,4.154272,7.652344,6.862178,0.716868,0.722310,170.579662,170.473365,0.121485,0.103830,-4.602745,0.317762,0.124141,0.601562,0.124141
131.000000,4.017181,4.147770,5.851562,6.439004,0.714656,0.724582,170.043953,169.745816,0.125476,0.093237,-4.311445,0.309949,0.126082,-1.800781,0.126082
132.000000,3.953140,4.141268,5.550781,5.453796,0.719389,0.724992,171.259781,171.197045,0.117448,0.100103,-3.369501,0.304573,0.122144,-0.300781,0.122144
133.000000,4.119156,4.132265,7.753906,5.556979,0.717784,0.717784,172.328661,172.328661,0.120083,0.120083,-3.296739,0.317531,0.123441,2.203125,0.123441
134.000000,3.990219,4.123263,8.753906,4.461243,0.709450,0.716147,170.255512,170.028609,0.121199,0.098333,-2.344161,0.310263,0.125041,1.000000,0.125041
135.000000,3.914124,4.114260,5.351562,6.473634,0.707751,0.711187,170.627241,170.523278,0.116539,0.104442,-4.480966,0.305593,0.123343,-3.402344,0.123343
136.000000,3.967575,4.105257,4.250000,6.893630,0.719488,0.722707,172.908145,172.925437,0.111817,0.102339,-4.742237,0.306459,0.119812,-1.101562,0.119812
137.000000,4.016891,4.096255,7.050781,5.840380,0.714240,0.714240,172.566693,172.566693,0.110928,0.110928,-3.659685,0.312197,0.120138,2.800781,0.120138
138.000000,4.039780,4.084850,8.050781,4.894724,0.705790,0.707458,171.165126,171.118570,0.109501,0.103637,-2.259272,0.317151,0.120672,1.000000,0.120672
139.000000,4.076736,4.073445,7.652344,5.066271,0.707049,0.707049,171.327211,171.327211,0.108300,0.108300,-2.395713,0.319787,0.119998,-0.398438,0.119998
140.000000,3.961624,4.062040,8.050781,4.834824,0.698242,0.699835,170.933071,170.867324,0.109523,0.103456,-2.284337,0.313658,0.121709,0.398438,0.121709
141.000000,3.957581,4.050635,7.851562,5.819056,0.701341,0.701341,171.538140,171.538140,0.105588,0.105588,-3.590671,0.312837,0.119620,-0.199219,0.119620
142.000000,3.990799,4.039230,5.550781,5.508575,0.701684,0.703440,171.480574,171.421487,0.103606,0.097481,-3.310899,0.315643,0.118733,-2.300781,0.118733
143.000000,3.949020,4.025548,5.750000,6.411223,0.692934,0.692934,172.845457,172.845457,0.121970,0.121970,-4.109248,0.312668,0.127696,0.199219,0.127696
144.000000,3.991882,4.011866,6.550781,5.777006,0.696403,0.696403,172.830031,172.830031,0.111362,0.111362,-3.490009,0.316433,0.122740,0.800781,0.122740
145.000000,3.985962,3.998184,4.152344,6.682622,0.696402,0.696402,172.987779,172.987779,0.101388,0.101388,-4.466916,0.317492,0.118498,-2.398438,0.118498
146.000000,3.944702,3.984502,6.152344,6.107969,0.702205,0.711206,174.168250,174.156940,0.130991,0.107451,-3.855155,0.307764,0.130111,2.000000,0.130111
147.000000,3.827179,3.970820,5.550781,6.792347,0.677663,0.687340,173.402937,173.145535,0.141131,0.104107,-4.585115,0.305480,0.138040,-0.601562,0.138040
148.000000,3.868729,3.955011,6.550781,6.349342,0.680280,0.686851,174.018781,173.913803,0.129931,0.105811,-4.078396,0.309557,0.132923,1.000000,0.132923
149.000000,3.879700,3.939202,4.851562,6.202514,0.674330,0.681154,174.013447,173.846414,0.131960,0.104819,-3.923690,0.312252,0.134695,-1.699219,0.134695
150.000000,3.787048,3.923392,6.050781,5.338886,0.671300,0.673150,174.723171,174.698330,0.118837,0.110640,-3.110678,0.307845,0.129556,1.199219,0.129556
151.000000,3.858521,3.907583,6.851562,5.318298,0.669083,0.670294,174.792942,174.770175,0.119348,0.113963,-2.996509,0.314384,0.130109,0.800781,0.130109
152.000000,3.942413,3.891774,7.050781,5.511355,0.672710,0.674058,174.999388,174.975526,0.117524,0.112283,-3.192342,0.320157,0.128780,0.199219,0.128780
153.000000,3.726852,3.874010,6.253906,5.281188,0.664764,0.670270,174.767566,174.570320,0.128695,0.105608,-3.060890,0.303771,0.134791,-0.796875,0.134791
154.000000,3.834839,3.856247,1.652344,6.931279,0.671237,0.671237,176.827026,176.827026,0.108954,0.108954,-4.786026,0.313281,0.125298,-4.601562,0.125298
155.000000,3.909546,3.838484,7.253906,5.086219,0.642380,0.663632,177.173700,177.992359,0.205395,0.118865,-2.820898,0.314844,0.170790,5.601562,0.170790
156.000000,3.902069,3.820720,7.652344,4.469109,0.654409,0.657142,175.567366,175.443702,0.121831,0.108305,-2.192142,0.323029,0.133445,0.398438,0.133445
157.000000,3.933243,3.802957,5.453125,5.480084,0.654890,0.654985,176.101392,176.098133,0.107461,0.106986,-3.265518,0.327793,0.127064,-2.199219,0.127064
158.000000,3.888809,3.783434,5.351562,5.697432,0.644401,0.644401,176.478311,176.478311,0.112035,0.112035,-3.389670,0.327400,0.130704,-0.101562,0.130704
159.000000,3.776932,3.763911,6.953125,4.333625,0.639901,0.639901,176.682955,176.682955,0.112067,0.112067,-2.169909,0.319698,0.131426,1.601562,0.131426
160.000000,3.772522,3.744388,5.750000,5.806959,0.640372,0.640372,177.391835,177.391835,0.110635,0.110635,-3.467222,0.319379,0.130712,-1.203125,0.130712
161.000000,3.787643,3.724865,3.652344,5.715849,0.637837,0.637837,177.497624,177.497624,0.110920,0.110920,-3.409176,0.321593,0.131240,-2.097656,0.131240
162.000000,3.676468,3.705342,3.851562,5.038755,0.623589,0.623589,178.419843,178.419843,0.119862,0.119862,-2.179040,0.316134,0.137581,0.199219,0.137581
163.000000,3.695450,3.684274,5.953125,4.645331,0.616698,0.616698,178.976061,178.976061,0.129156,0.129156,-2.101253,0.318904,0.142950,2.101562,0.142950
164.000000,3.702972,3.663205,5.250000,4.528246,0.613782,0.613782,178.331438,178.331438,0.126090,0.126090,-2.081698,0.321219,0.142079,-0.703125,0.142079
165.000000,3.682007,3.642137,6.550781,5.044823,0.605904,0.605904,179.321733,179.321733,0.130183,0.130183,-2.153178,0.321832,0.145336,1.300781,0.145336
166.000000,3.664108,3.621068,5.851562,4.314110,0.607178,0.607178,178.584675,178.584675,0.121089,0.121089,-2.090872,0.321312,0.140960,-0.699219,0.140960
167.000000,3.498596,3.600000,6.851562,4.096978,0.590042,0.590042,180.086977,180.086977,0.135483,0.135483,-2.069765,0.311076,0.150713,1.000000,0.150713
168.000000,3.568771,3.577617,5.250000,4.456801,0.589312,0.589312,180.565124,180.565124,0.135943,0.135943,-2.029668,0.317531,0.151064,-1.601562,0.151064
169.000000,3.457123,3.555234,4.250000,5.079713,0.583879,0.583879,181.554763,181.554763,0.138745,0.138745,-2.273384,0.309265,0.153409,-1.000000,0.153409
170.000000,3.510040,3.532850,5.550781,4.744499,0.587732,0.587732,182.531211,182.531211,0.134819,0.134819,-2.028420,0.313126,0.150850,1.300781,0.150850
171.000000,3.405899,3.510467,4.152344,4.234281,0.572134,0.572134,181.893863,181.893863,0.140801,0.140801,-2.039928,0.308977,0.156708,-1.398438,0.156708
172.000000,3.456390,3.488084,4.652344,4.933519,0.576003,0.576003,184.853333,184.853333,0.145507,0.145507,-1.969963,0.311187,0.158103,0.500000,0.158103
173.000000,3.398666,3.464631,6.550781,3.446813,0.568791,0.568791,183.731167,183.731167,0.140473,0.140473,-2.018839,0.309717,0.157235,1.898438,0.157235
174.000000,3.412231,3.441179,5.750000,3.526478,0.557745,0.557745,185.298074,185.298074,0.164447,0.164447,-1.887646,0.311270,0.170713,-0.800781,0.170713
175.000000,3.406647,3.417726,4.550781,4.466081,0.548987,0.548987,185.823791,185.823791,0.175057,0.175057,-1.845395,0.312469,0.177578,-1.199219,0.177578
176.000000,3.445007,3.394273,4.652344,3.704982,0.546500,0.546500,185.680374,185.680374,0.158194,0.158194,-1.888822,0.320039,0.170315,0.101562,0.170315
177.000000,3.405334,3.370820,6.953125,3.460486,0.555428,0.555428,186.225980,186.225980,0.141751,0.141751,-1.991796,0.315568,0.160613,2.300781,0.160613
178.000000,3.487030,3.346555,4.250000,5.248566,0.541859,0.541859,186.544030,186.544030,0.163955,0.163955,-2.737000,0.324876,0.174074,-2.703125,0.174074
179.000000,3.325348,3.322290,4.750000,4.567807,0.538846,0.538846,185.618666,185.618666,0.149076,0.149076,-1.899301,0.313713,0.167718,0.500000,0.167718
180.000000,3.266373,3.298025,2.750000,4.447253,0.529878,0.529878,186.545488,186.545488,0.163051,0.163051,-1.878711,0.309387,0.176452,-2.000000,0.176452
181.000000,3.151047,3.273759,2.851562,4.288292,0.529418,0.529418,188.639601,188.639601,0.156689,0.156689,-1.935276,0.299749,0.173527,0.101562,0.173527
182.000000,3.171494,3.249494,2.652344,3.979659,0.521236,0.521236,189.285120,189.285120,0.175446,0.175446,-1.823270,0.301755,0.184430,-0.199219,0.184430
183.000000,3.231613,3.224682,5.050781,4.085376,0.517842,0.517842,190.117320,190.117320,0.185312,0.185312,-1.803989,0.307129,0.189932,2.398438,0.189932
184.000000,3.249191,3.199870,4.152344,4.300663,0.514946,0.514946,188.421944,188.421944,0.177560,0.177560,-1.791525,0.311416,0.187017,-0.898438,0.187017
185.000000,3.134796,3.175058,4.750000,3.934076,0.511386,0.511386,189.043397,189.043397,0.177457,0.177457,-1.783539,0.301934,0.187879,0.597656,0.187879
186.000000,3.131058,3.150246,5.351562,2.929316,0.506390,0.506390,189.720441,189.720441,0.161719,0.161719,-1.815338,0.306501,0.181566,0.601562,0.181566
187.000000,3.154800,3.125434,4.152344,3.746533,0.505803,0.505803,191.425716,191.425716,0.183124,0.183124,-1.761315,0.305180,0.192033,-1.199219,0.192033
188.000000,3.131165,3.100347,5.351562,3.608928,0.500524,0.500524,190.766688,190.766688,0.186246,0.186246,-1.744283,0.304545,0.194929,1.199219,0.194929
189.000000,3.062363,3.075260,3.351562,3.922479,0.497491,0.497491,190.763947,190.763947,0.185171,0.185171,-1.761869,0.299305,0.195239,-2.000000,0.195239
190.000000,3.068375,3.050174,4.550781,3.225358,0.490576,0.490576,191.501676,191.501676,0.182170,0.182170,-1.737371,0.303365,0.195693,1.199219,0.195693
191.000000,3.008057,3.025087,4.152344,3.000979,0.492092,0.492092,192.314373,192.314373,0.192391,0.192391,-1.704010,0.294954,0.200186,-0.398438,0.200186
192.000000,3.024796,3.000000,4.851562,3.500926,0.486793,0.486793,193.051839,193.051839,0.201044,0.201044,-1.673533,0.297268,0.205818,0.699219,0.205818
193.000000,3.037781,2.974913,3.750000,3.406954,0.476030,0.476030,191.859290,191.859290,0.181860,0.181860,-1.726646,0.306702,0.199648,-1.101562,0.199648
194.000000,2.892975,2.949826,5.351562,3.116941,0.473519,0.473519,192.885877,192.885877,0.183310,0.183310,-1.732414,0.292883,0.201089,1.601562,0.201089
195.000000,2.883133,2.924740,3.351562,2.983835,0.468854,0.468854,193.322516,193.322516,0.190266,0.190266,-1.708674,0.292605,0.205883,-2.000000,0.205883
196.000000,2.836761,2.899653,4.550781,2.839072,0.465482,0.465482,194.665849,194.665849,0.177223,0.177223,-1.731382,0.291670,0.200414,1.199219,0.200414
197.000000,2.882141,2.874566,4.250000,3.205235,0.460330,0.460330,194.771477,194.771477,0.189498,0.189498,-1.655081,0.296292,0.208069,-0.300781,0.208069
198.000000,2.748215,2.849754,4.953125,1.911728,0.452610,0.452610,194.246321,194.246321,0.176619,0.176619,-1.733763,0.288098,0.203952,0.703125,0.203952
199.000000,2.846634,2.824942,3.851562,2.734237,0.454597,0.454597,197.329116,197.329116,0.202914,0.202914,-1.619483,0.292636,0.216463,-1.101562,0.216463
200.000000,2.757080,2.800130,4.453125,2.856019,0.443818,0.443818,195.521877,195.521877,0.184903,0.184903,-1.651625,0.291304,0.210888,0.601562,0.210888
201.000000,2.749329,2.775318,3.953125,2.436643,0.439168,0.439168,195.991965,195.991965,0.177727,0.177727,-1.656760,0.293895,0.208693,-0.500000,0.208693
202.000000,2.698944,2.750506,4.550781,2.416089,0.436726,0.436726,197.041728,197.041728,0.178898,0.178898,-1.660976,0.289362,0.210074,0.597656,0.210074
203.000000,2.784760,2.726241,5.050781,2.479939,0.430499,0.430499,197.408645,197.408645,0.181795,0.181795,-1.637639,0.300849,0.213589,0.500000,0.213589
204.000000,2.749069,2.701975,4.453125,2.371087,0.425386,0.425386,197.031014,197.031014,0.174706,0.174706,-1.644576,0.300758,0.211574,-0.597656,0.211574
205.000000,2.765213,2.677710,3.351562,2.935207,0.421080,0.421080,197.731877,197.731877,0.174858,0.174858,-1.665881,0.304534,0.213081,-1.101562,0.213081
206.000000,2.683182,2.653445,4.851562,2.236550,0.414462,0.414462,197.729192,197.729192,0.159169,0.159169,-1.680355,0.301803,0.206880,1.500000,0.206880
207.000000,2.719269,2.629180,3.351562,2.569268,0.412313,0.412313,198.692218,198.692218,0.171728,0.171728,-1.668996,0.304290,0.214374,-1.500000,0.214374
208.000000,2.644028,2.605727,4.851562,2.231753,0.405829,0.405829,198.737504,198.737504,0.161311,0.161311,-1.659686,0.301114,0.210950,1.500000,0.210950
209.000000,2.628830,2.582274,4.250000,2.237926,0.403597,0.403597,199.055399,199.055399,0.160514,0.160514,-1.646156,0.300636,0.211277,-0.601562,0.211277
210.000000,2.596664,2.558821,1.953125,3.470700,0.398407,0.398407,199.613065,199.613065,0.160922,0.160922,-1.670954,0.299403,0.213304,-2.296875,0.213304
211.000000,1.780502,2.535369,3.050781,2.670960,0.386581,0.386581,199.845093,199.845093,0.152001,0.152001,-3.142618,0.210725,0.212513,1.097656,0.212513
212.000000,2.479904,2.511916,2.750000,2.693605,0.378031,0.378031,201.823976,201.823976,0.153534,0.153534,-1.610363,0.297474,0.216511,-0.300781,0.216511
213.000000,2.469543,2.489533,4.750000,2.024348,0.378942,0.378942,200.876620,200.876620,0.156098,0.156098,-1.633485,0.295217,0.217636,2.000000,0.217636
214.000000,2.551193,2.467150,2.851562,2.001479,0.377166,0.377166,201.355867,201.355867,0.154578,0.154578,-1.656629,0.306246,0.217430,-1.898438,0.217430
215.000000,2.459381,2.444766,3.851562,2.103474,0.371804,0.371804,202.018661,202.018661,0.162456,0.162456,-1.572841,0.296245,0.223960,1.000000,0.223960
216.000000,2.433746,2.422383,3.652344,2.042603,0.367439,0.367439,202.352678,202.352678,0.156109,0.156109,-1.575363,0.296763,0.222001,-0.199219,0.222001
217.000000,2.425201,2.400000,2.953125,1.894004,0.364466,0.364466,203.766477,203.766477,0.149474,0.149474,-1.595466,0.298734,0.219287,-0.699219,0.219287
218.000000,2.406921,2.378932,5.351562,1.492407,0.360414,0.358988,203.850990,203.868304,0.155061,0.157271,-1.616722,0.297348,0.224130,2.398438,0.224130
219.000000,2.458374,2.357863,1.851562,2.156911,0.356354,0.356354,203.564380,203.564380,0.143271,0.143271,-1.730071,0.308643,0.218761,-3.500000,0.218761
220.000000,2.377594,2.336795,1.953125,2.098482,0.356398,0.352796,204.810584,204.855645,0.147916,0.153611,-1.597339,0.297421,0.221508,0.101562,0.221508
221.000000,2.455414,2.315726,5.351562,1.454468,0.356564,0.350055,205.590569,205.685475,0.140978,0.151373,-1.800425,0.308697,0.217307,3.398438,0.217307
222.000000,2.326630,2.294658,1.050781,2.071130,0.344487,0.344487,205.059276,205.059276,0.136903,0.136903,-1.735431,0.299916,0.219613,-4.300781,0.219613
223.000000,2.359604,2.275135,4.453125,1.820922,0.357571,0.345211,206.614463,206.812523,0.135222,0.156026,-1.800685,0.297427,0.213457,3.402344,0.213457
224.000000,2.324615,2.255612,3.351562,1.439137,0.339420,0.339420,205.763706,205.763706,0.135326,0.135326,-1.610281,0.302844,0.220698,-1.101562,0.220698
225.000000,2.346725,2.236089,3.152344,1.982646,0.342024,0.334852,206.983579,207.072438,0.129432,0.140948,-1.687233,0.305679,0.215991,-0.199219,0.215991
226.000000,2.320435,2.216566,3.351562,1.495035,0.336078,0.332623,206.817669,206.848280,0.131179,0.136749,-1.646312,0.305192,0.219489,0.199219,0.219489
227.000000,2.342606,2.197043,1.750000,1.840992,0.337963,0.326977,207.827773,207.964659,0.123261,0.141226,-1.777039,0.308977,0.213755,-1.601562,0.213755
228.000000,2.307892,2.179280,5.851562,1.369410,0.338429,0.326868,208.033057,208.167317,0.124356,0.143946,-1.870786,0.303865,0.214258,4.101562,0.214258
229.000000,2.255554,2.161516,0.750000,1.950052,0.323833,0.322116,207.461679,207.471256,0.122721,0.125461,-1.830790,0.305728,0.219226,-5.101562,0.219226
230.000000,2.237030,2.143753,4.250000,1.254361,0.338598,0.321121,208.721267,208.921533,0.121921,0.153087,-1.851331,0.295017,0.212656,3.500000,0.212656
231.000000,2.221268,2.125990,1.851562,1.940844,0.322436,0.313955,208.651613,208.719538,0.115173,0.129011,-1.730439,0.303786,0.214927,-2.398438,0.214927
232.000000,2.165161,2.108226,3.453125,1.540861,0.329974,0.313309,209.191159,209.347721,0.116570,0.145940,-1.743706,0.291503,0.212722,1.601562,0.212722
233.000000,2.085403,2.092417,3.652344,1.240809,0.324162,0.309836,209.604558,209.742063,0.110710,0.135246,-1.704206,0.285305,0.211295,0.199219,0.211295
234.000000,2.079605,2.076608,5.550781,1.126342,0.322035,0.309050,210.025577,210.156092,0.106996,0.129246,-1.733825,0.286584,0.209719,1.898438,0.209719
235.000000,1.820450,2.060798,6.550781,0.826101,0.371269,0.371269,210.287184,210.287184,-0.000000,0.000000,-3.579707,0.282901,0.000000,1.000000,0.000000
236.000000,2.115799,2.044989,2.050781,1.435812,0.371820,0.371820,211.435566,211.435566,0.000000,0.000000,-3.466360,0.328397,0.000000,-4.500000,0.000000
237.000000,2.055817,2.029180,5.750000,0.999117,0.323061,0.301915,210.846338,211.041071,0.104873,0.144000,-1.890039,0.283241,0.207890,3.699219,0.207890
238.000000,1.878342,2.015498,5.953125,0.860550,0.371860,0.371860,211.054087,211.054087,0.000000,0.000000,-3.391017,0.291515,0.000000,0.203125,0.000000
239.000000,2.149078,2.001816,3.152344,1.381736,0.373868,0.373868,211.950620,211.950620,0.000000,0.000000,-3.446078,0.332053,0.000000,-2.800781,0.000000
240.000000,2.007294,1.988134,4.453125,1.541789,0.314518,0.298719,211.213749,211.308051,0.101806,0.130954,-1.744517,0.282000,0.209359,1.300781,0.209359
241.000000,1.905106,1.974452,6.652344,0.848453,0.371256,0.371256,211.677554,211.677554,0.000000,0.000000,-3.362715,0.296066,0.000000,2.199219,0.000000
242.000000,2.115891,1.960770,2.652344,1.443906,0.366321,0.366321,212.206804,212.206804,0.000000,0.000000,-3.520020,0.332455,0.000000,-4.000000,0.000000
243.000000,1.576447,1.949365,6.550781,0.587995,0.339880,0.293404,211.587253,211.789521,0.000000,0.134694,-4.492868,0.263249,0.000000,3.898438,0.000000
244.000000,2.147339,1.937960,4.550781,1.096988,0.355094,0.355094,213.008127,213.008127,0.000000,0.000000,-3.509456,0.346081,0.000000,-2.000000,0.000000
245.000000,1.950974,1.926555,5.953125,0.868199,0.373001,0.373001,212.470046,212.470046,0.000000,0.000000,-3.317460,0.302022,0.000000,1.402344,0.000000
246.000000,1.965210,1.915150,6.050781,0.958307,0.363227,0.363227,212.584619,212.584619,0.000000,0.000000,-3.306138,0.310930,0.000000,0.097656,0.000000
247.000000,1.902237,1.903745,7.453125,0.659063,0.364250,0.364250,212.712697,212.712697,0.000000,0.000000,-3.315601,0.300276,0.000000,1.402344,0.000000
248.000000,1.943451,1.894743,3.851562,1.300216,0.349453,0.349453,212.614821,212.614821,0.000000,0.000000,-3.404813,0.317322,0.000000,-3.601562,0.000000
249.000000,1.959793,1.885740,6.050781,1.002958,0.376439,0.376439,213.224805,213.224805,0.000000,0.000000,-3.363304,0.301097,0.000000,2.199219,0.000000
250.000000,2.039688,1.876737,4.351562,1.210895,0.358904,0.358904,212.883065,212.883065,0.000000,0.000000,-3.432034,0.325886,0.000000,-1.699219,0.000000
251.000000,1.283020,1.867735,5.453125,0.982990,0.370676,0.370676,213.147686,213.147686,0.000000,0.000000,-4.552324,0.199646,0.000000,1.101562,0.000000
252.000000,1.702484,1.858732,3.851562,1.040230,0.322386,0.322386,213.176357,213.176357,0.000000,0.000000,-3.434308,0.296616,0.000000,-1.601562,0.000000
253.000000,1.978851,1.852230,6.351562,0.953293,0.370676,0.370676,214.042083,214.042083,0.000000,0.000000,-3.419597,0.307923,0.000000,2.500000,0.000000
254.000000,1.928558,1.845728,4.652344,0.982435,0.353917,0.353917,213.142286,213.142286,0.000000,0.000000,-3.348810,0.311660,0.000000,-1.699219,0.000000
255.000000,1.896347,1.839227,5.453125,0.897646,0.365326,0.365326,213.760172,213.760172,0.000000,0.000000,-3.320826,0.298624,0.000000,0.800781,0.000000
256.000000,1.901978,1.832725,4.550781,0.881119,0.358997,0.358997,213.785917,213.785917,0.000000,0.000000,-3.326664,0.303819,0.000000,-0.902344,0.000000
257.000000,1.896759,1.826223,4.851562,0.962009,0.364236,0.364236,213.996600,213.996600,0.000000,0.000000,-3.323899,0.299420,0.000000,0.300781,0.000000
258.000000,1.910965,1.822293,5.550781,0.889297,0.363134,0.363134,214.009283,214.009283,0.000000,0.000000,-3.338867,0.302412,0.000000,0.699219,0.000000
259.000000,1.924133,1.818363,4.550781,0.988882,0.360963,0.360963,214.049123,214.049123,0.000000,0.000000,-3.356447,0.305991,0.000000,-1.000000,0.000000
260.000000,1.846878,1.814433,6.351562,0.934823,0.363051,0.363051,214.014249,214.014249,0.000000,0.000000,-3.334603,0.292324,0.000000,1.800781,0.000000
261.000000,2.000992,1.810504,6.050781,1.112480,0.352680,0.352680,213.979664,213.979664,0.000000,0.000000,-3.454853,0.324288,0.000000,-0.300781,0.000000
262.000000,1.887772,1.806574,3.750000,1.102610,0.355018,0.355018,213.639000,213.639000,0.000000,0.000000,-3.370440,0.304300,0.000000,-2.300781,0.000000
263.000000,1.792099,1.805259,6.152344,0.592158,0.366817,0.366817,214.231317,214.231317,0.000000,0.000000,-3.356225,0.281268,0.000000,2.402344,0.000000
264.000000,2.014786,1.803944,4.050781,1.334119,0.347492,0.347492,214.193193,214.193193,0.000000,0.000000,-3.523359,0.330474,0.000000,-2.101562,0.000000
265.000000,1.794876,1.802629,6.953125,0.888124,0.367014,0.367014,213.927627,213.927627,0.000000,0.000000,-3.376541,0.281580,0.000000,2.902344,0.000000
266.000000,2.000427,1.801315,3.250000,1.175580,0.342444,0.342444,213.798295,213.798295,0.000000,0.000000,-3.573799,0.332028,0.000000,-3.703125,0.000000
267.000000,1.819702,1.800000,5.453125,0.827911,0.369860,0.369860,214.130461,214.130461,0.000000,0.000000,-3.348715,0.283672,0.000000,2.203125,0.000000
268.000000,2.069916,1.801315,2.050781,1.583736,0.354624,0.354624,214.316576,214.316576,0.000000,0.000000,-3.701662,0.333962,0.000000,-3.402344,0.000000
269.000000,1.158234,1.802629,6.351562,0.582073,0.319941,0.285287,213.426324,213.285774,0.000000,0.108811,-5.081089,0.203023,0.000000,4.300781,0.000000
270.000000,2.069382,1.803944,5.050781,0.798991,0.324697,0.324697,214.505516,214.505516,0.000000,0.000000,-3.603754,0.358486,0.000000,-1.300781,0.000000
271.000000,1.654312,1.805259,7.253906,0.586154,0.366066,0.366066,214.073902,214.073902,0.000000,0.000000,-3.463378,0.260079,0.000000,2.203125,0.000000
272.000000,1.975815,1.806574,3.453125,1.155407,0.337412,0.337412,214.090178,214.090178,0.000000,0.000000,-3.529401,0.331884,0.000000,-3.800781,0.000000
273.000000,1.713989,1.810504,8.050781,0.585411,0.375532,0.375532,214.222055,214.222055,0.000000,0.000000,-3.524909,0.263858,0.000000,4.597656,0.000000
274.000000,1.991913,1.814433,1.550781,1.502430,0.336349,0.336349,213.590987,213.590987,0.000000,0.000000,-3.728195,0.335439,0.000000,-6.500000,0.000000
275.000000,0.822540,1.818363,8.351562,0.596669,0.328729,0.303226,213.689670,213.701551,0.000000,0.098745,-5.467713,0.141090,0.000000,6.800781,0.000000
276.000000,2.306000,1.822293,3.550781,1.230707,0.305983,0.305983,213.165894,213.165894,0.000000,0.000000,-4.350190,0.418779,0.000000,-4.800781,0.000000
277.000000,1.384995,1.826223,8.152344,0.580609,0.300044,0.300044,213.198786,213.198786,0.103510,0.103510,-2.624302,0.200067,0.216768,4.601562,0.216768
278.000000,2.026962,1.832725,3.453125,1.105566,0.331928,0.331928,213.965641,213.965641,0.000000,0.000000,-3.621190,0.344993,0.000000,-4.699219,0.000000
279.000000,1.885239,1.839227,7.253906,0.762341,0.379770,0.379770,213.942173,213.942173,0.000000,0.000000,-3.429872,0.287540,0.000000,3.800781,0.000000
280.000000,2.032089,1.845728,3.750000,1.139503,0.346623,0.346623,213.318011,213.318011,0.000000,0.000000,-3.539394,0.333989,0.000000,-3.503906,0.000000
281.000000,1.959656,1.852230,5.152344,0.997632,0.375037,0.375037,213.620106,213.620106,0.000000,0.000000,-3.367789,0.302006,0.000000,1.402344,0.000000
282.000000,1.962402,1.858732,4.050781,1.273532,0.360949,0.360949,213.330301,213.330301,0.000000,0.000000,-3.353085,0.312087,0.000000,-1.101562,0.000000
283.000000,1.775406,1.867735,7.652344,0.717092,0.372609,0.372609,213.418628,213.418628,-0.000000,0.000000,-3.454224,0.275083,0.000000,3.601562,0.000000
284.000000,1.987411,1.876737,2.750000,1.287978,0.343214,0.343214,212.968530,212.968530,0.000000,0.000000,-3.526526,0.329269,0.000000,-4.902344,0.000000
285.000000,1.594635,1.885740,7.550781,0.621772,0.355827,0.355827,213.227430,213.227430,0.000000,0.000000,-3.881327,0.256572,0.000000,4.800781,0.000000
286.000000,1.885651,1.894743,6.253906,0.871670,0.343662,0.343662,213.176495,213.176495,0.000000,0.000000,-3.307793,0.312080,0.000000,-1.296875,0.000000
287.000000,1.896683,1.903745,4.050781,1.195645,0.364500,0.364500,213.157156,213.157156,-0.000000,0.000000,-3.339380,0.299231,0.000000,-2.203125,0.000000
288.000000,1.908142,1.915150,6.152344,0.956914,0.377992,0.377992,213.149468,213.149468,0.000000,0.000000,-3.339427,0.292165,0.000000,2.101562,0.000000
289.000000,1.981171,1.926555,5.050781,1.348300,0.363146,0.363146,212.641975,212.641975,0.000000,0.000000,-3.316671,0.313513,0.000000,-1.101562,0.000000
290.000000,1.841873,1.937960,7.152344,0.825720,0.371360,0.371360,212.359525,212.359525,0.000000,0.000000,-3.384657,0.286173,0.000000,2.101562,0.000000
291.000000,2.089844,1.949365,5.250000,1.194520,0.355603,0.355603,212.264957,212.264957,0.000000,0.000000,-3.401388,0.336422,0.000000,-1.902344,0.000000
292.000000,1.922516,1.960770,5.851562,1.098130,0.376265,0.376265,212.056942,212.056942,0.000000,0.000000,-3.311885,0.295483,0.000000,0.601562,0.000000
293.000000,2.060028,1.974452,4.152344,1.153791,0.367584,0.367584,211.970989,211.970989,0.000000,0.000000,-3.345384,0.322766,0.000000,-1.699219,0.000000
294.000000,1.863861,1.988134,6.652344,0.771003,0.365209,0.365209,211.959105,211.959105,0.000000,0.000000,-3.424062,0.293585,0.000000,2.500000,0.000000
295.000000,2.084824,2.001816,4.453125,1.147361,0.369812,0.369812,212.136583,212.136583,0.000000,0.000000,-3.357802,0.325037,0.000000,-2.199219,0.000000
296.000000,1.783752,2.015498,7.351562,0.577457,0.362892,0.362892,211.638331,211.638331,0.000000,0.000000,-3.620636,0.282434,0.000000,2.898438,0.000000
297.000000,2.087143,2.029180,3.750000,1.370971,0.363442,0.363442,211.691050,211.691050,-0.000000,0.000000,-3.402984,0.330063,0.000000,-3.601562,0.000000
298.000000,2.081390,2.044989,3.351562,1.362433,0.324286,0.314708,210.977605,211.093275,0.101934,0.119157,-1.722314,0.286783,0.205437,-0.398438,0.205437
299.000000,2.147400,2.060798,3.250000,1.425560,0.322811,0.306389,210.539675,210.724370,0.103876,0.132577,-1.770437,0.296251,0.207328,-0.101562,0.207328
300.000000,2.198929,2.076608,4.652344,1.245878,0.324952,0.307682,210.265584,210.466968,0.105890,0.135884,-1.820226,0.301583,0.207796,1.402344,0.207796
301.000000,2.197464,2.092417,5.050781,1.241295,0.320147,0.310941,209.584484,209.669755,0.108461,0.123746,-1.718547,0.303575,0.211471,0.398438,0.211471
302.000000,2.182999,2.108226,4.152344,1.510103,0.322531,0.315186,209.444851,209.521577,0.109180,0.121262,-1.695381,0.299991,0.210960,-0.898438,0.210960
303.000000,2.075806,2.125990,6.453125,1.073489,0.326752,0.314074,209.238570,209.385557,0.111262,0.132178,-1.752945,0.282439,0.210596,2.300781,0.210596
304.000000,1.975235,2.143753,5.750000,1.083727,0.377555,0.377555,209.439025,209.439025,0.000000,0.000000,-3.432915,0.302728,0.000000,-0.703125,0.000000
305.000000,2.098801,2.161516,3.152344,1.149652,0.386770,0.386770,209.974845,209.974845,0.000000,0.000000,-3.364252,0.315300,0.000000,-2.597656,0.000000
306.000000,2.369110,2.179280,3.652344,1.703477,0.345355,0.322319,209.358447,209.824239,0.105197,0.143184,-1.995829,0.312665,0.199399,0.500000,0.199399
307.000000,2.246216,2.197043,2.851562,1.813743,0.332545,0.324199,207.465025,207.548962,0.124571,0.137869,-1.650056,0.298987,0.216781,-0.800781,0.216781
308.000000,2.281647,2.216566,5.453125,1.492183,0.343519,0.329220,207.958709,208.186239,0.119663,0.142753,-1.781578,0.298686,0.209294,2.601562,0.209294
309.000000,2.327744,2.236089,3.050781,2.045417,0.335806,0.331856,206.898761,206.944186,0.126672,0.132738,-1.696808,0.307418,0.216775,-2.402344,0.216775
310.000000,2.249237,2.255612,5.351562,1.309910,0.343769,0.337806,206.710210,206.788777,0.130190,0.139585,-1.676195,0.291861,0.215765,2.300781,0.215765
311.000000,2.297989,2.275135,3.250000,1.525760,0.340347,0.337950,206.294726,206.325367,0.129539,0.133122,-1.648043,0.300238,0.216731,-2.101562,0.216731
312.000000,2.276733,2.294658,6.652344,0.987530,0.352816,0.342160,206.467785,206.648131,0.128840,0.145340,-1.773224,0.290884,0.211396,3.402344,0.211396
313.000000,2.332047,2.315726,3.750000,1.690786,0.346526,0.346526,205.740777,205.740777,0.130143,0.130143,-1.682018,0.301087,0.214644,-2.902344,0.214644
314.000000,2.368134,2.336795,5.750000,1.772497,0.361586,0.352145,205.769546,205.943739,0.133772,0.148370,-1.710432,0.296696,0.211059,2.000000,0.211059
315.000000,2.411957,2.357863,3.550781,1.898074,0.356905,0.356905,204.273508,204.273508,0.138681,0.138681,-1.658014,0.303582,0.215797,-2.199219,0.215797
316.000000,2.514648,2.378932,5.953125,1.625366,0.363377,0.358213,204.492891,204.575308,0.146158,0.154033,-1.740398,0.311120,0.217756,2.402344,0.217756
317.000000,2.499451,2.400000,3.953125,1.856377,0.362887,0.362887,202.807175,202.807175,0.144970,0.144970,-1.672069,0.309784,0.217243,-2.000000,0.217243
318.000000,2.455231,2.422383,4.453125,1.393459,0.363767,0.363767,202.948527,202.948527,0.157743,0.157743,-1.566200,0.300935,0.224373,0.500000,0.224373
319.000000,2.430038,2.444766,3.750000,1.753981,0.368515,0.368226,202.919136,202.923410,0.158066,0.158491,-1.577105,0.295330,0.222715,-0.703125,0.222715
320.000000,2.435455,2.467150,5.250000,1.740210,0.376177,0.371872,202.872397,202.948331,0.156309,0.162647,-1.632415,0.292479,0.218790,1.500000,0.218790
321.000000,2.528625,2.489533,3.750000,1.765015,0.378010,0.378010,202.119961,202.119961,0.155303,0.155303,-1.621450,0.302938,0.217530,-1.500000,0.217530
322.000000,2.501801,2.511916,5.652344,1.653748,0.381228,0.381228,201.830704,201.830704,0.166490,0.166490,-1.600800,0.295681,0.222647,1.902344,0.222647
323.000000,2.715256,2.535369,3.550781,2.232378,0.387169,0.387169,200.899801,200.899801,0.159749,0.159749,-1.776803,0.319254,0.216672,-2.101562,0.216672
324.000000,2.678055,2.558821,4.953125,2.195630,0.392531,0.392531,200.061301,200.061301,0.166108,0.166108,-1.669502,0.310666,0.218264,1.402344,0.218264
325.000000,2.667770,2.582274,4.050781,2.968247,0.397660,0.397660,199.508259,199.508259,0.164478,0.164478,-1.645770,0.307213,0.215528,-0.902344,0.215528
326.000000,2.702866,2.605727,3.550781,2.476821,0.399568,0.399568,198.900206,198.900206,0.152962,0.152962,-1.688828,0.312798,0.208481,-0.500000,0.208481
327.000000,2.610336,2.629180,5.351562,1.849325,0.406973,0.406973,199.248905,199.248905,0.167553,0.167553,-1.648044,0.295451,0.213956,1.800781,0.213956
328.000000,2.713089,2.653445,4.550781,2.264233,0.412762,0.412762,199.531365,199.531365,0.174726,0.174726,-1.627679,0.302763,0.215823,-0.800781,0.215823
329.000000,2.739975,2.677710,4.250000,2.295482,0.416615,0.416615,198.553656,198.553656,0.177954,0.177954,-1.622244,0.303245,0.216220,-0.300781,0.216220
330.000000,2.658997,2.701975,4.250000,2.056055,0.422636,0.422636,198.523414,198.523414,0.179854,0.179854,-1.624109,0.291151,0.215186,0.000000,0.215186
331.000000,2.747543,2.726241,5.750000,1.977563,0.425803,0.425803,198.832049,198.832049,0.187930,0.187930,-1.614636,0.297775,0.218319,1.500000,0.218319
332.000000,2.767441,2.750506,5.351562,2.128294,0.434324,0.434324,197.890684,197.890684,0.186240,0.186240,-1.618793,0.296371,0.214625,-0.398438,0.214625
333.000000,2.734344,2.775318,5.250000,2.965693,0.437836,0.437836,197.475796,197.475796,0.192534,0.192534,-1.615457,0.290084,0.216682,-0.101562,0.216682
334.000000,2.755417,2.800130,5.550781,2.448034,0.438729,0.438729,195.823476,195.823476,0.171075,0.171075,-1.679866,0.296025,0.205389,0.300781,0.205389
335.000000,2.862305,2.824942,3.152344,3.008752,0.445448,0.445448,196.286479,196.286479,0.191446,0.191446,-1.671941,0.300421,0.213676,-2.398438,0.213676
336.000000,2.815048,2.849754,6.453125,2.073989,0.447966,0.447966,195.397968,195.397968,0.185492,0.185492,-1.735942,0.295475,0.209880,3.300781,0.209880
337.000000,2.917221,2.874566,5.453125,2.684023,0.461043,0.461043,196.404561,196.404561,0.194966,0.194966,-1.654892,0.298565,0.210551,-1.000000,0.210551
338.000000,2.852036,2.899653,6.753906,2.118289,0.460614,0.460614,194.507736,194.507736,0.181769,0.181769,-1.702089,0.294500,0.204133,1.300781,0.204133
339.000000,3.000183,2.924740,4.152344,2.562609,0.473463,0.473463,196.307074,196.307074,0.204717,0.204717,-1.712500,0.299804,0.211512,-2.601562,0.211512
340.000000,2.878006,2.949826,5.652344,2.397163,0.474889,0.474889,195.138811,195.138811,0.209808,0.209808,-1.669399,0.286126,0.213514,1.500000,0.213514
341.000000,3.010345,2.974913,4.750000,3.613079,0.480601,0.480601,195.233657,195.233657,0.211711,0.211711,-1.639481,0.296535,0.212692,-0.902344,0.212692
342.000000,2.857315,3.000000,4.851562,2.481143,0.474740,0.474740,192.043432,192.043432,0.183271,0.183271,-1.794948,0.288769,0.200715,0.101562,0.200715
343.000000,3.160187,3.184000,6.453125,2.455297,0.515432,0.504335,194.194161,195.401531,0.209657,0.221980,-1.870935,0.297122,0.201836,1.601562,0.201836
344.000000,3.197861,3.184000,4.351562,4.049175,0.515621,0.515621,191.645730,191.645730,0.203526,0.203526,-1.741513,0.301647,0.198974,-2.101562,0.198974
345.000000,2.955826,3.184000,7.351562,2.866035,0.508598,0.508598,189.426020,189.426020,0.185450,0.185450,-2.063149,0.284449,0.192400,3.000000,0.192400
346.000000,3.186218,3.184000,5.050781,3.769419,0.516355,0.516355,192.052405,192.052405,0.207254,0.207254,-1.739556,0.299612,0.200488,-2.300781,0.200488
347.000000,3.015991,3.184000,6.453125,2.974575,0.508898,0.508898,189.400315,189.400315,0.189886,0.189886,-1.884410,0.289368,0.194414,1.402344,0.194414
348.000000,3.160278,3.184000,5.250000,3.371739,0.512051,0.512051,191.024513,191.024513,0.194423,0.194423,-1.739563,0.301118,0.195705,-1.203125,0.195705
349.000000,3.266754,3.184000,6.953125,3.103323,0.511966,0.511966,190.530548,190.530548,0.201255,0.201255,-1.756246,0.310070,0.198903,1.703125,0.198903
350.000000,3.164169,3.184000,4.953125,4.357908,0.511997,0.511997,189.419143,189.419143,0.191294,0.191294,-1.767535,0.302059,0.194256,-2.000000,0.194256
351.000000,3.167053,3.184000,3.453125,3.966010,0.508204,0.508204,188.903866,188.903866,0.178630,0.178630,-1.781814,0.306165,0.189262,-1.500000,0.189262
352.000000,3.095627,3.184000,5.550781,3.508182,0.510376,0.510376,190.568798,190.568798,0.191478,0.191478,-1.804651,0.296136,0.194771,2.097656,0.194771
353.000000,3.067047,3.184000,5.250000,2.620146,0.513000,0.513000,190.885790,190.885790,0.202138,0.202138,-1.774128,0.290561,0.199035,-0.300781,0.199035
354.000000,3.225647,3.184000,5.453125,3.539960,0.513708,0.513708,192.727830,192.727830,0.220521,0.220521,-1.664404,0.302099,0.207230,0.203125,0.207230
355.000000,3.137985,3.184000,4.851562,4.272866,0.510749,0.510749,189.508380,189.508380,0.193389,0.193389,-1.739578,0.299703,0.195567,-0.601562,0.195567
356.000000,3.073639,3.184000,5.953125,3.260639,0.510969,0.510969,189.191998,189.191998,0.168851,0.168851,-1.866263,0.297717,0.183865,1.101562,0.183865
357.000000,2.948090,3.184000,7.652344,2.436104,0.513241,0.513241,191.155861,191.155861,0.202841,0.202841,-1.991485,0.279087,0.199295,1.699219,0.199295
358.000000,3.025940,3.184000,2.851562,3.698535,0.517113,0.517113,192.476708,192.476708,0.214630,0.214630,-1.979289,0.283060,0.203639,-4.800781,0.203639
359.000000,3.245514,3.184000,6.351562,3.384321,0.510506,0.510506,191.619131,191.619131,0.200072,0.200072,-1.817482,0.308874,0.198747,3.500000,0.198747
360.000000,3.025543,3.184000,5.453125,3.104203,0.511480,0.511480,189.352812,189.352812,0.160748,0.160748,-1.949778,0.294258,0.179818,-0.898438,0.179818
361.000000,3.105133,3.184000,4.050781,3.478220,0.512554,0.512554,191.355641,191.355641,0.198727,0.198727,-1.761487,0.294926,0.197574,-1.402344,0.197574
362.000000,3.091888,3.184000,4.550781,3.211739,0.509909,0.509909,190.729916,190.729916,0.199904,0.199904,-1.750797,0.294520,0.198830,0.500000,0.198830
363.000000,3.078308,3.184000,4.652344,3.277357,0.510585,0.510585,191.155776,191.155776,0.184930,0.184930,-1.804591,0.295523,0.191633,0.101562,0.191633
364.000000,3.130615,3.184000,3.750000,3.718584,0.512963,0.512963,191.319621,191.319621,0.201074,0.201074,-1.729940,0.296780,0.198552,-0.902344,0.198552
365.000000,3.094666,3.184000,6.253906,2.574854,0.510246,0.510246,190.430557,190.430557,0.187278,0.187278,-1.831844,0.296823,0.192830,2.503906,0.192830
366.000000,3.108353,3.184000,6.851562,2.841249,0.514358,0.514358,191.587282,191.587282,0.213247,0.213247,-1.710725,0.292070,0.203760,0.597656,0.203760
367.000000,3.046738,3.184000,5.250000,3.165500,0.514643,0.514643,190.753836,190.753836,0.200830,0.200830,-1.825075,0.288216,0.197991,-1.601562,0.197991
368.000000,3.173080,3.184000,4.652344,4.341784,0.512988,0.512988,191.694283,191.694283,0.211027,0.211027,-1.685227,0.299078,0.203123,-0.597656,0.203123
369.000000,3.086060,3.184000,6.550781,2.818611,0.509951,0.509951,188.984603,188.984603,0.176831,0.176831,-1.847699,0.297935,0.187951,1.898438,0.187951
370.000000,3.196442,3.184000,4.851562,3.185530,0.516477,0.516477,191.196648,191.196648,0.170323,0.170323,-1.824010,0.307016,0.183184,-1.699219,0.183184
371.000000,3.159531,3.184000,5.652344,3.344669,0.510582,0.510582,190.468804,190.468804,0.166421,0.166421,-1.810780,0.306640,0.182791,0.800781,0.182791
372.000000,3.033478,3.184000,5.750000,2.635021,0.510041,0.510041,189.864886,189.864886,0.163267,0.163267,-1.921612,0.295176,0.181400,0.097656,0.181400
373.000000,3.063721,3.184000,4.250000,3.287482,0.514720,0.514720,192.153316,192.153316,0.214151,0.214151,-1.766443,0.287588,0.204072,-1.500000,0.204072
374.000000,3.090881,3.184000,5.750000,3.621953,0.512084,0.512084,191.484648,191.484648,0.207185,0.207185,-1.752087,0.292328,0.201608,1.500000,0.201608
375.000000,3.124680,3.184000,4.550781,3.933151,0.511988,0.511988,189.975467,189.975467,0.192167,0.192167,-1.760901,0.298142,0.194667,-1.199219,0.194667
376.000000,2.984085,3.184000,6.851562,2.483199,0.509544,0.509544,189.469342,189.469342,0.166649,0.166649,-2.034113,0.289989,0.183163,2.300781,0.183163
377.000000,3.106796,3.184000,5.851562,2.437444,0.517887,0.517887,192.264511,192.264511,0.207832,0.207832,-1.737636,0.291451,0.200342,-1.000000,0.200342
378.000000,3.189041,3.184000,4.851562,3.637769,0.516055,0.516055,192.178450,192.178450,0.209973,0.209973,-1.697512,0.299532,0.201812,-1.000000,0.201812
379.000000,3.122314,3.184000,5.851562,3.313844,0.509132,0.509132,189.817847,189.817847,0.154298,0.154298,-1.864259,0.305831,0.177251,1.000000,0.177251
380.000000,3.131454,3.184000,5.953125,2.921805,0.515167,0.515167,190.885155,190.885155,0.198958,0.198958,-1.732785,0.296341,0.196986,0.101562,0.196986
381.000000,3.061066,3.184000,7.953125,2.342124,0.513230,0.513230,190.814588,190.814588,0.165379,0.165379,-1.916982,0.296183,0.181623,2.000000,0.181623
382.000000,3.371063,3.400000,7.351562,3.062184,0.555044,0.547924,191.024764,192.381659,0.200424,0.204157,-1.961103,0.302529,0.187607,-0.601562,0.187607
383.000000,3.331070,3.400000,6.152344,3.971808,0.549614,0.549614,186.573833,186.573833,0.178250,0.178250,-1.862063,0.304744,0.178896,-1.199219,0.178896
384.000000,3.295654,3.400000,6.453125,3.699315,0.545828,0.545828,185.388646,185.388646,0.155707,0.155707,-1.941003,0.306869,0.169297,0.300781,0.169297
385.000000,3.270905,3.400000,7.753906,2.932918,0.547212,0.547212,185.861928,185.861928,0.169444,0.169444,-1.942962,0.301662,0.175399,1.300781,0.175399
386.000000,3.269821,3.400000,5.351562,3.688860,0.553828,0.553828,187.199669,187.199669,0.173603,0.173603,-1.975878,0.298278,0.175799,-2.402344,0.175799
387.000000,3.287552,3.400000,6.152344,3.348470,0.542270,0.542270,186.504625,186.504625,0.169949,0.169949,-1.905451,0.305088,0.176778,0.800781,0.176778
388.000000,3.274796,3.400000,7.152344,2.724757,0.546791,0.546791,186.997212,186.997212,0.167106,0.167106,-1.938849,0.302585,0.174411,1.000000,0.174411
389.000000,3.380264,3.400000,6.953125,3.233933,0.553335,0.553335,187.592735,187.592735,0.160723,0.160723,-1.885928,0.310775,0.169969,-0.199219,0.169969
390.000000,3.363571,3.400000,5.750000,3.867834,0.545747,0.545747,186.086286,186.086286,0.177214,0.177214,-1.841286,0.309452,0.179324,-1.203125,0.179324
391.000000,3.293991,3.400000,6.851562,3.109126,0.543065,0.543065,185.749660,185.749660,0.168534,0.168534,-1.908765,0.305609,0.175934,1.101562,0.175934
392.000000,3.388702,3.400000,5.250000,4.284806,0.548919,0.548919,187.283588,187.283588,0.174839,0.174839,-1.855757,0.310888,0.177494,-1.601562,0.177494
393.000000,3.451691,3.400000,9.050781,3.072660,0.565620,0.565620,185.268258,185.268258,0.142418,0.142418,-2.082640,0.315506,0.158796,3.800781,0.158796
394.000000,3.383926,3.400000,8.253906,3.086348,0.553277,0.553277,185.088100,185.088100,0.166754,0.166754,-1.871990,0.310088,0.172775,-0.796875,0.172775
395.000000,3.406921,3.400000,5.953125,3.543510,0.554231,0.554231,185.972814,185.972814,0.156218,0.156218,-1.940075,0.313649,0.167673,-2.300781,0.167673
396.000000,3.379532,3.400000,6.351562,3.265626,0.546044,0.546044,186.272811,186.272811,0.155270,0.155270,-1.891190,0.314667,0.169043,0.398438,0.169043
397.000000,3.447510,3.400000,5.851562,3.398626,0.545996,0.545996,187.146750,187.146750,0.185011,0.185011,-1.810477,0.315693,0.182834,-0.500000,0.182834
398.000000,3.307358,3.400000,6.253906,3.292031,0.543772,0.543772,186.689678,186.689678,0.185476,0.185476,-1.840167,0.303660,0.183578,0.402344,0.183578
399.000000,3.349396,3.400000,5.550781,3.163764,0.545361,0.545361,187.370393,187.370393,0.188265,0.188265,-1.808143,0.306406,0.184467,-0.703125,0.184467
400.000000,3.360001,3.400000,4.750000,3.665617,0.558744,0.558744,186.954441,186.954441,0.145640,0.145640,-1.951980,0.309337,0.161746,-0.800781,0.161746
401.000000,3.188782,3.400000,5.750000,3.470082,0.542209,0.542209,187.092554,187.092554,0.177568,0.177568,-2.036635,0.294677,0.180321,1.000000,0.180321
402.000000,3.369522,3.400000,3.453125,4.218044,0.549843,0.549843,188.202267,188.202267,0.177190,0.177190,-1.876759,0.308352,0.178357,-2.296875,0.178357
403.000000,3.340576,3.400000,7.453125,3.617418,0.562181,0.562181,186.841261,186.841261,0.151203,0.151203,-2.070906,0.305222,0.163618,4.000000,0.163618
404.000000,3.276428,3.400000,6.550781,2.858100,0.549413,0.549413,185.392041,185.392041,0.172005,0.172005,-1.925543,0.300870,0.176076,-0.902344,0.176076
405.000000,3.384476,3.400000,5.750000,3.630693,0.561139,0.561139,187.207644,187.207644,0.146453,0.146453,-1.946002,0.310475,0.161621,-0.800781,0.161621
406.000000,3.276825,3.400000,5.351562,3.976741,0.549602,0.549602,186.275778,186.275778,0.142627,0.142627,-2.008684,0.305856,0.162273,-0.398438,0.162273
407.000000,3.304443,3.400000,4.750000,4.240794,0.550056,0.550056,186.342833,186.342833,0.147123,0.147123,-1.968039,0.307463,0.164309,-0.601562,0.164309
408.000000,3.357758,3.400000,5.851562,3.931646,0.564521,0.564521,185.886405,185.886405,0.140118,0.140118,-1.984060,0.307754,0.157944,1.101562,0.157944
409.000000,3.337585,3.400000,5.453125,3.386650,0.545786,0.545786,185.871497,185.871497,0.154316,0.154316,-1.911595,0.311036,0.168651,-0.398438,0.168651
410.000000,3.330643,3.400000,6.152344,3.967826,0.543664,0.543664,187.278428,187.278428,0.182918,0.182918,-1.831381,0.306278,0.182434,0.699219,0.182434
411.000000,3.325195,3.400000,7.351562,3.466549,0.547588,0.547588,185.548316,185.548316,0.168703,0.168703,-1.890371,0.306645,0.174969,1.199219,0.174969
412.000000,3.276215,3.400000,7.351562,2.685134,0.548865,0.548865,185.807618,185.807618,0.174466,0.174466,-1.911241,0.300652,0.177334,0.000000,0.177334
413.000000,3.323303,3.400000,3.453125,4.263730,0.552235,0.552235,188.308922,188.308922,0.190501,0.190501,-1.945802,0.300953,0.183840,-3.898438,0.183840
414.000000,3.250427,3.400000,4.152344,3.234291,0.545474,0.545474,187.246489,187.246489,0.155308,0.155308,-1.999602,0.302868,0.169188,0.699219,0.169188
415.000000,3.334366,3.400000,6.050781,3.098016,0.546243,0.546243,189.469571,189.469571,0.178566,0.178566,-1.870549,0.306334,0.179829,1.898438,0.179829
416.000000,3.252731,3.400000,6.253906,3.291230,0.545766,0.545766,187.880271,187.880271,0.194644,0.194644,-1.879868,0.296353,0.187256,0.203125,0.187256
417.000000,3.294189,3.400000,4.050781,4.146931,0.547453,0.547453,187.607048,187.607048,0.183874,0.183874,-1.901038,0.301273,0.181971,-2.203125,0.181971
418.000000,3.186859,3.400000,3.050781,3.675199,0.544479,0.544479,187.041175,187.041175,0.168043,0.168043,-2.071910,0.295201,0.175378,-1.000000,0.175378
419.000000,3.267624,3.400000,5.750000,3.741243,0.542222,0.542222,189.135296,189.135296,0.180307,0.180307,-1.951775,0.301493,0.181579,2.699219,0.181579
420.000000,3.304276,3.400000,6.453125,3.388271,0.546229,0.546229,186.494098,186.494098,0.168037,0.168037,-1.899839,0.305374,0.174972,0.703125,0.174972
421.000000,3.353531,3.400000,8.851562,2.314360,0.546536,0.546536,186.693191,186.693191,0.177431,0.177431,-1.880635,0.308173,0.179239,2.398438,0.179239
422.000000,2.105316,2.008000,-3.046875,3.233147,0.447320,0.321505,203.475125,179.953935,-0.000000,0.123595,-5.797275,0.280021,0.000000,-11.898438,0.000000
423.000000,2.076309,2.008000,0.250000,2.480011,0.327912,0.299481,209.803373,209.799549,0.111940,0.169469,-1.965071,0.281718,0.210566,3.296875,0.210566
424.000000,2.045639,2.008000,3.851562,1.330605,0.324325,0.303771,210.365120,210.435982,0.109147,0.149422,-1.876162,0.280140,0.210202,3.601562,0.210202
425.000000,1.745422,2.008000,7.652344,0.598965,0.350379,0.350379,211.570449,211.570449,0.000000,0.000000,-3.734520,0.284377,0.000000,3.800781,0.000000
426.000000,2.075470,2.008000,3.750000,1.359901,0.362300,0.362300,211.972325,211.972325,0.000000,0.000000,-3.426288,0.329062,0.000000,-3.902344,0.000000
427.000000,2.165878,2.008000,2.250000,1.500852,0.340384,0.340384,211.674377,211.674377,0.082658,0.082658,-1.918938,0.293909,0.186400,-1.500000,0.186400
428.000000,2.013123,2.008000,5.351562,1.507719,0.316282,0.297872,210.965795,211.093194,0.101592,0.135065,-1.827851,0.281878,0.208479,3.101562,0.208479
429.000000,2.012329,2.008000,3.152344,1.244602,0.373544,0.373544,211.295633,211.295633,0.000000,0.000000,-3.333142,0.311147,0.000000,-2.199219,0.000000
430.000000,1.771820,2.008000,4.750000,0.861902,0.350300,0.350300,211.974281,211.974281,0.000000,0.000000,-3.580320,0.288731,0.000000,1.597656,0.000000
431.000000,1.986832,2.008000,5.851562,0.970316,0.380954,0.380954,212.528912,212.528912,-0.000000,0.000000,-3.310641,0.302254,0.000000,1.101562,0.000000
432.000000,2.014954,2.008000,3.652344,1.392050,0.371805,0.371805,211.662270,211.662270,0.000000,0.000000,-3.332474,0.312755,0.000000,-2.199219,0.000000
433.000000,1.728500,2.008000,5.351562,0.716982,0.350857,0.350857,211.586588,211.586588,0.000000,0.000000,-3.685485,0.281309,0.000000,1.699219,0.000000
434.000000,2.082367,2.008000,5.851562,1.247101,0.374034,0.374034,212.494888,212.494888,0.000000,0.000000,-3.316624,0.321628,0.000000,0.500000,0.000000
435.000000,2.016953,2.008000,3.851562,1.154816,0.372489,0.372489,211.262139,211.262139,0.000000,0.000000,-3.326037,0.312591,0.000000,-2.000000,0.000000
436.000000,1.875595,2.008000,6.351562,0.914900,0.380946,0.380946,211.988888,211.988888,0.000000,0.000000,-3.437765,0.285337,0.000000,2.500000,0.000000
437.000000,2.007111,2.008000,4.050781,1.196239,0.369713,0.369713,211.940113,211.940113,-0.000000,0.000000,-3.335774,0.312990,0.000000,-2.300781,0.000000
438.000000,1.934723,2.008000,5.550781,0.848866,0.386041,0.386041,212.032865,212.032865,0.000000,0.000000,-3.347138,0.291107,0.000000,1.500000,0.000000
439.000000,2.039444,2.008000,3.250000,1.387179,0.374523,0.374523,211.984141,211.984141,0.000000,0.000000,-3.339484,0.314658,0.000000,-2.300781,0.000000
440.000000,2.081268,2.008000,5.250000,1.198130,0.328785,0.328785,211.641073,211.641073,0.091496,0.091496,-1.783380,0.286750,0.196669,2.000000,0.196669
441.000000,2.055328,2.008000,6.652344,0.986745,0.375000,0.375000,211.397481,211.397481,0.000000,0.000000,-3.317644,0.316776,0.000000,1.402344,0.000000
442.000000,1.983383,2.008000,3.351562,1.253121,0.368309,0.368309,211.292070,211.292070,0.000000,0.000000,-3.384101,0.310256,0.000000,-3.300781,0.000000
443.000000,1.895813,2.008000,4.750000,1.108398,0.363961,0.363961,211.981854,211.981854,0.000000,0.000000,-3.373781,0.299456,0.000000,1.398438,0.000000
444.000000,2.100937,2.008000,5.050781,1.025240,0.382644,0.382644,212.156648,212.156648,0.000000,0.000000,-3.331225,0.318443,0.000000,0.300781,0.000000
445.000000,1.923111,2.008000,5.250000,1.241925,0.374173,0.374173,211.365540,211.365540,0.000000,0.000000,-3.334991,0.296940,0.000000,0.199219,0.000000
446.000000,1.899597,2.008000,5.750000,0.979710,0.372232,0.372232,211.533513,211.533513,-0.000000,0.000000,-3.358748,0.294571,0.000000,0.500000,0.000000
447.000000,2.119141,2.008000,2.050781,1.518145,0.374667,0.374667,211.906274,211.906274,0.000000,0.000000,-3.451426,0.326851,0.000000,-3.699219,0.000000
448.000000,1.696976,2.008000,6.851562,0.715764,0.320008,0.298909,211.118948,211.288365,0.102529,0.141899,-2.415338,0.235674,0.207572,4.800781,0.207572
449.000000,2.050308,2.008000,6.652344,0.831640,0.360336,0.360336,212.009345,212.009345,0.000000,0.000000,-3.295291,0.326520,0.000000,-0.199219,0.000000
450.000000,2.019028,2.008000,4.351562,1.265402,0.372133,0.372133,211.459355,211.459355,-0.000000,0.000000,-3.336245,0.313159,0.000000,-2.300781,0.000000
451.000000,1.883163,2.008000,5.250000,1.049588,0.383716,0.383716,211.874937,211.874937,0.000000,0.000000,-3.385707,0.284773,0.000000,0.898438,0.000000
452.000000,1.972046,2.008000,4.152344,0.972345,0.378267,0.378267,211.952654,211.952654,0.000000,0.000000,-3.314700,0.301768,0.000000,-1.097656,0.000000
453.000000,1.950760,2.008000,3.550781,1.161454,0.382530,0.382530,212.004670,212.004670,0.000000,0.000000,-3.320089,0.295754,0.000000,-0.601562,0.000000
454.000000,1.943375,2.008000,4.953125,1.092215,0.370971,0.370971,211.874821,211.874821,0.000000,0.000000,-3.333837,0.302204,0.000000,1.402344,0.000000
455.000000,2.140320,2.008000,4.453125,1.435935,0.379691,0.379691,211.822734,211.822734,-0.000000,0.000000,-3.369216,0.326501,0.000000,-0.500000,0.000000
456.000000,1.976089,2.008000,4.152344,1.213255,0.314166,0.311217,210.822689,210.840310,0.101256,0.106543,-1.673484,0.277943,0.209134,-0.300781,0.209134
457.000000,2.041199,2.008000,4.953125,1.002598,0.376837,0.376837,211.778330,211.778330,0.000000,0.000000,-3.303535,0.313330,0.000000,0.800781,0.000000
458.000000,1.978729,2.008000,6.550781,0.801585,0.380090,0.380090,211.635154,211.635154,0.000000,0.000000,-3.323558,0.301589,0.000000,1.597656,0.000000
459.000000,2.094177,2.008000,4.250000,1.568646,0.367835,0.367835,211.371221,211.371221,-0.000000,0.000000,-3.362455,0.327933,0.000000,-2.300781,0.000000
460.000000,2.093140,2.008000,3.250000,1.630561,0.319526,0.319526,211.041224,211.041224,0.100942,0.100942,-1.705877,0.291361,0.206705,-1.000000,0.206705
461.000000,2.045425,2.008000,6.050781,1.308179,0.315986,0.298956,210.816006,210.918212,0.102343,0.133328,-1.804452,0.286386,0.209109,2.800781,0.209109
462.000000,1.985062,2.022613,5.250000,0.980322,0.372535,0.372535,210.954871,210.954871,0.000000,0.000000,-3.307808,0.307617,0.000000,-0.800781,0.000000
463.000000,2.105804,2.037227,4.050781,1.616929,0.382316,0.382316,211.537726,211.537726,0.000000,0.000000,-3.323432,0.319408,0.000000,-1.199219,0.000000
464.000000,1.987762,2.051840,3.550781,1.261907,0.318846,0.305569,210.266130,210.376344,0.105569,0.128699,-1.730953,0.275982,0.210086,-0.500000,0.210086
465.000000,2.061752,2.066453,4.453125,1.103323,0.332876,0.332876,211.047707,211.047707,0.095470,0.095470,-1.729678,0.280874,0.197758,0.902344,0.197758
466.000000,2.357452,2.081067,3.351562,1.546395,0.341231,0.341231,210.562451,210.562451,0.083793,0.083793,-2.126245,0.319084,0.186857,-1.101562,0.186857
467.000000,2.123138,2.095680,4.152344,1.484365,0.321265,0.307536,209.152505,209.251698,0.112829,0.135997,-1.689455,0.291597,0.213884,0.800781,0.213884
468.000000,2.271133,2.110293,3.750000,1.818013,0.330367,0.318706,210.019264,210.189755,0.105478,0.125235,-1.833826,0.308336,0.205354,-0.402344,0.205354
469.000000,2.136871,2.124907,4.750000,1.112370,0.325818,0.312904,208.892722,209.014371,0.115008,0.136512,-1.688484,0.290374,0.213415,1.000000,0.213415
470.000000,2.156677,2.139520,5.750000,0.947542,0.328400,0.318704,209.230607,209.358842,0.109505,0.125206,-1.699166,0.292934,0.208781,1.000000,0.208781
471.000000,2.032791,2.154133,4.152344,1.249492,0.372672,0.372672,209.608882,209.608882,-0.000000,0.000000,-3.380639,0.314918,0.000000,-1.597656,0.000000
472.000000,2.210022,2.168747,3.750000,1.670012,0.340613,0.324436,209.382514,209.683412,0.105743,0.132187,-1.778924,0.294158,0.201543,-0.402344,0.201543
473.000000,2.177765,2.183360,4.351562,1.374815,0.333652,0.321726,208.206475,208.358565,0.118058,0.137160,-1.684199,0.290798,0.212186,0.601562,0.212186
474.000000,2.235092,2.197973,3.750000,1.674500,0.335671,0.322978,208.251398,208.439392,0.114897,0.134750,-1.706790,0.298075,0.209357,-0.601562,0.209357
475.000000,2.250717,2.212587,4.652344,1.227570,0.340736,0.328484,207.914404,208.097640,0.119824,0.139433,-1.703957,0.296133,0.210485,0.902344,0.210485
476.000000,2.330948,2.227200,4.351562,1.579359,0.338682,0.329389,207.483336,207.613153,0.121793,0.136249,-1.708340,0.307386,0.212542,-0.300781,0.212542
477.000000,2.228165,2.241813,4.351562,1.346829,0.339840,0.331398,207.060371,207.172726,0.125593,0.138679,-1.651568,0.292307,0.214470,0.000000,0.214470
478.000000,2.528275,2.256427,3.652344,1.788111,0.350170,0.336752,207.489344,207.735210,0.119710,0.140791,-2.042575,0.326912,0.206764,-0.699219,0.206764
479.000000,2.304749,2.271040,2.750000,2.007971,0.341254,0.338791,205.542723,205.563084,0.140477,0.144349,-1.587741,0.298025,0.223115,-0.902344,0.223115
480.000000,2.335052,2.285653,3.652344,1.869285,0.354523,0.341789,206.877256,207.112441,0.124702,0.144606,-1.723880,0.298369,0.208205,0.902344,0.208205
481.000000,2.151550,2.300267,6.550781,1.403735,0.349646,0.344938,205.862578,205.927722,0.136116,0.143402,-1.798238,0.274918,0.217078,2.898438,0.217078
482.000000,2.451004,2.314880,2.953125,1.979063,0.349795,0.349795,206.040862,206.040862,0.126342,0.126342,-1.814825,0.315494,0.211023,-3.597656,0.211023
483.000000,2.265747,2.329493,5.851562,1.631477,0.355117,0.349820,205.297902,205.373863,0.141221,0.149433,-1.707064,0.285537,0.218016,2.898438,0.218016
484.000000,2.486588,2.344107,1.550781,2.159626,0.354145,0.354145,204.928134,204.928134,0.134412,0.134412,-1.846346,0.315567,0.214284,-4.300781,0.214284
485.000000,2.215729,2.358720,7.152344,1.330209,0.362925,0.354330,204.965784,205.106556,0.143442,0.156826,-1.979402,0.274918,0.216325,5.601562,0.216325
486.000000,2.470230,2.373333,1.851562,2.369800,0.361314,0.361314,204.688285,204.688285,0.128068,0.128068,-1.905129,0.310991,0.207714,-5.300781,0.207714
487.000000,2.316940,2.387947,4.851562,1.443477,0.363767,0.359130,204.242798,204.315031,0.148304,0.155344,-1.708652,0.286000,0.218869,3.000000,0.218869
488.000000,2.470840,2.402560,4.152344,1.985509,0.361269,0.360700,203.938297,203.946990,0.147575,0.148406,-1.611322,0.306509,0.219404,-0.699219,0.219404
489.000000,2.470932,2.417173,4.953125,2.034056,0.365810,0.365810,203.788123,203.788123,0.148161,0.148161,-1.611673,0.303950,0.218003,0.800781,0.218003
490.000000,2.452682,2.431787,4.652344,1.580560,0.368360,0.368360,202.318398,202.318398,0.150343,0.150343,-1.596310,0.299877,0.218306,-0.300781,0.218306
491.000000,2.537506,2.446400,5.652344,2.371945,0.369974,0.369974,202.716097,202.716097,0.156471,0.156471,-1.619266,0.307978,0.221238,1.000000,0.221238
492.000000,2.440704,2.461013,3.050781,2.076490,0.374984,0.374984,201.102687,201.102687,0.144474,0.144474,-1.684818,0.296281,0.212408,-2.601562,0.212408
493.000000,2.442352,2.475627,4.750000,1.807797,0.372365,0.372209,202.282735,202.285074,0.162695,0.162922,-1.594183,0.293858,0.223879,1.699219,0.223879
494.000000,2.510727,2.490240,5.250000,1.885407,0.377915,0.377915,202.015262,202.015262,0.157520,0.157520,-1.594326,0.300356,0.218829,0.500000,0.218829
495.000000,2.647339,2.504853,5.250000,2.294080,0.382126,0.382126,201.344932,201.344932,0.156715,0.156715,-1.687944,0.314618,0.216808,0.000000,0.216808
496.000000,2.656311,2.519467,4.050781,2.197070,0.386597,0.386597,200.134337,200.134337,0.152844,0.152844,-1.714241,0.314178,0.212985,-1.199219,0.212985
497.000000,2.624756,2.534080,5.750000,2.256401,0.388426,0.388426,200.197885,200.197885,0.160906,0.160906,-1.658715,0.307708,0.216862,1.699219,0.216862
498.000000,2.663788,2.548693,4.453125,1.924303,0.393430,0.393430,199.843905,199.843905,0.153329,0.153329,-1.704894,0.311357,0.210826,-1.296875,0.210826
499.000000,2.685837,2.563307,4.750000,2.075200,0.394907,0.394907,200.194420,200.194420,0.165841,0.165841,-1.663934,0.310404,0.217261,0.296875,0.217261
500.000000,2.524414,2.577920,6.253906,1.501982,0.400356,0.400356,199.699892,199.699892,0.159800,0.159800,-1.665498,0.290369,0.212002,1.503906,0.212002
501.000000,2.632248,2.592533,3.550781,2.326519,0.402002,0.402002,200.708991,200.708991,0.166944,0.166944,-1.675521,0.300461,0.215349,-2.703125,0.215349
502.000000,2.571945,2.607147,6.453125,1.930494,0.406061,0.406061,200.296067,200.296067,0.161361,0.161361,-1.712162,0.292785,0.210898,2.902344,0.210898
503.000000,2.638748,2.621760,6.753906,2.232435,0.407409,0.407409,199.534771,199.534771,0.166198,0.166198,-1.625961,0.298736,0.213072,0.300781,0.213072
504.000000,2.642303,2.636373,5.750000,2.109613,0.411872,0.411872,198.686218,198.686218,0.159246,0.159246,-1.662925,0.298425,0.207782,-1.003906,0.207782
505.000000,2.691376,2.650987,2.652344,2.827060,0.415549,0.415549,198.944087,198.944087,0.165810,0.165810,-1.723738,0.300833,0.210107,-3.097656,0.210107
506.000000,2.698975,2.665600,4.550781,2.289684,0.412291,0.412291,198.567149,198.567149,0.168444,0.168444,-1.658451,0.302707,0.212620,1.898438,0.212620
507.000000,2.765549,2.680213,5.652344,2.556992,0.419782,0.419782,198.704011,198.704011,0.172675,0.172675,-1.667752,0.305640,0.212359,1.101562,0.212359
508.000000,2.671188,2.694827,4.750000,2.275293,0.420609,0.420609,197.341138,197.341138,0.167157,0.167157,-1.657054,0.295925,0.209151,-0.902344,0.209151
509.000000,2.796555,2.709440,4.953125,3.006194,0.423520,0.423520,198.264169,198.264169,0.181585,0.181585,-1.640244,0.305440,0.215794,0.203125,0.215794
510.000000,2.644958,2.724053,4.250000,2.937984,0.422687,0.422687,196.224139,196.224139,0.162635,0.162635,-1.700293,0.292955,0.206054,-0.703125,0.206054
511.000000,2.600220,2.738667,5.250000,2.360697,0.428139,0.428139,197.386549,197.386549,0.170852,0.170852,-1.752939,0.283987,0.208648,1.000000,0.208648
512.000000,2.783997,2.753280,4.652344,2.297440,0.432469,0.432469,198.084113,198.084113,0.185394,0.185394,-1.621019,0.299154,0.214799,-0.597656,0.214799
513.000000,2.751083,2.767893,4.250000,2.701659,0.436228,0.436228,197.333538,197.333538,0.191021,0.191021,-1.610226,0.292857,0.216441,-0.402344,0.216441
514.000000,2.743378,2.782507,5.250000,2.229173,0.437536,0.437536,196.841967,196.841967,0.185512,0.185512,-1.641285,0.292502,0.213209,1.000000,0.213209
515.000000,2.779388,2.797120,5.250000,1.773655,0.444084,0.444084,197.010874,197.010874,0.180991,0.180991,-1.652201,0.294284,0.208813,0.000000,0.208813
516.000000,2.840439,2.811733,4.851562,2.534585,0.448769,0.448769,197.810257,197.810257,0.198817,0.198817,-1.612306,0.295272,0.216296,-0.398438,0.216296
517.000000,2.872131,2.826347,6.351562,2.424624,0.448417,0.448417,196.255780,196.255780,0.188702,0.188702,-1.660468,0.300648,0.211356,1.500000,0.211356
518.000000,2.806702,2.840960,5.750000,2.163582,0.453939,0.453939,196.059168,196.059168,0.190323,0.190323,-1.651180,0.291106,0.210442,-0.601562,0.210442
519.000000,2.821167,2.855573,6.753906,2.056139,0.458151,0.458151,196.779681,196.779681,0.201109,0.201109,-1.634407,0.288844,0.214462,1.003906,0.214462
520.000000,2.872528,2.870187,6.652344,2.378030,0.461282,0.461282,196.391754,196.391754,0.195948,0.195948,-1.638690,0.293709,0.210961,-0.101562,0.210961
521.000000,2.785736,2.884800,5.652344,3.011818,0.461738,0.461738,195.348082,195.348082,0.189562,0.189562,-1.714792,0.285781,0.207673,-1.000000,0.207673
522.000000,2.795471,2.899413,3.050781,2.830291,0.460859,0.460859,194.765292,194.765292,0.188151,0.188151,-1.767038,0.287402,0.207240,-2.601562,0.207240
523.000000,2.787720,2.914027,5.652344,2.072902,0.466342,0.466342,195.938282,195.938282,0.200069,0.200069,-1.768926,0.282235,0.211427,2.601562,0.211427
524.000000,2.963547,2.928640,6.851562,2.117846,0.473539,0.473539,196.494463,196.494463,0.208761,0.208761,-1.640669,0.295384,0.213425,1.199219,0.213425
525.000000,2.864105,2.943253,4.851562,2.232304,0.478405,0.478405,194.906724,194.906724,0.181929,0.181929,-1.772703,0.288168,0.199000,-2.000000,0.199000
526.000000,2.908508,2.957867,4.851562,2.364614,0.478188,0.478188,195.487211,195.487211,0.214166,0.214166,-1.632359,0.287057,0.214574,0.000000,0.214574
527.000000,2.907425,2.972480,6.050781,2.379327,0.480357,0.480357,195.018433,195.018433,0.213863,0.213863,-1.657143,0.286127,0.213777,1.199219,0.213777
528.000000,3.033112,2.987093,5.652344,3.240683,0.483737,0.483737,194.700455,194.700455,0.208443,0.208443,-1.651725,0.298045,0.210218,-0.398438,0.210218
529.000000,2.868011,3.001707,6.050781,2.777095,0.480155,0.480155,192.185581,192.185581,0.188660,0.188660,-1.779414,0.286657,0.201784,0.398438,0.201784
530.000000,3.002243,3.016320,4.851562,2.360706,0.486607,0.486607,194.108880,194.108880,0.210825,0.210825,-1.653850,0.293411,0.210494,-1.199219,0.210494
531.000000,3.093430,3.030933,8.253906,2.646949,0.490584,0.490584,194.036102,194.036102,0.208243,0.208243,-1.761084,0.301112,0.208122,3.402344,0.208122
532.000000,2.876785,3.045547,4.050781,3.537457,0.493167,0.493167,192.306677,192.306677,0.169069,0.169069,-2.045880,0.285630,0.188603,-4.203125,0.188603
533.000000,2.991028,3.060160,5.453125,2.704844,0.490103,0.490103,192.743686,192.743686,0.196084,0.196084,-1.725991,0.293455,0.202509,1.402344,0.202509
534.000000,3.006241,3.074773,4.953125,3.051214,0.496993,0.496993,193.344643,193.344643,0.210705,0.210705,-1.684781,0.289620,0.207427,-0.500000,0.207427
535.000000,3.145401,3.089387,5.453125,3.418202,0.496737,0.496737,192.432843,192.432843,0.209526,0.209526,-1.673528,0.303343,0.206953,0.500000,0.206953
536.000000,3.061905,3.104000,5.152344,3.557544,0.496708,0.496708,190.580873,190.580873,0.195215,0.195215,-1.708537,0.297805,0.200239,-0.300781,0.200239
537.000000,3.013107,3.118613,5.152344,2.531230,0.500810,0.500810,191.040373,191.040373,0.189176,0.189176,-1.777631,0.292439,0.196246,0.000000,0.196246
538.000000,3.219360,3.133227,4.453125,3.119364,0.505718,0.505718,193.509045,193.509045,0.221030,0.221030,-1.678503,0.304664,0.209690,-0.699219,0.209690
539.000000,3.155014,3.147840,7.652344,1.964273,0.503192,0.503192,191.199019,191.199019,0.186779,0.186779,-1.812209,0.305641,0.194466,3.199219,0.194466
540.000000,3.309143,3.162453,5.550781,2.813067,0.518974,0.518974,192.960372,192.960372,0.200756,0.200756,-1.847751,0.311240,0.196810,-2.101562,0.196810
541.000000,3.132462,3.177067,4.953125,2.938809,0.511225,0.511225,191.137437,191.137437,0.199650,0.199650,-1.722938,0.297898,0.198358,-0.597656,0.198358
542.000000,3.055405,3.191680,6.851562,3.371654,0.512561,0.512561,191.625814,191.625814,0.175131,0.175131,-1.900053,0.294216,0.186469,1.898438,0.186469
543.000000,3.104507,3.206293,6.253906,2.453084,0.517985,0.517985,190.744529,190.744529,0.193724,0.193724,-1.791183,0.293563,0.193820,-0.597656,0.193820
544.000000,3.159866,3.220907,7.253906,3.057303,0.521225,0.521225,192.293599,192.293599,0.214653,0.214653,-1.712967,0.293977,0.202541,1.000000,0.202541
545.000000,3.223221,3.235520,4.550781,4.022405,0.523280,0.523280,189.900198,189.900198,0.183868,0.183868,-1.830991,0.304350,0.187873,-2.703125,0.187873
546.000000,3.135544,3.250133,7.152344,3.248343,0.518771,0.518771,188.924008,188.924008,0.170958,0.170958,-1.919714,0.300115,0.182915,2.601562,0.182915
547.000000,3.195404,3.264747,5.851562,3.193901,0.524963,0.524963,189.361353,189.361353,0.192661,0.192661,-1.787435,0.299532,0.191528,-1.300781,0.191528
548.000000,3.147858,3.279360,4.250000,3.634393,0.525591,0.525591,189.781946,189.781946,0.198166,0.198166,-1.840014,0.293906,0.193899,-1.601562,0.193899
549.000000,3.170898,3.293973,3.851562,3.170736,0.528772,0.528772,189.173032,189.173032,0.157602,0.157602,-1.932037,0.301741,0.174116,-0.398438,0.174116
550.000000,3.187820,3.308587,4.453125,4.362323,0.528763,0.528763,191.223427,191.223427,0.205498,0.205498,-1.793957,0.295163,0.196422,0.601562,0.196422
551.000000,3.204636,3.323200,4.550781,3.633323,0.533296,0.533296,187.841143,187.841143,0.174162,0.174162,-1.883030,0.300233,0.180869,0.097656,0.180869
552.000000,3.207520,3.337813,6.550781,2.523863,0.532987,0.532987,189.089873,189.089873,0.184762,0.184762,-1.897361,0.298820,0.185869,2.000000,0.185869
553.000000,3.293869,3.352427,4.152344,4.281790,0.544303,0.544303,190.331589,190.331589,0.179378,0.179378,-1.879852,0.303245,0.180659,-2.398438,0.180659
554.000000,3.310471,3.367040,11.652344,1.838808,0.535499,0.535499,187.121015,187.121015,0.167563,0.167563,-2.223201,0.310407,0.177252,7.500000,0.177252
555.000000,3.395905,3.381653,6.253906,3.975966,0.562159,0.562159,187.406244,187.406244,0.173125,0.173125,-2.082576,0.306548,0.173702,-5.398438,0.173702
556.000000,3.335815,3.396267,4.750000,4.087234,0.542590,0.542590,185.475797,185.475797,0.153744,0.153744,-1.923718,0.312295,0.169097,-1.503906,0.169097
557.000000,3.387680,3.410880,7.453125,3.140864,0.546229,0.546229,186.661088,186.661088,0.163038,0.163038,-1.925347,0.313966,0.172644,2.703125,0.172644
558.000000,3.396164,3.425493,7.953125,2.972455,0.553908,0.553908,186.331382,186.331382,0.176634,0.176634,-1.843553,0.309250,0.177166,0.500000,0.177166
559.000000,3.497314,3.440107,7.351562,3.599620,0.560003,0.560003,186.270233,186.270233,0.173189,0.173189,-1.871036,0.316567,0.174213,-0.601562,0.174213
560.000000,3.416733,3.454720,7.550781,2.597151,0.556830,0.556830,184.089683,184.089683,0.160529,0.160529,-1.895502,0.312733,0.169105,0.199219,0.169105
561.000000,3.322433,3.469333,6.851562,3.364656,0.567495,0.567495,187.047667,187.047667,0.162575,0.162575,-2.007306,0.299599,0.167725,-0.699219,0.167725
562.000000,3.417480,3.483947,6.253906,3.710747,0.563382,0.563382,185.210893,185.210893,0.167733,0.167733,-1.901283,0.308925,0.170976,-0.597656,0.170976
563.000000,3.338699,3.498560,6.652344,3.005910,0.564353,0.564353,184.199455,184.199455,0.164218,0.164218,-2.012164,0.302011,0.169157,0.398438,0.169157
564.000000,3.483063,3.513173,6.550781,4.280457,0.570226,0.570226,186.217600,186.217600,0.181423,0.181423,-1.851438,0.309792,0.175642,-0.101562,0.175642
565.000000,3.448456,3.527787,6.050781,3.724544,0.574136,0.574136,182.151472,182.151472,0.144033,0.144033,-1.996205,0.311473,0.157802,-0.500000,0.157802
566.000000,3.494980,3.542400,5.550781,4.943688,0.576461,0.576461,183.393457,183.393457,0.145005,0.145005,-1.976218,0.314563,0.157779,-0.500000,0.157779
567.000000,3.596100,3.557013,6.453125,4.561145,0.592219,0.592219,181.746330,181.746330,0.130854,0.130854,-2.041570,0.319663,0.148168,0.902344,0.148168
568.000000,3.446609,3.571627,9.351562,2.399557,0.584860,0.584860,180.853399,180.853399,0.132337,0.132337,-2.157429,0.309015,0.150255,2.898438,0.150255
569.000000,3.533676,3.586240,8.050781,4.087386,0.594005,0.594005,183.649896,183.649896,0.160394,0.160394,-1.969761,0.308481,0.161214,-1.300781,0.161214
570.000000,3.624054,3.600853,10.351562,3.021839,0.604912,0.604912,179.748783,179.748783,0.125426,0.125426,-2.107778,0.317963,0.143346,2.300781,0.143346
571.000000,3.693558,3.615467,8.152344,4.017107,0.608090,0.608090,179.370195,179.370195,0.118064,0.118064,-2.154869,0.324048,0.139415,-2.199219,0.139415
572.000000,3.695236,3.630080,8.351562,3.425593,0.606315,0.606315,178.661322,178.661322,0.124342,0.124342,-2.085272,0.323828,0.142601,0.199219,0.142601
573.000000,3.687195,3.644693,7.453125,3.415685,0.613095,0.613095,179.813210,179.813210,0.112880,0.112880,-2.127232,0.322367,0.136180,-0.898438,0.136180
574.000000,3.578094,3.659307,6.652344,4.573081,0.603053,0.603053,179.849609,179.849609,0.133427,0.133427,-2.072568,0.313319,0.147330,-0.800781,0.147330
575.000000,3.755142,3.673920,8.652344,3.309994,0.619430,0.619430,179.416593,179.416593,0.123571,0.123571,-2.146633,0.323918,0.139960,2.000000,0.139960
576.000000,3.608658,3.688533,9.453125,3.149369,0.617451,0.617451,178.644335,178.644335,0.122995,0.122995,-2.124114,0.312135,0.140041,0.800781,0.140041
577.000000,3.679504,3.703147,9.550781,3.051920,0.629133,0.629133,178.785855,178.785855,0.115309,0.115309,-2.130226,0.315009,0.134612,0.097656,0.134612
578.000000,3.661880,3.717760,6.851562,3.666658,0.626293,0.626293,178.235293,178.235293,0.121614,0.121614,-2.176713,0.313556,0.137915,-2.699219,0.137915
579.000000,3.679169,3.732373,6.753906,4.222960,0.629073,0.629073,178.894844,178.894844,0.125324,0.125324,-2.108850,0.313371,0.139107,-0.097656,0.139107
580.000000,3.709839,3.746987,8.351562,4.040771,0.633715,0.633715,177.698470,177.698470,0.122722,0.122722,-2.135874,0.314638,0.137173,1.597656,0.137173
581.000000,3.606186,3.761600,9.253906,4.009471,0.639608,0.639608,176.535288,176.535288,0.114176,0.114176,-2.266121,0.305022,0.132413,0.902344,0.132413
582.000000,3.503464,3.776213,8.050781,3.102341,0.641464,0.642383,176.225202,176.160916,0.123189,0.116926,-2.487873,0.294314,0.136109,-1.203125,0.136109
583.000000,3.698868,3.790827,7.253906,4.267893,0.633241,0.633241,178.983001,178.983001,0.136039,0.136039,-2.111565,0.311743,0.143144,-0.796875,0.143144
584.000000,3.661911,3.805440,10.953125,3.146014,0.644435,0.644435,176.368218,176.368218,0.120513,0.120513,-2.335498,0.306955,0.134449,3.699219,0.134449
585.000000,3.654633,3.820053,11.152344,2.654376,0.649250,0.651817,175.589648,175.449631,0.125430,0.110382,-2.281969,0.303840,0.135835,0.199219,0.135835
586.000000,3.749023,3.834667,9.152344,3.853533,0.652251,0.652251,175.977865,175.977865,0.112171,0.112171,-2.231717,0.312672,0.129547,-2.000000,0.129547
587.000000,3.698196,3.849280,8.851562,3.851578,0.651148,0.655270,175.034383,174.789750,0.136584,0.112910,-2.251620,0.305056,0.140372,-0.300781,0.140372
588.000000,3.707001,3.863893,11.453125,2.997153,0.658713,0.659469,175.079385,175.051309,0.121454,0.117586,-2.321423,0.305391,0.132609,2.601562,0.132609
589.000000,3.946335,3.878507,9.453125,3.975155,0.660093,0.665352,174.784305,174.579749,0.129744,0.103997,-2.225844,0.323243,0.135977,-2.000000,0.135977
590.000000,3.778549,3.893120,6.753906,4.437366,0.658908,0.668582,174.255896,173.743515,0.147706,0.101577,-2.329483,0.307172,0.143846,-2.699219,0.143846
591.000000,3.859924,3.907733,8.550781,3.408875,0.669051,0.669051,175.449519,175.449519,0.119098,0.119098,-2.198001,0.314549,0.130007,1.796875,0.130007
592.000000,3.852509,3.922347,7.953125,4.220185,0.667986,0.668306,174.775610,174.771236,0.117759,0.116197,-2.192872,0.314541,0.129591,-0.597656,0.129591
593.000000,3.878815,3.936960,8.652344,3.765721,0.672208,0.675640,174.222543,174.150127,0.127435,0.112699,-2.188546,0.313641,0.133099,0.699219,0.133099
594.000000,3.808258,3.951573,10.652344,3.219955,0.671868,0.675121,174.052383,173.986624,0.128930,0.114240,-2.292967,0.307831,0.133788,2.000000,0.133788
595.000000,3.878708,3.966187,9.050781,3.451502,0.671265,0.677925,173.676273,173.506752,0.138623,0.108312,-2.231032,0.312253,0.137996,-1.601562,0.137996
596.000000,3.849594,3.980800,14.453125,2.162228,0.674957,0.678864,173.976060,173.940606,0.131482,0.113851,-2.467070,0.309678,0.134395,5.402344,0.134395
597.000000,4.049805,3.995413,7.253906,4.848843,0.676876,0.689782,172.981774,172.603472,0.150227,0.098641,-2.599583,0.322115,0.141961,-7.199219,0.141961
598.000000,3.966492,4.010027,7.851562,5.630703,0.684663,0.693142,173.340800,173.240502,0.137268,0.105422,-3.330809,0.314677,0.135336,0.597656,0.135336
599.000000,3.940735,4.024640,8.152344,4.264369,0.701156,0.701156,172.662402,172.662402,0.099921,0.099921,-2.291977,0.312423,0.117236,0.300781,0.117236
600.000000,3.886154,4.039253,6.152344,5.565221,0.697213,0.697213,173.515353,173.515353,0.111458,0.111458,-3.415751,0.307755,0.122668,-2.000000,0.122668
601.000000,3.776596,4.053867,4.953125,6.092389,0.707924,0.707924,174.175553,174.175553,0.109033,0.109033,-4.187165,0.295851,0.120189,-1.199219,0.120189
602.000000,3.842316,4.068480,4.351562,6.049838,0.704305,0.704305,173.986564,173.986564,0.113468,0.113468,-4.001245,0.301579,0.122535,-0.601562,0.122535
603.000000,3.896133,4.083093,6.851562,4.816117,0.707117,0.711108,174.677412,174.798918,0.136184,0.124273,-2.392762,0.301587,0.131537,2.500000,0.131537
604.000000,3.851135,4.097707,7.351562,4.933734,0.708083,0.708083,173.006276,173.006276,0.115904,0.115904,-2.499379,0.300654,0.123034,0.500000,0.123034
605.000000,3.906647,4.112320,10.253906,4.042122,0.711713,0.711713,172.617138,172.617138,0.118282,0.118282,-2.476256,0.303424,0.123524,2.902344,0.123524
606.000000,3.953140,4.126933,8.550781,4.791231,0.708738,0.711965,170.849536,170.773886,0.115009,0.103421,-2.405479,0.308524,0.122573,-1.703125,0.122573
607.000000,3.950775,4.141547,7.453125,5.823014,0.714394,0.717678,171.077614,171.028620,0.116822,0.105807,-3.733860,0.306155,0.122557,-1.097656,0.122557
608.000000,3.950974,4.156160,7.953125,5.725553,0.721785,0.726397,171.547706,171.529995,0.120241,0.106196,-3.659518,0.303214,0.122967,0.500000,0.122967
609.000000,3.997421,4.170773,7.453125,5.684853,0.720912,0.728124,170.732605,170.638605,0.123484,0.100893,-3.572806,0.306606,0.124410,-0.500000,0.124410
610.000000,4.056564,4.185387,8.453125,5.215070,0.721839,0.729380,170.566907,170.472643,0.126209,0.102480,-3.036138,0.310434,0.125395,1.000000,0.125395
611.000000,4.127731,4.200000,9.050781,4.840567,0.720214,0.729873,169.815003,169.606665,0.131465,0.100096,-2.282171,0.315667,0.127755,0.597656,0.127755
612.000000,3.898239,4.200000,8.253906,4.829803,0.719919,0.729709,169.611374,169.368038,0.133418,0.101775,-2.674226,0.297941,0.128589,-0.796875,0.128589
613.000000,3.890549,4.200000,5.351562,5.547891,0.722727,0.726903,170.552129,170.511586,0.128590,0.115361,-3.759995,0.297113,0.126241,-2.902344,0.126241
614.000000,4.038788,4.200000,9.453125,4.928520,0.722793,0.728687,172.084197,172.162224,0.136303,0.118328,-2.459508,0.307310,0.129354,4.101562,0.129354
615.000000,4.075851,4.200000,11.550781,3.601174,0.722662,0.731811,169.930105,169.755815,0.130422,0.101658,-2.360543,0.311022,0.126993,2.097656,0.126993
616.000000,4.019836,4.200000,8.351562,4.309521,0.718460,0.727760,169.592341,169.352976,0.133317,0.102544,-2.481142,0.307736,0.128752,-3.199219,0.128752
617.000000,4.082077,4.200000,8.152344,5.765131,0.717762,0.723637,170.061001,169.952654,0.129182,0.109128,-3.546986,0.313343,0.127167,-0.199219,0.127167
618.000000,4.115768,4.200000,8.753906,4.458778,0.723432,0.733850,169.805145,169.589649,0.132376,0.100299,-2.295438,0.313522,0.127679,0.601562,0.127679
619.000000,4.144928,4.200000,7.351562,5.546539,0.716590,0.725311,169.668493,169.448068,0.131824,0.101862,-3.312104,0.318182,0.128407,-1.402344,0.128407
620.000000,4.179337,4.200000,9.550781,4.515352,0.722870,0.731992,170.230244,170.097942,0.129603,0.100899,-2.292561,0.318968,0.126633,2.199219,0.126633
621.000000,4.167175,4.200000,8.351562,5.327666,0.716646,0.727533,169.414670,169.094169,0.135295,0.098546,-3.095628,0.319352,0.129811,-1.199219,0.129811
622.000000,4.033447,4.200000,8.050781,5.509334,0.721904,0.732154,169.875307,169.669291,0.131438,0.099003,-3.392910,0.307894,0.127510,-0.300781,0.127510
623.000000,4.240448,4.200000,6.253906,6.483192,0.724978,0.733727,170.638850,170.567672,0.129077,0.102323,-4.254697,0.322972,0.126131,-1.796875,0.126131
624.000000,4.083832,4.200000,6.753906,5.607007,0.726648,0.737494,170.702121,170.625687,0.129495,0.097178,-3.433238,0.310422,0.126072,0.500000,0.126072
625.000000,4.068314,4.200000,5.152344,6.483831,0.727049,0.733112,171.020245,171.004905,0.129477,0.111513,-4.306720,0.309111,0.126010,-1.601562,0.126010
626.000000,4.080368,4.200000,7.953125,5.420625,0.725471,0.733355,171.135645,171.128342,0.129030,0.105089,-3.285662,0.310621,0.126044,2.800781,0.126044
627.000000,4.155396,4.200000,9.253906,4.955492,0.723079,0.731738,170.191478,170.061285,0.129836,0.102705,-2.270533,0.317035,0.126698,1.300781,0.126698
628.000000,4.241211,4.200000,7.851562,5.378754,0.727486,0.733866,170.245107,170.159890,0.128930,0.110094,-3.123413,0.322177,0.125730,-1.402344,0.125730
629.000000,4.222839,4.200000,6.953125,6.824434,0.725176,0.732073,170.118584,170.010767,0.130770,0.109910,-4.552255,0.321310,0.126788,-0.898438,0.126788
630.000000,4.134232,4.200000,5.351562,6.165903,0.725629,0.738949,170.131908,169.927592,0.130824,0.090811,-3.991832,0.314406,0.126748,-1.601562,0.126748
631.000000,4.165314,4.200000,7.351562,5.898957,0.725653,0.733035,171.006960,170.986500,0.129122,0.106772,-3.665748,0.317011,0.126057,2.000000,0.126057
632.000000,4.056625,4.200000,6.652344,5.882769,0.729221,0.739597,170.907064,170.865552,0.130025,0.100269,-3.737727,0.307424,0.125936,-0.699219,0.125936
633.000000,3.981323,4.200000,8.253906,5.358860,0.722650,0.730727,170.658109,170.592441,0.128449,0.102812,-3.341517,0.304091,0.126194,1.601562,0.126194
634.000000,4.056427,4.200000,8.851562,4.991403,0.722639,0.731497,170.121564,169.978209,0.130071,0.102166,-2.350471,0.309598,0.126854,0.597656,0.126854
635.000000,3.995758,4.200000,7.652344,5.495405,0.723239,0.731389,170.219522,170.100672,0.129749,0.104263,-3.438348,0.304815,0.126641,-1.199219,0.126641
636.000000,3.986496,4.200000,5.351562,7.425256,0.723060,0.731229,170.554210,170.475535,0.128673,0.102928,-5.419737,0.304319,0.126229,-2.300781,0.126229
637.000000,4.025314,4.200000,8.953125,3.760858,0.722112,0.728831,171.132910,171.126091,0.128202,0.106677,-2.482213,0.307666,0.126168,3.601562,0.126168
638.000000,3.915604,4.200000,10.351562,3.610868,0.719260,0.722883,171.129203,171.125148,0.127545,0.115377,-2.601098,0.300303,0.126292,1.398438,0.126292
639.000000,3.992874,4.200000,8.453125,4.522760,0.720300,0.724266,170.788420,170.763030,0.124511,0.111218,-2.455328,0.306315,0.124913,-1.898438,0.124913
640.000000,4.028183,4.200000,10.851562,4.317639,0.720361,0.725258,170.625966,170.582294,0.127896,0.111759,-2.406794,0.308516,0.126284,2.398438,0.126284
641.000000,4.073853,4.200000,9.453125,4.599121,0.729394,0.735917,170.487633,170.424325,0.127920,0.109073,-2.330290,0.308971,0.125064,-1.398438,0.125064
642.000000,4.151978,4.200000,6.953125,5.372164,0.723517,0.729642,170.184383,170.092239,0.128355,0.109153,-3.154861,0.316841,0.126038,-2.500000,0.126038
643.000000,4.114990,4.200000,7.550781,6.238778,0.727904,0.733980,171.038109,171.024429,0.129692,0.111921,-3.995746,0.312338,0.125980,0.597656,0.125980
644.000000,3.922089,4.200000,4.351562,6.019433,0.720079,0.730234,169.865881,169.654456,0.131042,0.097928,-4.210788,0.300043,0.127602,-3.199219,0.127602
645.000000,4.006378,4.200000,7.652344,4.683061,0.720237,0.729098,172.433384,172.603514,0.142852,0.115658,-2.471651,0.304762,0.132353,3.300781,0.132353
646.000000,4.116608,4.200000,7.953125,5.226543,0.721138,0.725030,170.994005,170.981698,0.128011,0.115345,-2.961813,0.315005,0.126224,0.300781,0.126224
647.000000,4.114487,4.200000,9.253906,3.944497,0.726308,0.734213,170.952714,170.924911,0.129272,0.105579,-2.291388,0.312900,0.126028,1.300781,0.126028
648.000000,4.151260,4.200000,10.453125,4.055345,0.717888,0.724282,170.024878,169.903473,0.128360,0.106495,-2.253741,0.318732,0.126814,1.199219,0.126814
649.000000,4.152237,4.200000,6.753906,5.483024,0.715474,0.726245,169.406223,169.081356,0.135143,0.098042,-3.353989,0.318637,0.129915,-3.699219,0.129915
650.000000,4.250671,4.200000,6.550781,6.753528,0.723723,0.731061,170.632834,170.571384,0.128748,0.105860,-4.492072,0.324241,0.126169,-0.203125,0.126169
651.000000,4.074768,4.200000,6.851562,5.494823,0.722159,0.733652,170.046717,169.846385,0.130366,0.093952,-3.338332,0.311117,0.127040,0.300781,0.127040
652.000000,2.843475,2.700000,-4.648438,6.615765,0.554824,0.464410,192.781295,166.977426,-0.000000,0.093054,-8.018528,0.314219,0.000000,-11.500000,0.000000
653.000000,2.410706,2.336000,-1.449219,3.420129,0.386081,0.339371,198.705856,197.471639,0.130418,0.213672,-2.321460,0.290067,0.200242,3.199219,0.200242
654.000000,2.440552,2.336000,1.652344,2.786486,0.361147,0.350931,204.730862,204.856500,0.152253,0.169124,-1.738532,0.301751,0.222201,3.101562,0.222201
655.000000,2.415390,2.336000,3.050781,1.954892,0.360181,0.355601,205.290902,205.361693,0.142726,0.149996,-1.661912,0.301313,0.216952,1.398438,0.216952
656.000000,2.294510,2.336000,3.050781,2.688346,0.353784,0.351950,204.859143,204.882075,0.145642,0.148478,-1.597103,0.288872,0.221187,0.000000,0.221187
657.000000,2.390106,2.336000,3.953125,2.114067,0.358494,0.358494,205.266638,205.266638,0.138223,0.138223,-1.632700,0.300084,0.214910,0.902344,0.214910
658.000000,2.383194,2.336000,6.253906,1.370602,0.355640,0.355640,204.781107,204.781107,0.142628,0.142628,-1.644194,0.299734,0.218655,2.300781,0.218655
659.000000,2.432968,2.336000,2.953125,2.382450,0.354063,0.354063,204.444493,204.444493,0.131605,0.131605,-1.750890,0.309479,0.212607,-3.300781,0.212607
660.000000,2.357941,2.336000,3.453125,1.782808,0.361048,0.357285,205.698035,205.765367,0.135327,0.141169,-1.648556,0.295352,0.212197,0.500000,0.212197
661.000000,2.397629,2.336000,4.050781,1.496050,0.359199,0.354469,205.576912,205.657359,0.136581,0.143880,-1.657013,0.301027,0.213653,0.597656,0.213653
662.000000,2.409058,2.336000,3.152344,2.043619,0.355353,0.353387,205.253426,205.282576,0.140221,0.143230,-1.634988,0.303702,0.217324,-0.898438,0.217324
663.000000,2.432526,2.336000,4.152344,2.026982,0.356829,0.355834,205.107585,205.121642,0.143697,0.145252,-1.642314,0.305040,0.218830,1.000000,0.218830
664.000000,2.297943,2.336000,5.550781,1.491950,0.355929,0.355929,205.059712,205.059712,0.137348,0.137348,-1.637423,0.290034,0.215371,1.398438,0.215371
665.000000,2.467148,2.336000,3.550781,1.743145,0.355012,0.355012,205.234981,205.234981,0.132161,0.132161,-1.730530,0.313154,0.212582,-2.000000,0.212582
666.000000,2.366074,2.336000,3.953125,1.565592,0.354226,0.353064,205.187542,205.204234,0.140638,0.142407,-1.605159,0.298791,0.218015,0.402344,0.218015
667.000000,2.426361,2.336000,3.851562,1.835010,0.356886,0.353563,205.534731,205.589723,0.135909,0.140958,-1.663547,0.306056,0.214134,-0.101562,0.214134
668.000000,2.390656,2.336000,4.250000,1.803360,0.353163,0.353163,204.620858,204.620858,0.142941,0.142941,-1.599074,0.301937,0.219816,0.398438,0.219816
669.000000,2.420624,2.336000,3.750000,2.235298,0.354584,0.354584,205.081763,205.081763,0.139856,0.139856,-1.630707,0.305667,0.217404,-0.500000,0.217404
670.000000,2.359344,2.336000,3.953125,1.884644,0.356250,0.356250,205.039878,205.039878,0.137546,0.137546,-1.614216,0.297568,0.215366,0.203125,0.215366
671.000000,2.361191,2.336000,4.851562,1.675160,0.353585,0.353585,205.146345,205.146345,0.140043,0.140043,-1.605808,0.298655,0.217908,0.898438,0.217908
672.000000,2.345795,2.336000,4.453125,1.842444,0.353911,0.353911,204.911639,204.911639,0.137294,0.137294,-1.609002,0.297163,0.216121,-0.398438,0.216121
673.000000,2.373703,2.336000,4.351562,2.018251,0.354085,0.354085,204.925925,204.925925,0.139211,0.139211,-1.606242,0.300160,0.217210,-0.101562,0.217210
674.000000,2.456543,2.336000,5.250000,1.637533,0.354613,0.354613,204.497278,204.497278,0.140234,0.140234,-1.665590,0.310097,0.217620,0.898438,0.217620
675.000000,2.380219,2.336000,4.152344,1.839185,0.353001,0.353001,204.026929,204.026929,0.138005,0.138005,-1.619128,0.301852,0.216906,-1.097656,0.216906
676.000000,2.313522,2.336000,3.953125,1.615613,0.352738,0.352738,205.012503,205.012503,0.140180,0.140180,-1.599541,0.293041,0.218323,-0.199219,0.218323
677.000000,2.453110,2.336000,3.750000,2.080121,0.355292,0.350927,205.598225,205.671366,0.133551,0.140066,-1.695288,0.310881,0.213319,-0.203125,0.213319
678.000000,2.429947,2.336000,4.351562,2.122679,0.353412,0.353412,204.281164,204.281164,0.145671,0.145671,-1.616872,0.306120,0.221352,0.601562,0.221352
679.000000,2.390854,2.336000,3.250000,1.860669,0.354843,0.354843,204.133661,204.133661,0.142956,0.142956,-1.611713,0.301050,0.219164,-1.101562,0.219164
680.000000,2.342865,2.336000,4.851562,1.502461,0.357256,0.352097,205.278277,205.356331,0.141021,0.149025,-1.642873,0.294173,0.217064,1.601562,0.217064
681.000000,2.416092,2.336000,2.453125,2.128925,0.350776,0.350776,204.767554,204.767554,0.141204,0.141204,-1.657574,0.306875,0.219715,-2.398438,0.219715
682.000000,2.418701,2.336000,3.652344,1.786296,0.356708,0.352390,205.097708,205.158423,0.143837,0.150583,-1.646560,0.303339,0.218960,1.199219,0.218960
683.000000,2.411285,2.336000,2.453125,1.945064,0.350937,0.350279,204.521659,204.528542,0.148409,0.149421,-1.599406,0.304479,0.223975,-1.199219,0.223975
684.000000,2.328140,2.336000,5.550781,1.507728,0.356814,0.350989,205.012273,205.091423,0.145294,0.154449,-1.687202,0.291602,0.219787,3.097656,0.219787
685.000000,2.444977,2.336000,3.851562,2.053559,0.351685,0.351685,204.631261,204.631261,0.137748,0.137748,-1.671641,0.310864,0.217267,-1.699219,0.217267
686.000000,2.387360,2.336000,5.050781,2.074790,0.352431,0.352431,204.327909,204.327909,0.148211,0.148211,-1.589150,0.300697,0.223258,1.199219,0.223258
687.000000,2.469650,2.336000,3.050781,1.852472,0.352825,0.352825,204.769263,204.769263,0.136502,0.136502,-1.713418,0.313658,0.216065,-2.000000,0.216065
688.000000,2.343704,2.336000,4.050781,1.691167,0.352584,0.349862,204.473304,204.501327,0.150077,0.154327,-1.580310,0.294696,0.224307,1.000000,0.224307
689.000000,2.363815,2.336000,4.050781,1.806755,0.352460,0.350114,204.965140,204.995648,0.143150,0.146721,-1.594885,0.298876,0.220219,0.000000,0.220219
690.000000,2.453278,2.336000,4.050781,1.931853,0.353111,0.351178,204.880318,204.904631,0.144885,0.147856,-1.643506,0.309413,0.221001,0.000000,0.221001
691.000000,2.360519,2.336000,3.550781,1.691992,0.351910,0.351910,204.319273,204.319273,0.149047,0.149047,-1.568021,0.297403,0.223964,-0.500000,0.223964
692.000000,2.265182,2.104000,4.250000,1.917462,0.334122,0.321789,206.125910,206.005539,0.118076,0.140636,-1.806758,0.302197,0.212008,0.699219,0.212008
693.000000,2.116638,2.104000,4.750000,1.197515,0.321035,0.311945,208.774239,208.829222,0.114966,0.130193,-1.652771,0.290318,0.215378,0.500000,0.215378
694.000000,2.128357,2.104000,3.152344,1.747022,0.322426,0.317979,209.538387,209.585011,0.108686,0.116035,-1.680095,0.292663,0.210677,-1.597656,0.210677
695.000000,2.180069,2.104000,4.152344,1.363559,0.327365,0.310325,209.595583,209.785194,0.111028,0.140244,-1.756185,0.296331,0.210194,1.000000,0.210194
696.000000,2.165894,2.104000,3.250000,1.367877,0.323044,0.311271,209.383215,209.496558,0.110850,0.130521,-1.704156,0.296928,0.211847,-0.902344,0.211847
697.000000,2.026352,2.104000,6.652344,1.108911,0.326444,0.309975,209.665151,209.854148,0.109597,0.137542,-1.850151,0.276255,0.209633,3.402344,0.209633
698.000000,2.023849,2.104000,5.453125,1.030219,0.374224,0.374224,209.800598,209.800598,0.000000,0.000000,-3.334821,0.312458,0.000000,-1.199219,0.000000
699.000000,2.016113,2.104000,3.953125,1.310074,0.384268,0.384268,210.466602,210.466602,0.000000,0.000000,-3.351261,0.304514,0.000000,-1.500000,0.000000
700.000000,2.119003,2.104000,5.453125,1.171014,0.331291,0.329362,210.269608,210.299439,0.103528,0.106825,-1.710292,0.287634,0.203707,1.500000,0.203707
701.000000,2.367889,2.104000,4.750000,1.515899,0.339822,0.339822,209.457852,209.457852,0.082969,0.082969,-2.089883,0.321588,0.186812,-0.703125,0.186812
702.000000,2.173080,2.104000,3.351562,1.192045,0.318804,0.312037,208.462375,208.490929,0.115367,0.126576,-1.666113,0.299262,0.216582,-1.398438,0.216582
703.000000,2.277664,2.104000,4.351562,1.484826,0.327032,0.311010,209.801314,209.998679,0.108149,0.135293,-1.864400,0.310536,0.208444,1.000000,0.208444
704.000000,2.194580,2.104000,3.453125,1.292918,0.319505,0.311050,208.863048,208.917988,0.113389,0.127355,-1.687363,0.302307,0.214989,-0.898438,0.214989
705.000000,2.286621,2.104000,2.550781,1.931045,0.326755,0.311230,209.720926,209.904507,0.109062,0.135404,-1.869589,0.311689,0.209156,-0.902344,0.209156
706.000000,2.171982,2.104000,5.152344,1.261253,0.326242,0.311087,209.203852,209.336529,0.114702,0.140840,-1.768881,0.294979,0.213042,2.601562,0.213042
707.000000,2.221954,2.104000,1.953125,1.361775,0.324998,0.324619,209.724794,209.729233,0.107931,0.108564,-1.790558,0.304196,0.209125,-3.199219,0.209125
708.000000,2.065445,2.104000,6.550781,0.850470,0.331661,0.309290,209.960615,210.265533,0.108716,0.147759,-1.963668,0.278968,0.206960,4.597656,0.206960
709.000000,2.140701,2.104000,4.152344,1.432474,0.377578,0.377578,210.110352,210.110352,0.000000,0.000000,-3.338074,0.328071,0.000000,-2.398438,0.000000
710.000000,2.147995,2.104000,4.250000,1.420949,0.328213,0.314504,209.821256,209.992940,0.108593,0.132018,-1.724416,0.292081,0.208259,0.097656,0.208259
711.000000,2.125977,2.104000,3.953125,1.348732,0.324520,0.313017,209.581468,209.706402,0.109465,0.128756,-1.693845,0.290954,0.210331,-0.296875,0.210331
712.000000,2.133896,2.104000,5.050781,1.193714,0.324919,0.312306,209.674628,209.818790,0.108539,0.129674,-1.714371,0.292037,0.209558,1.097656,0.209558
713.000000,2.145950,2.104000,3.250000,1.376221,0.327395,0.327395,209.544098,209.544098,0.099625,0.099625,-1.720912,0.294455,0.202658,-1.800781,0.202658
714.000000,2.264359,2.104000,3.953125,1.516252,0.325739,0.310373,209.701935,209.880852,0.108689,0.134574,-1.830882,0.309359,0.209323,0.703125,0.209323
715.000000,2.159927,2.104000,2.652344,1.374912,0.321597,0.310914,209.119376,209.205268,0.112601,0.130410,-1.692416,0.296514,0.213596,-1.300781,0.213596
716.000000,2.114685,2.104000,5.351562,1.144547,0.329274,0.310358,209.929724,210.180382,0.107737,0.140168,-1.815868,0.287166,0.207272,2.699219,0.207272
717.000000,1.653702,2.104000,6.652344,0.594611,0.344930,0.344930,209.640338,209.640338,0.000000,0.000000,-4.161771,0.272878,0.000000,1.300781,0.000000
718.000000,2.214264,2.104000,4.453125,1.399453,0.372564,0.372564,211.259937,211.259937,0.000000,0.000000,-3.372975,0.343113,0.000000,-2.199219,0.000000
719.000000,2.094955,2.104000,4.250000,1.364164,0.325173,0.313829,209.535664,209.656316,0.110420,0.129581,-1.691395,0.286118,0.210691,-0.203125,0.210691
720.000000,2.219315,2.104000,3.851562,1.392353,0.324795,0.313998,209.693857,209.818380,0.108212,0.126271,-1.748935,0.303883,0.209394,-0.398438,0.209394
721.000000,2.092133,2.104000,2.953125,1.662424,0.321871,0.310427,209.298850,209.402755,0.111019,0.130023,-1.686445,0.287433,0.212444,-0.898438,0.212444
722.000000,2.139648,2.104000,5.250000,1.462014,0.326962,0.310049,209.726080,209.926835,0.109169,0.137913,-1.776981,0.291512,0.209142,2.296875,0.209142
723.000000,2.274597,2.104000,4.351562,1.616402,0.333135,0.333135,209.564966,209.564966,0.094589,0.094589,-1.852678,0.309941,0.197073,-0.898438,0.197073
724.000000,2.132294,2.104000,4.453125,1.293895,0.320869,0.311895,208.943073,209.005919,0.113634,0.128583,-1.656533,0.292885,0.214577,0.101562,0.214577
725.000000,2.062973,2.104000,4.152344,1.476448,0.323703,0.313994,209.590429,209.695891,0.108848,0.125020,-1.695022,0.282927,0.210259,-0.300781,0.210259
726.000000,2.235397,2.104000,5.050781,1.332672,0.326243,0.316444,209.801834,209.922010,0.107657,0.124153,-1.772805,0.305366,0.208440,0.898438,0.208440
727.000000,2.105148,2.104000,3.652344,1.182926,0.319476,0.313257,209.040061,209.086680,0.111972,0.122193,-1.660832,0.290349,0.214070,-1.398438,0.214070
728.000000,2.135880,2.104000,4.652344,1.144412,0.328308,0.312937,209.964846,210.170560,0.106585,0.132681,-1.746321,0.290864,0.206903,1.000000,0.206903
729.000000,2.129486,2.104000,3.050781,1.525285,0.322940,0.317427,209.598868,209.658758,0.108268,0.117393,-1.687531,0.292626,0.210190,-1.601562,0.210190
730.000000,2.229340,2.104000,4.953125,1.402185,0.327112,0.310184,209.738218,209.940537,0.109051,0.137833,-1.825052,0.303674,0.209004,1.902344,0.209004
731.000000,2.211990,2.104000,3.152344,1.580398,0.319560,0.312864,209.017193,209.066545,0.112217,0.123236,-1.718623,0.304972,0.214196,-1.800781,0.214196
732.000000,2.393265,2.704000,10.152344,0.823116,0.432114,0.370716,202.316433,205.567850,0.092652,0.144319,-3.401476,0.273932,0.164190,7.000000,0.164190
733.000000,3.474884,3.304000,3.453125,3.918078,0.523081,0.476699,192.922830,198.465568,0.161738,0.162406,-3.087484,0.332432,0.177454,-6.699219,0.177454
734.000000,1.639496,3.904000,27.351562,0.534427,0.624413,0.617423,181.117468,186.052133,0.207463,0.142625,-5.520971,0.134666,0.175231,23.898438,0.175231
735.000000,3.429642,4.040000,-6.949219,8.233886,0.649852,0.656084,176.475009,179.318234,0.241644,0.179481,-8.507968,0.269116,0.183711,-34.300781,0.183711
736.000000,3.825760,4.040000,15.453125,1.708541,0.653872,0.704956,174.357997,178.752001,0.283840,0.168199,-3.463206,0.292977,0.198969,22.402344,0.198969
737.000000,4.003983,4.040000,5.351562,5.255611,0.703986,0.703986,172.032165,172.032165,0.100221,0.100221,-3.516648,0.316382,0.116991,-10.101562,0.116991
738.000000,3.966156,4.040000,5.250000,6.609390,0.700785,0.700785,173.716197,173.716197,0.112929,0.112929,-4.342108,0.312607,0.122792,-0.101562,0.122792
739.000000,4.059387,4.040000,8.652344,5.060272,0.713422,0.713422,173.660191,173.660191,0.105173,0.105173,-2.481614,0.316648,0.117843,3.402344,0.117843
740.000000,3.997070,4.040000,6.851562,5.372665,0.702724,0.703153,171.739846,171.727596,0.101171,0.099680,-3.155465,0.316139,0.117560,-1.800781,0.117560
741.000000,3.949005,4.040000,8.253906,4.261789,0.700259,0.700259,172.510262,172.510262,0.103603,0.103603,-2.299593,0.312839,0.118922,1.402344,0.118922
742.000000,3.919861,4.040000,6.953125,4.218760,0.699719,0.699719,173.029264,173.029264,0.112738,0.112738,-2.297562,0.309357,0.122859,-1.300781,0.122859
743.000000,3.973999,4.040000,7.753906,4.736569,0.691267,0.691267,173.360438,173.360438,0.120483,0.120483,-2.206402,0.315466,0.127311,0.800781,0.127311
744.000000,4.040558,4.040000,7.152344,5.105796,0.698746,0.698746,172.484589,172.484589,0.114011,0.114011,-2.586329,0.319037,0.123529,-0.601562,0.123529
745.000000,4.014252,4.040000,7.152344,4.934440,0.698079,0.698079,172.172353,172.172353,0.104520,0.104520,-2.240713,0.318652,0.119607,0.000000,0.119607
746.000000,3.868683,4.040000,5.953125,5.084794,0.704017,0.704017,173.401499,173.401499,0.114993,0.114993,-2.616124,0.303525,0.123212,-1.199219,0.123212
747.000000,4.101028,4.040000,9.550781,4.081101,0.695262,0.695262,173.268809,173.268809,0.117451,0.117451,-2.309969,0.324554,0.125464,3.597656,0.125464
748.000000,3.887360,4.040000,11.253906,2.896609,0.695833,0.695866,171.348253,171.346950,0.106314,0.106188,-2.364749,0.309099,0.120677,1.703125,0.120677
749.000000,4.095535,4.040000,7.152344,4.892800,0.689186,0.689186,171.825071,171.825071,0.106502,0.106502,-2.363397,0.328102,0.121676,-4.101562,0.121676
750.000000,3.938461,4.040000,6.152344,6.377039,0.697203,0.697203,172.195236,172.195236,0.105778,0.105778,-4.159087,0.312757,0.120261,-1.000000,0.120261
751.000000,3.888596,4.040000,5.750000,5.986376,0.693858,0.693858,172.329393,172.329393,0.106651,0.106651,-3.814748,0.309843,0.121092,-0.402344,0.121092
752.000000,4.003250,4.040000,8.152344,4.316411,0.697719,0.697719,172.990604,172.990604,0.114255,0.114255,-2.259517,0.316422,0.123775,2.402344,0.123775
753.000000,3.905121,4.040000,6.152344,4.694481,0.696671,0.696671,172.458963,172.458963,0.108736,0.108736,-2.342574,0.309854,0.121591,-2.000000,0.121591
754.000000,3.862869,4.040000,9.050781,3.657861,0.697893,0.697893,174.318941,174.318941,0.120502,0.120502,-2.404611,0.304353,0.126369,2.898438,0.126369
755.000000,3.954178,4.040000,7.453125,4.200563,0.692861,0.692861,172.717500,172.717500,0.114321,0.114321,-2.257266,0.314258,0.124486,-1.597656,0.124486
756.000000,3.967621,4.040000,6.652344,4.726968,0.693855,0.693855,172.743066,172.743066,0.114597,0.114597,-2.232051,0.314929,0.124462,-0.800781,0.124462
757.000000,3.987244,4.040000,8.550781,4.206712,0.692212,0.692212,172.684621,172.684621,0.113325,0.113325,-2.245554,0.317272,0.124157,1.898438,0.124157
758.000000,3.995255,4.040000,7.851562,5.102925,0.693968,0.693968,172.032812,172.032812,0.108915,0.108915,-2.591207,0.317952,0.122041,-0.699219,0.122041
759.000000,3.951950,4.040000,8.152344,4.766171,0.701097,0.701097,172.262440,172.262440,0.102907,0.102907,-2.285253,0.312882,0.118514,0.300781,0.118514
760.000000,3.838379,4.040000,6.152344,5.560589,0.700045,0.700045,172.316301,172.316301,0.103768,0.103768,-3.519036,0.304124,0.119021,-2.000000,0.119021
761.000000,3.956284,4.040000,7.953125,4.957898,0.697778,0.697778,173.141082,173.141082,0.111673,0.111673,-2.275322,0.313076,0.122680,1.800781,0.122680
762.000000,3.883499,4.040000,8.550781,4.016070,0.700114,0.700114,172.065352,172.065352,0.102473,0.102473,-2.367111,0.307867,0.118461,0.597656,0.118461
763.000000,3.932007,4.040000,6.550781,5.199263,0.694922,0.694922,172.248625,172.248625,0.108733,0.108733,-2.990405,0.312607,0.121832,-2.000000,0.121832
764.000000,3.913803,4.040000,6.953125,5.248103,0.697526,0.697526,172.761473,172.761473,0.109537,0.109537,-3.037462,0.310122,0.121813,0.402344,0.121813
765.000000,4.006622,4.040000,7.851562,5.057466,0.701349,0.701349,172.869784,172.869784,0.112632,0.112632,-2.353754,0.315642,0.122590,0.898438,0.122590
766.000000,3.932419,4.040000,8.953125,4.467952,0.699146,0.699146,171.849488,171.849488,0.106256,0.106256,-2.299648,0.311518,0.120200,1.101562,0.120200
767.000000,3.982269,4.040000,7.652344,4.614010,0.698985,0.698985,171.655423,171.655423,0.103340,0.103340,-2.272628,0.315969,0.118982,-1.300781,0.118982
768.000000,3.992599,4.040000,8.652344,3.906748,0.698228,0.698228,172.428345,172.428345,0.106883,0.106883,-2.249590,0.316519,0.120591,1.000000,0.120591
769.000000,3.957794,4.040000,8.953125,4.019539,0.696485,0.696485,172.523917,172.523917,0.111236,0.111236,-2.248686,0.313721,0.122675,0.300781,0.122675
770.000000,4.086334,4.040000,8.050781,4.437101,0.696502,0.696502,172.119975,172.119975,0.105707,0.105707,-2.245522,0.324769,0.120327,-0.902344,0.120327
771.000000,4.060165,4.040000,6.253906,5.414431,0.697494,0.697494,172.000357,172.000357,0.104173,0.104173,-3.169340,0.322565,0.119538,-1.796875,0.119538
772.000000,4.027496,4.022000,5.750000,5.761766,0.700731,0.700731,173.348391,173.348391,0.108204,0.108204,-3.483702,0.318181,0.120809,-0.503906,0.120809
773.000000,3.896362,4.004000,4.550781,6.304061,0.690897,0.690897,172.922498,172.922498,0.105448,0.105448,-4.090499,0.311695,0.120987,-1.199219,0.120987
774.000000,3.797134,3.986000,5.351562,4.550855,0.683289,0.683289,173.632947,173.632947,0.111159,0.111159,-2.375789,0.305565,0.124504,0.800781,0.124504
775.000000,3.900497,3.968000,6.050781,5.465500,0.678165,0.678165,174.839755,174.839755,0.124107,0.124107,-3.137760,0.313747,0.130776,0.699219,0.130776
776.000000,3.832031,3.950000,5.851562,5.277245,0.671420,0.676927,173.793616,173.637143,0.135319,0.111270,-3.002010,0.308941,0.136574,-0.199219,0.136574
777.000000,3.889267,3.932000,8.152344,4.268494,0.681428,0.682444,175.184220,175.186305,0.113230,0.109477,-2.252249,0.313334,0.125658,2.300781,0.125658
778.000000,3.885986,3.914000,6.953125,4.820492,0.669388,0.675121,174.264759,174.089104,0.131368,0.107431,-2.192510,0.314637,0.135212,-1.199219,0.135212
779.000000,3.909195,3.896000,5.953125,4.769454,0.669488,0.672709,174.873050,174.805673,0.119361,0.105745,-2.195492,0.318361,0.130054,-1.000000,0.130054
780.000000,3.979889,3.878000,7.953125,4.507842,0.666277,0.666277,175.696451,175.696451,0.111896,0.111896,-2.255431,0.326539,0.127307,2.000000,0.127307
781.000000,3.885941,3.860000,8.753906,4.295409,0.664343,0.668446,175.135783,175.008312,0.120360,0.102854,-2.195907,0.318208,0.131266,0.800781,0.131266
782.000000,3.862183,3.842000,6.453125,5.010502,0.649900,0.657643,174.743613,174.130628,0.150526,0.110033,-2.232166,0.316827,0.146563,-2.300781,0.146563
783.000000,3.714371,3.824000,7.050781,3.845136,0.656142,0.656453,175.833826,175.823736,0.109909,0.108318,-2.240865,0.308711,0.127958,0.597656,0.127958
784.000000,3.712097,3.806000,5.453125,5.264559,0.647614,0.647614,176.484503,176.484503,0.123551,0.123551,-2.941316,0.309510,0.135275,-1.597656,0.135275
785.000000,3.807098,3.788000,4.250000,6.334794,0.665065,0.665065,177.707985,177.707985,0.111823,0.111823,-4.020533,0.312816,0.127456,-1.203125,0.127456
786.000000,3.621597,3.770000,3.851562,4.715626,0.645925,0.645925,177.373146,177.373146,0.111972,0.111972,-2.266017,0.304358,0.130438,-0.398438,0.130438
787.000000,3.593063,3.752000,6.652344,4.235563,0.630770,0.630770,178.439951,178.439951,0.130882,0.130882,-2.262936,0.304534,0.141289,2.800781,0.141289
788.000000,3.732224,3.734000,6.652344,4.453688,0.639695,0.639695,178.678226,178.678226,0.116899,0.116899,-2.134825,0.315209,0.133610,0.000000,0.133610
789.000000,3.611572,3.716000,10.753906,2.881596,0.626932,0.626932,177.346740,177.346740,0.120492,0.120492,-2.293007,0.309188,0.137304,4.101562,0.137304
790.000000,3.646637,3.698000,7.050781,4.335558,0.630840,0.630840,178.031851,178.031851,0.116896,0.116896,-2.246690,0.311292,0.135045,-3.703125,0.135045
791.000000,3.561111,3.680000,5.453125,4.791629,0.622594,0.622594,178.313388,178.313388,0.122167,0.122167,-2.187025,0.306219,0.138788,-1.597656,0.138788
792.000000,3.635239,3.662000,6.550781,4.311345,0.616518,0.616518,179.747264,179.747264,0.127009,0.127009,-2.087398,0.314131,0.142015,1.097656,0.142015
793.000000,3.600174,3.644000,6.050781,4.332004,0.614029,0.614029,179.260305,179.260305,0.125246,0.125246,-2.088790,0.312345,0.141653,-0.500000,0.141653
794.000000,3.577896,3.626000,5.953125,3.615191,0.601034,0.601034,180.093090,180.093090,0.132195,0.132195,-2.048677,0.314298,0.147140,-0.097656,0.147140
795.000000,3.558487,3.608000,5.652344,3.633809,0.589950,0.589950,181.825503,181.825503,0.144267,0.144267,-1.996499,0.314940,0.154751,-0.300781,0.154751
796.000000,3.629120,3.590000,4.351562,4.317009,0.587999,0.587999,182.990469,182.990469,0.146285,0.146285,-1.992744,0.321636,0.156054,-1.300781,0.156054
797.000000,3.525009,3.572000,6.253906,3.383172,0.580922,0.580922,182.206478,182.206478,0.143905,0.143905,-2.012060,0.315644,0.156372,1.902344,0.156372
798.000000,3.673523,3.554000,6.953125,4.719036,0.579786,0.579786,183.685409,183.685409,0.154788,0.154788,-2.001111,0.327475,0.161583,0.699219,0.161583
799.000000,3.542801,3.536000,6.550781,3.360832,0.587694,0.587694,180.452288,180.452288,0.124851,0.124851,-2.044096,0.317783,0.146237,-0.402344,0.146237
800.000000,3.550217,3.518000,5.250000,3.778989,0.567975,0.567975,183.509293,183.509293,0.165684,0.165684,-1.903954,0.319397,0.169040,-1.300781,0.169040
801.000000,3.487045,3.500000,6.253906,3.507271,0.561580,0.561580,183.843454,183.843454,0.154276,0.154276,-1.920760,0.318310,0.165175,1.003906,0.165175
802.000000,3.387192,3.482000,5.851562,3.820753,0.561709,0.561709,184.325432,184.325432,0.168974,0.168974,-1.915733,0.306638,0.171912,-0.402344,0.171912
803.000000,3.452698,3.464000,5.152344,3.631232,0.559846,0.559846,184.455210,184.455210,0.154437,0.154437,-1.914655,0.315857,0.165622,-0.699219,0.165622
804.000000,3.405197,3.446000,6.152344,3.903127,0.551526,0.551526,185.466658,185.466658,0.173366,0.173366,-1.858219,0.311598,0.176216,1.000000,0.176216
805.000000,3.503067,3.428000,5.351562,5.065727,0.549811,0.549811,184.339009,184.339009,0.162511,0.162511,-2.055941,0.323230,0.171588,-0.800781,0.171588
806.000000,3.429245,3.410000,5.453125,4.353805,0.556365,0.556365,183.946254,183.946254,0.139730,0.139730,-1.952600,0.317754,0.159458,0.101562,0.159458
807.000000,3.305450,3.392000,6.953125,3.757062,0.542215,0.542215,184.939650,184.939650,0.152432,0.152432,-1.946057,0.309838,0.168559,1.500000,0.168559
808.000000,3.342285,3.374000,6.351562,3.970630,0.547211,0.547211,185.711739,185.711739,0.140350,0.140350,-1.945303,0.313366,0.161701,-0.601562,0.161701
809.000000,3.274307,3.356000,5.152344,3.400548,0.536423,0.536423,185.433660,185.433660,0.165570,0.165570,-1.887836,0.306987,0.176097,-1.199219,0.176097
810.000000,3.265457,3.338000,4.750000,4.471772,0.535564,0.535564,187.906420,187.906420,0.178487,0.178487,-1.832472,0.304262,0.182336,-0.402344,0.182336
811.000000,3.224213,3.320000,2.250000,4.130251,0.532497,0.532497,186.726872,186.726872,0.166501,0.166501,-1.930499,0.303718,0.177463,-2.500000,0.177463
812.000000,3.224564,3.302000,3.351562,3.794374,0.525004,0.525004,188.804558,188.804558,0.179141,0.179141,-1.825790,0.304599,0.185230,1.101562,0.185230
813.000000,3.208694,3.284000,3.152344,4.540515,0.525567,0.525567,189.384186,189.384186,0.185801,0.185801,-1.797752,0.301716,0.188197,-0.199219,0.188197
814.000000,3.064102,3.266000,5.351562,2.549798,0.525723,0.525723,188.365291,188.365291,0.158564,0.158564,-2.083225,0.292623,0.175299,2.199219,0.175299
815.000000,3.116135,3.248000,3.152344,3.754869,0.524083,0.524083,191.881828,191.881828,0.217814,0.217814,-1.805321,0.288304,0.203196,-2.199219,0.203196
816.000000,3.097198,3.230000,2.351562,3.835399,0.517808,0.517808,190.184495,190.184495,0.187745,0.187745,-1.843520,0.293954,0.191080,-0.800781,0.191080
817.000000,3.147919,3.212000,3.050781,3.767233,0.514967,0.514967,190.824004,190.824004,0.197996,0.197996,-1.744280,0.298144,0.196594,0.699219,0.196594
818.000000,3.242279,3.194000,4.453125,3.726757,0.513405,0.513405,190.569489,190.569489,0.193583,0.193583,-1.752717,0.308516,0.194955,1.402344,0.194955
819.000000,3.129028,3.176000,3.550781,4.195192,0.509843,0.509843,189.658507,189.658507,0.176834,0.176834,-1.789163,0.302128,0.187980,-0.902344,0.187980
820.000000,3.085632,3.158000,3.652344,4.175298,0.506927,0.506927,190.125147,190.125147,0.183235,0.183235,-1.775102,0.298009,0.191790,0.101562,0.191790
821.000000,3.024780,3.140000,3.550781,3.167083,0.502817,0.502817,190.284902,190.284902,0.184346,0.184346,-1.804305,0.293597,0.193408,-0.101562,0.193408
822.000000,3.171112,3.122000,2.953125,4.722364,0.505127,0.505127,192.560922,192.560922,0.210403,0.210403,-1.683121,0.302183,0.204998,-0.597656,0.204998
823.000000,3.039352,3.104000,4.550781,2.726958,0.497660,0.497660,190.093628,190.093628,0.161899,0.161899,-1.838298,0.301156,0.183892,1.597656,0.183892
824.000000,3.174301,3.086000,3.152344,3.411121,0.500853,0.500853,193.404172,193.404172,0.217465,0.217465,-1.694246,0.303004,0.209441,-1.398438,0.209441
825.000000,3.197296,3.068000,4.750000,3.654330,0.495504,0.495504,191.713309,191.713309,0.197686,0.197686,-1.781288,0.311039,0.201745,1.597656,0.201745
826.000000,3.006622,3.050000,2.851562,3.273947,0.487617,0.487617,191.299699,191.299699,0.159344,0.159344,-1.826660,0.302685,0.185271,-1.898438,0.185271
827.000000,3.034515,3.032000,4.152344,2.976544,0.490682,0.490682,193.215540,193.215540,0.199541,0.199541,-1.691361,0.296868,0.203988,1.300781,0.203988
828.000000,3.051834,3.014000,2.750000,3.622355,0.488621,0.488621,193.194192,193.194192,0.207107,0.207107,-1.674998,0.298078,0.208157,-1.402344,0.208157
829.000000,3.057739,2.996000,3.953125,3.150179,0.481144,0.481144,192.687814,192.687814,0.183155,0.183155,-1.733107,0.306214,0.198819,1.203125,0.198819
830.000000,3.033035,2.978000,4.652344,3.157730,0.480920,0.480920,193.046389,193.046389,0.189898,0.189898,-1.703608,0.302592,0.202164,0.699219,0.202164
831.000000,3.047073,2.960000,4.250000,3.656566,0.475648,0.475648,192.685693,192.685693,0.189395,0.189395,-1.712386,0.306390,0.203451,-0.402344,0.203451
832.000000,2.865891,2.942000,3.750000,2.651422,0.470510,0.470510,192.823853,192.823853,0.174375,0.174375,-1.747016,0.293031,0.197529,-0.500000,0.197529
833.000000,2.946976,2.924000,3.550781,3.040307,0.471751,0.471751,195.312587,195.312587,0.208799,0.208799,-1.623537,0.294476,0.213988,-0.199219,0.213988
834.000000,2.884384,2.906000,5.050781,2.654588,0.464607,0.464607,193.968414,193.968414,0.190805,0.190805,-1.678959,0.294439,0.207419,1.500000,0.207419
835.000000,2.832047,2.888000,3.550781,2.818918,0.462542,0.462542,194.592676,194.592676,0.193455,0.193455,-1.682427,0.289488,0.209350,-1.500000,0.209350
836.000000,2.832550,2.870000,3.550781,2.541091,0.458691,0.458691,195.299907,195.299907,0.194548,0.194548,-1.645782,0.290971,0.211068,0.000000,0.211068
837.000000,2.907211,2.852000,4.050781,2.951024,0.455998,0.455998,195.766221,195.766221,0.193647,0.193647,-1.648607,0.299990,0.211455,0.500000,0.211455
838.000000,2.723175,2.834000,5.351562,2.035613,0.450629,0.450629,194.937961,194.937961,0.180847,0.180847,-1.737465,0.285545,0.206703,1.300781,0.206703
839.000000,2.821030,2.816000,1.953125,3.129206,0.451044,0.451044,196.960853,196.960853,0.196673,0.196673,-1.710376,0.292667,0.214508,-3.398438,0.214508
840.000000,2.736984,2.798000,6.253906,2.247601,0.440543,0.440543,195.902472,195.902472,0.177623,0.177623,-1.817103,0.291985,0.208204,4.300781,0.208204
841.000000,2.851181,2.780000,4.351562,3.649826,0.444140,0.444140,196.730724,196.730724,0.184734,0.184734,-1.688604,0.301133,0.210701,-1.902344,0.210701
842.000000,2.713669,2.762000,4.550781,2.358449,0.430931,0.430931,194.951453,194.951453,0.158534,0.158534,-1.704925,0.297525,0.201232,0.199219,0.201232
843.000000,2.868179,2.744000,2.953125,2.759330,0.435047,0.435047,197.766227,197.766227,0.188730,0.188730,-1.696619,0.306324,0.215661,-1.597656,0.215661
844.000000,2.757965,2.726000,4.050781,2.295761,0.428364,0.428364,196.808481,196.808481,0.171388,0.171388,-1.661476,0.301003,0.208858,1.097656,0.208858
845.000000,2.744888,2.708000,3.953125,2.556150,0.430344,0.430344,197.491970,197.491970,0.163969,0.163969,-1.680616,0.300134,0.204306,-0.097656,0.204306
846.000000,2.748276,2.690000,2.953125,2.771795,0.421803,0.421803,197.481944,197.481944,0.175872,0.175872,-1.644105,0.302121,0.213374,-1.000000,0.213374
847.000000,2.780502,2.672000,2.750000,3.507946,0.418119,0.418119,197.996639,197.996639,0.168256,0.168256,-1.687698,0.309018,0.210562,-0.203125,0.210562
848.000000,2.698502,2.654000,3.050781,2.300231,0.410694,0.410694,197.528505,197.528505,0.155269,0.155269,-1.671101,0.306189,0.206000,0.300781,0.206000
849.000000,2.741943,2.636000,2.550781,2.525325,0.411163,0.411163,198.847889,198.847889,0.174207,0.174207,-1.656201,0.306870,0.216094,-0.500000,0.216094
850.000000,2.711868,2.618000,3.652344,2.691991,0.406563,0.406563,198.723083,198.723083,0.169588,0.169588,-1.657991,0.306715,0.215198,1.101562,0.215198
851.000000,2.713165,2.600000,4.050781,2.089183,0.402247,0.402247,198.439090,198.439090,0.159949,0.159949,-1.687327,0.311086,0.211431,0.398438,0.211431
852.000000,2.747238,2.582000,3.652344,2.763815,0.402972,0.402972,199.467174,199.467174,0.166011,0.166011,-1.735034,0.313296,0.214502,-0.398438,0.214502
853.000000,2.658508,2.564000,3.250000,3.081429,0.394035,0.394035,198.556545,198.556545,0.153491,0.153491,-1.674101,0.310390,0.210704,-0.402344,0.210704
854.000000,2.723312,2.546000,2.652344,2.460265,0.391461,0.391461,200.274736,200.274736,0.149610,0.149610,-1.781310,0.320215,0.209422,-0.597656,0.209422
855.000000,2.674683,2.528000,2.652344,2.516062,0.388387,0.388387,200.083853,200.083853,0.163136,0.163136,-1.686853,0.313083,0.218121,0.000000,0.218121
856.000000,2.612122,2.510000,3.550781,1.809061,0.385753,0.385753,200.732210,200.732210,0.161111,0.161111,-1.646140,0.307559,0.217953,0.898438,0.217953
857.000000,2.625870,2.492000,2.652344,2.521107,0.382391,0.382391,201.351613,201.351613,0.166081,0.166081,-1.656841,0.309827,0.221982,-0.898438,0.221982
858.000000,2.619080,2.474000,4.453125,1.955433,0.377495,0.377495,201.129894,201.129894,0.158358,0.158358,-1.702952,0.313352,0.219463,1.800781,0.219463
859.000000,2.568695,2.456000,2.851562,2.531729,0.375748,0.375748,201.127151,201.127151,0.156364,0.156364,-1.664264,0.308695,0.218983,-1.601562,0.218983
860.000000,2.551758,2.438000,3.652344,1.881537,0.371248,0.371248,202.090214,202.090214,0.155293,0.155293,-1.643576,0.309293,0.220072,0.800781,0.220072
861.000000,2.490295,2.420000,3.652344,2.180007,0.367421,0.367421,202.378865,202.378865,0.159365,0.159365,-1.583655,0.302935,0.223885,0.000000,0.223885
862.000000,2.505325,2.402000,4.050781,2.124746,0.364747,0.364747,202.988224,202.988224,0.151254,0.151254,-1.629119,0.308040,0.220219,0.398438,0.220219
863.000000,2.558990,2.384000,1.851562,2.636311,0.360953,0.360953,202.658355,202.658355,0.151539,0.151539,-1.744398,0.316673,0.221858,-2.199219,0.221858
864.000000,2.482162,2.366000,3.550781,2.318852,0.357894,0.357894,204.193381,204.193381,0.150623,0.150623,-1.650558,0.309043,0.222519,1.699219,0.222519
865.000000,2.466583,2.348000,3.050781,2.091055,0.356410,0.356410,204.012366,204.012366,0.143955,0.143955,-1.650692,0.309481,0.219147,-0.500000,0.219147
866.000000,2.457565,2.330000,4.550781,1.874382,0.351892,0.351892,204.295481,204.295481,0.149225,0.149225,-1.649325,0.309598,0.224077,1.500000,0.224077
867.000000,2.405685,2.312000,2.750000,1.852455,0.349553,0.349553,204.199220,204.199220,0.142142,0.142142,-1.642989,0.306007,0.220768,-1.800781,0.220768
868.000000,2.324936,2.294000,3.550781,1.822429,0.347303,0.343778,205.349048,205.384688,0.143298,0.148879,-1.594269,0.296677,0.222370,0.800781,0.222370
869.000000,2.324097,2.276000,2.750000,1.489906,0.345278,0.342354,205.962552,205.995812,0.137398,0.142011,-1.612671,0.299040,0.219598,-0.800781,0.219598
870.000000,2.359528,2.258000,4.050781,1.754184,0.347978,0.338711,206.806782,206.939539,0.130734,0.145659,-1.710955,0.303684,0.214437,1.300781,0.214437
871.000000,2.286636,2.240000,3.250000,2.159517,0.336579,0.335793,206.178051,206.184356,0.134916,0.136157,-1.592974,0.299570,0.221611,-0.800781,0.221611
872.000000,2.330414,2.222000,3.453125,2.162807,0.337545,0.335126,206.867494,206.891297,0.130784,0.134676,-1.651520,0.305763,0.218642,0.203125,0.218642
873.000000,2.295532,2.204000,3.050781,1.991065,0.335258,0.331029,207.158810,207.198073,0.128738,0.135603,-1.646985,0.302974,0.218297,-0.402344,0.218297
874.000000,2.277710,2.186000,2.953125,1.705141,0.333273,0.326704,207.569161,207.630983,0.125550,0.136281,-1.662098,0.302522,0.217103,-0.097656,0.217103
875.000000,2.236404,2.168000,3.152344,1.804230,0.332855,0.321295,208.180864,208.305535,0.121037,0.140130,-1.685259,0.298359,0.214408,0.199219,0.214408
876.000000,2.273911,2.150000,3.550781,1.927269,0.330998,0.318292,208.540552,208.675730,0.118471,0.139657,-1.743063,0.305072,0.213525,0.398438,0.213525
877.000000,2.197571,2.132000,2.851562,1.558671,0.326055,0.315298,208.476442,208.561265,0.118432,0.136376,-1.676909,0.297646,0.215532,-0.699219,0.215532
878.000000,2.164032,2.114000,4.351562,1.349483,0.326185,0.310810,209.220085,209.374503,0.113223,0.139174,-1.729293,0.294290,0.212104,1.500000,0.212104
879.000000,2.291931,2.096000,2.550781,1.443632,0.322252,0.312183,209.474604,209.566893,0.110449,0.127391,-1.864455,0.314798,0.211912,-1.800781,0.211912
880.000000,2.148758,2.078000,5.250000,0.981305,0.324726,0.307127,209.774444,209.930807,0.111088,0.142087,-1.802356,0.293558,0.211311,2.699219,0.211311
881.000000,1.826340,2.060000,3.652344,1.051667,0.344684,0.344684,210.146035,210.146035,0.000000,0.000000,-3.568614,0.301539,0.000000,-1.597656,0.000000
882.000000,2.017151,2.042000,6.953125,0.953674,0.393556,0.393556,211.998123,211.998123,0.000000,0.000000,-3.389941,0.298682,0.000000,3.300781,0.000000
883.000000,2.168152,2.024000,1.953125,1.600237,0.368332,0.368332,210.870850,210.870850,0.000000,0.000000,-3.567574,0.339142,0.000000,-5.000000,0.000000
884.000000,2.122772,2.006000,3.152344,1.580706,0.320643,0.299050,210.973731,211.122665,0.104068,0.144861,-1.850325,0.294057,0.208342,1.199219,0.208342
885.000000,2.031708,1.988000,1.953125,1.695781,0.311804,0.296628,210.937264,211.000904,0.101729,0.129268,-1.735266,0.287005,0.210448,-1.199219,0.210448
886.000000,1.636169,1.970000,7.851562,0.582983,0.343871,0.294319,211.276176,211.531306,0.000000,0.141215,-4.561116,0.270657,0.000000,5.898438,0.000000
887.000000,2.212082,1.952000,2.152344,1.906645,0.354138,0.354138,212.485835,212.485835,0.000000,0.000000,-3.820639,0.357297,0.000000,-5.699219,0.000000
888.000000,1.384399,1.934000,6.753906,0.575054,0.340399,0.292860,211.449383,211.497047,0.000000,0.137693,-5.079542,0.230895,0.000000,4.601562,0.000000
889.000000,2.279312,1.916000,2.351562,1.479881,0.344442,0.344442,213.272609,213.272609,-0.000000,0.000000,-3.990779,0.376541,0.000000,-4.402344,0.000000
890.000000,1.422852,1.898000,7.253906,0.584474,0.333951,0.286542,212.141195,212.178176,0.000000,0.136728,-4.888234,0.240992,0.000000,4.902344,0.000000
891.000000,2.090378,1.880000,4.550781,1.237421,0.341140,0.341140,213.575024,213.575024,0.000000,0.000000,-3.536651,0.348029,0.000000,-2.703125,0.000000
892.000000,1.935577,1.880000,7.351562,0.715942,0.376133,0.376133,213.132791,213.132791,0.000000,0.000000,-3.377905,0.297577,0.000000,2.800781,0.000000
893.000000,2.105865,1.880000,1.250000,1.668615,0.349345,0.349345,212.814107,212.814107,0.000000,0.000000,-3.782953,0.343927,0.000000,-6.101562,0.000000
894.000000,1.546936,1.880000,6.652344,0.588915,0.333296,0.284600,212.564664,212.627553,0.000000,0.141413,-4.525768,0.262423,0.000000,5.402344,0.000000
895.000000,1.962555,1.880000,5.250000,1.017370,0.345491,0.345491,213.637945,213.637945,0.000000,0.000000,-3.335366,0.323416,0.000000,-1.402344,0.000000
896.000000,2.023254,1.880000,5.750000,0.954788,0.371052,0.371052,213.416869,213.416869,0.000000,0.000000,-3.388999,0.314569,0.000000,0.500000,0.000000
897.000000,2.034622,1.880000,3.550781,0.997183,0.364374,0.364374,213.057324,213.057324,0.000000,0.000000,-3.437880,0.321083,0.000000,-2.199219,0.000000
898.000000,1.974838,1.880000,5.550781,1.184218,0.370578,0.370578,213.234317,213.234317,0.000000,0.000000,-3.369645,0.307365,0.000000,2.000000,0.000000
899.000000,2.016312,1.880000,4.250000,1.196940,0.362195,0.362195,212.925539,212.925539,0.000000,0.000000,-3.389040,0.319759,0.000000,-1.300781,0.000000
900.000000,1.919952,1.880000,4.953125,0.969229,0.371688,0.371688,213.147721,213.147721,0.000000,0.000000,-3.312254,0.298087,0.000000,0.703125,0.000000
901.000000,2.072067,1.880000,3.250000,1.344414,0.366048,0.366048,213.340535,213.340535,0.000000,0.000000,-3.479326,0.325769,0.000000,-1.703125,0.000000
902.000000,2.104691,2.480000,6.851562,0.972373,0.423264,0.335481,205.103548,208.826621,0.000000,0.137513,-4.782172,0.293279,0.000000,3.601562,0.000000
903.000000,2.926422,2.800000,2.050781,2.646406,0.447390,0.407734,200.691700,203.062762,0.121368,0.155260,-2.627715,0.320578,0.176276,-4.800781,0.176276
904.000000,2.825958,2.800000,5.953125,2.182312,0.447885,0.447885,197.291531,197.291531,0.189861,0.189861,-1.753897,0.295830,0.212106,3.902344,0.212106
905.000000,2.875229,2.800000,2.652344,3.434675,0.447944,0.447944,196.737063,196.737063,0.188382,0.188382,-1.745074,0.301246,0.211344,-3.300781,0.211344
906.000000,2.783966,2.800000,2.453125,2.544386,0.439043,0.439043,195.558707,195.558707,0.167049,0.167049,-1.682578,0.299738,0.203192,-0.199219,0.203192
907.000000,2.813721,2.800000,3.851562,2.262552,0.443071,0.443071,197.162678,197.162678,0.188858,0.188858,-1.641018,0.296866,0.213130,1.398438,0.213130
908.000000,2.849792,2.800000,5.152344,2.601075,0.443531,0.443531,197.263813,197.263813,0.200605,0.200605,-1.616148,0.298216,0.218874,1.300781,0.218874
909.000000,2.843857,2.800000,5.453125,2.298586,0.440317,0.440317,195.727441,195.727441,0.185951,0.185951,-1.634993,0.301857,0.212537,0.300781,0.212537
910.000000,2.795151,2.800000,3.652344,2.480769,0.443076,0.443076,196.431346,196.431346,0.193157,0.193157,-1.639553,0.294092,0.215295,-1.800781,0.215295
911.000000,2.829330,2.800000,3.050781,2.805209,0.440492,0.440492,196.712874,196.712874,0.195902,0.195902,-1.605686,0.298317,0.217512,-0.601562,0.217512
912.000000,2.777344,2.800000,5.152344,2.571588,0.438795,0.438795,196.230286,196.230286,0.185071,0.185071,-1.665939,0.295644,0.212578,2.101562,0.212578
913.000000,2.736542,2.800000,4.351562,2.371578,0.439732,0.439732,196.155059,196.155059,0.185929,0.185929,-1.653625,0.290727,0.212714,-0.800781,0.212714
914.000000,2.950729,2.800000,3.453125,2.704034,0.441148,0.441148,197.288493,197.288493,0.199799,0.199799,-1.693991,0.310037,0.219251,-0.898438,0.219251
915.000000,2.794830,2.800000,2.351562,3.170102,0.438587,0.438587,195.611855,195.611855,0.187364,0.187364,-1.630278,0.297157,0.213813,-1.101562,0.213813
916.000000,2.764725,2.800000,3.953125,2.790322,0.437125,0.437125,196.284426,196.284426,0.181020,0.181020,-1.663305,0.295825,0.211039,1.601562,0.211039
917.000000,2.762177,2.800000,3.953125,3.220406,0.437011,0.437011,195.975638,195.975638,0.187544,0.187544,-1.624988,0.294352,0.214416,0.000000,0.214416
918.000000,2.843491,2.800000,4.851562,2.729697,0.435123,0.435123,195.200110,195.200110,0.173981,0.173981,-1.664266,0.306593,0.208040,0.898438,0.208040
919.000000,2.850021,2.800000,4.152344,2.720573,0.437448,0.437448,195.417726,195.417726,0.184154,0.184154,-1.639649,0.304181,0.212542,-0.699219,0.212542
920.000000,2.792953,2.800000,5.250000,2.124052,0.439965,0.439965,196.128297,196.128297,0.188028,0.188028,-1.631401,0.296213,0.213706,1.097656,0.213706
921.000000,2.810913,2.800000,2.652344,3.121080,0.443921,0.443921,197.147287,197.147287,0.199575,0.199575,-1.651191,0.294169,0.218235,-2.597656,0.218235
922.000000,2.788071,2.800000,3.050781,2.551637,0.436623,0.436623,195.868443,195.868443,0.179994,0.179994,-1.639656,0.298751,0.210672,0.398438,0.210672
923.000000,2.805237,2.800000,2.050781,2.635784,0.441824,0.441824,196.767106,196.767106,0.181840,0.181840,-1.650421,0.297871,0.209960,-1.000000,0.209960
924.000000,2.884705,2.800000,3.550781,3.038027,0.438989,0.438989,196.693530,196.693530,0.191725,0.191725,-1.655311,0.305664,0.215896,1.500000,0.215896
925.000000,2.878586,2.800000,3.750000,2.407260,0.437933,0.437933,195.413602,195.413602,0.175585,0.175585,-1.677127,0.308722,0.207978,0.199219,0.207978
926.000000,2.876099,2.800000,5.750000,2.331274,0.444014,0.444014,196.888629,196.888629,0.192450,0.192450,-1.671750,0.302322,0.214639,2.000000,0.214639
927.000000,2.849670,2.800000,4.453125,2.547414,0.444137,0.444137,196.281320,196.281320,0.188792,0.188792,-1.649794,0.300192,0.212756,-1.296875,0.212756
928.000000,2.819016,2.800000,3.851562,2.951841,0.442012,0.442012,196.151925,196.151925,0.186875,0.186875,-1.632188,0.298279,0.212464,-0.601562,0.212464
929.000000,2.850388,2.800000,4.250000,2.727909,0.439805,0.439805,195.756468,195.756468,0.178157,0.178157,-1.659276,0.304318,0.208712,0.398438,0.208712
930.000000,2.751755,2.800000,5.750000,2.185214,0.441779,0.441779,195.967437,195.967437,0.181200,0.181200,-1.675578,0.292333,0.209648,1.500000,0.209648
931.000000,2.736328,2.800000,4.050781,2.338061,0.445464,0.445464,196.910382,196.910382,0.194565,0.194565,-1.659334,0.286621,0.215235,-1.699219,0.215235
932.000000,2.815567,2.800000,1.250000,3.307431,0.442801,0.442801,197.311293,197.311293,0.198348,0.198348,-1.661226,0.295380,0.217986,-2.800781,0.217986
933.000000,2.743423,2.800000,2.453125,2.554808,0.437843,0.437843,196.082429,196.082429,0.177054,0.177054,-1.677480,0.293984,0.208766,1.203125,0.208766
934.000000,2.766388,2.800000,4.453125,2.124217,0.443625,0.443625,197.562061,197.562061,0.192887,0.192887,-1.654067,0.290878,0.214983,2.000000,0.214983
935.000000,2.886261,2.800000,2.550781,3.422863,0.445049,0.445049,197.376389,197.376389,0.198613,0.198613,-1.660967,0.301733,0.217390,-1.902344,0.217390
936.000000,2.705353,2.800000,3.851562,2.214289,0.439579,0.439579,195.551386,195.551386,0.166635,0.166635,-1.742394,0.291114,0.202810,1.300781,0.202810
937.000000,2.838425,2.800000,3.652344,3.083553,0.444384,0.444384,197.796561,197.796561,0.196603,0.196603,-1.611552,0.297407,0.216602,-0.199219,0.216602
938.000000,2.766281,2.800000,3.953125,2.586732,0.441453,0.441453,195.715173,195.715173,0.169107,0.169107,-1.686810,0.296341,0.203516,0.300781,0.203516
939.000000,2.741486,2.800000,4.351562,2.602210,0.443534,0.443534,196.665142,196.665142,0.189301,0.189301,-1.645048,0.288962,0.213206,0.398438,0.213206
940.000000,2.798264,2.800000,2.652344,2.689326,0.443983,0.443983,196.773233,196.773233,0.190137,0.190137,-1.646716,0.294590,0.213484,-1.699219,0.213484
941.000000,2.798462,2.800000,4.750000,2.437024,0.444704,0.444704,196.951654,196.951654,0.188668,0.188668,-1.664364,0.294571,0.212513,2.097656,0.212513
942.000000,2.921021,2.803333,4.652344,2.508709,0.445545,0.445545,196.720381,196.720381,0.191795,0.191795,-1.679507,0.306471,0.213820,-0.097656,0.213820
943.000000,2.775085,2.806667,4.152344,2.267051,0.446351,0.446351,196.005900,196.005900,0.187355,0.187355,-1.644081,0.291637,0.211329,-0.500000,0.211329
944.000000,2.798401,2.810000,2.550781,3.024433,0.449855,0.449855,197.027358,197.027358,0.179818,0.179818,-1.686040,0.293966,0.206420,-1.601562,0.206420
945.000000,2.884506,2.813333,4.351562,2.999663,0.444423,0.444423,196.184872,196.184872,0.182075,0.182075,-1.692001,0.305045,0.209259,1.800781,0.209259
946.000000,2.704880,2.816667,3.851562,2.720633,0.445450,0.445450,195.299164,195.299164,0.171582,0.171582,-1.744432,0.287548,0.203563,-0.500000,0.203563
947.000000,2.799377,2.820000,3.453125,2.631459,0.447251,0.447251,196.672745,196.672745,0.188954,0.188954,-1.636782,0.293494,0.211850,-0.398438,0.211850
948.000000,2.737686,2.823333,4.953125,1.899529,0.447968,0.447968,196.364734,196.364734,0.192472,0.192472,-1.680153,0.286078,0.213389,1.500000,0.213389
949.000000,2.917099,2.826667,3.250000,3.106678,0.452069,0.452069,197.477601,197.477601,0.201049,0.201049,-1.664716,0.301346,0.216348,-1.703125,0.216348
950.000000,2.745163,2.830000,2.953125,3.282926,0.446752,0.446752,195.154502,195.154502,0.176093,0.176093,-1.706028,0.290411,0.205479,-0.296875,0.205479
951.000000,2.784714,2.833333,2.652344,2.716854,0.446532,0.446532,195.591990,195.591990,0.176853,0.176853,-1.679059,0.294548,0.205936,-0.300781,0.205936
952.000000,2.810883,2.836667,3.250000,2.773595,0.450354,0.450354,196.449622,196.449622,0.194934,0.194934,-1.628547,0.292233,0.213862,0.597656,0.213862
953.000000,2.877853,2.840000,3.351562,2.857726,0.450628,0.450628,195.963220,195.963220,0.191746,0.191746,-1.635200,0.299679,0.212186,0.101562,0.212186
954.000000,2.800644,2.843333,3.750000,2.801259,0.450730,0.450730,195.563706,195.563706,0.179451,0.179451,-1.677279,0.293886,0.205964,0.398438,0.205964
955.000000,2.810074,2.846667,2.750000,2.351019,0.451525,0.451525,195.681338,195.681338,0.180855,0.180855,-1.678853,0.294263,0.206431,-1.000000,0.206431
956.000000,2.917755,2.850000,3.050781,3.711102,0.454565,0.454565,197.029096,197.029096,0.202618,0.202618,-1.626530,0.300017,0.216328,0.300781,0.216328
957.000000,2.683243,2.853333,4.652344,2.625866,0.448095,0.448095,194.229800,194.229800,0.169021,0.169021,-1.852394,0.284582,0.201434,1.601562,0.201434
958.000000,2.917023,2.856667,3.351562,2.274151,0.454951,0.454951,196.647468,196.647468,0.201108,0.201108,-1.639864,0.300056,0.215465,-1.300781,0.215465
959.000000,2.759979,2.860000,3.050781,2.775621,0.457055,0.457055,196.262999,196.262999,0.205728,0.205728,-1.656155,0.282217,0.217063,-0.300781,0.217063
960.000000,2.888672,2.863333,4.851562,2.807615,0.454970,0.454970,196.163589,196.163589,0.198147,0.198147,-1.647988,0.297684,0.214001,1.800781,0.214001
961.000000,2.779556,2.866667,7.550781,2.131841,0.454388,0.454388,194.699071,194.699071,0.191386,0.191386,-1.735195,0.287906,0.210832,2.699219,0.210832
962.000000,2.884949,2.870000,2.351562,3.044817,0.461737,0.461737,196.145936,196.145936,0.189816,0.189816,-1.862718,0.295913,0.207799,-5.199219,0.207799
963.000000,2.808350,2.873333,3.550781,3.191659,0.454050,0.454050,195.033993,195.033993,0.189418,0.189418,-1.676483,0.291395,0.209956,1.199219,0.209956
964.000000,2.855804,2.876667,3.652344,3.152158,0.455822,0.455822,194.967848,194.967848,0.183359,0.183359,-1.665883,0.296680,0.206378,0.101562,0.206378
965.000000,2.824005,2.880000,4.750000,2.816529,0.457690,0.457690,194.913220,194.913220,0.168358,0.168358,-1.737078,0.295364,0.198222,1.097656,0.198222
966.000000,2.930786,2.883333,5.050781,2.517633,0.459523,0.459523,195.307089,195.307089,0.195350,0.195350,-1.644819,0.300547,0.211208,0.300781,0.211208
967.000000,2.925720,2.886667,3.250000,2.924609,0.460557,0.460557,194.873056,194.873056,0.194990,0.194990,-1.669992,0.299642,0.210712,-1.800781,0.210712
968.000000,2.902252,2.890000,5.050781,2.760274,0.458704,0.458704,194.616098,194.616098,0.191007,0.191007,-1.672210,0.298787,0.209313,1.800781,0.209313
969.000000,2.845047,2.893333,3.652344,2.528794,0.460582,0.460582,194.612248,194.612248,0.196805,0.196805,-1.662609,0.291040,0.211597,-1.398438,0.211597
970.000000,2.893555,2.896667,2.550781,2.552855,0.463606,0.463606,196.000314,196.000314,0.209409,0.209409,-1.615609,0.292419,0.216792,-1.101562,0.216792
971.000000,2.921677,2.900000,3.750000,3.267131,0.465863,0.465863,196.263229,196.263229,0.208538,0.208538,-1.624857,0.294463,0.215672,1.199219,0.215672
972.000000,2.897598,2.903333,5.550781,2.404680,0.461299,0.461299,194.208242,194.208242,0.185265,0.185265,-1.693239,0.298249,0.205672,1.800781,0.205672
973.000000,2.928070,2.906667,4.750000,3.319297,0.469160,0.469160,195.644395,195.644395,0.204282,0.204282,-1.635928,0.294484,0.212610,-0.800781,0.212610
974.000000,2.910812,2.910000,5.050781,2.374201,0.462067,0.462067,193.739767,193.739767,0.177187,0.177187,-1.691939,0.300793,0.201402,0.300781,0.201402
975.000000,2.853348,2.913333,2.953125,2.919540,0.470506,0.470506,195.744271,195.744271,0.208402,0.208402,-1.675790,0.285697,0.214179,-2.097656,0.214179
976.000000,2.959885,2.916667,2.652344,3.228350,0.467411,0.467411,195.449279,195.449279,0.198800,0.198800,-1.647782,0.299439,0.210486,-0.300781,0.210486
977.000000,2.825134,2.920000,4.351562,3.071709,0.465029,0.465029,194.328498,194.328498,0.191799,0.191799,-1.724373,0.288037,0.207781,1.699219,0.207781
978.000000,2.946518,2.923333,4.351562,3.706574,0.466014,0.466014,194.353251,194.353251,0.190934,0.190934,-1.660541,0.300145,0.207060,0.000000,0.207060
979.000000,2.830292,2.926667,5.250000,2.956641,0.461790,0.461790,192.792582,192.792582,0.175538,0.175538,-1.748803,0.292896,0.200654,0.898438,0.200654
980.000000,2.876495,2.930000,5.453125,3.144059,0.468912,0.468912,194.394316,194.394316,0.189171,0.189171,-1.685762,0.292104,0.205328,0.203125,0.205328
981.000000,2.853180,2.933333,6.550781,2.539396,0.467544,0.467544,193.663421,193.663421,0.187874,0.187874,-1.713598,0.290544,0.205096,1.097656,0.205096
982.000000,2.950195,2.936667,2.250000,3.705585,0.473712,0.473712,194.924964,194.924964,0.197968,0.197968,-1.798954,0.295919,0.208187,-4.300781,0.208187
983.000000,2.853928,2.940000,5.152344,2.646554,0.464994,0.464994,193.337971,193.337971,0.182811,0.182811,-1.784855,0.292620,0.203346,2.902344,0.203346
984.000000,3.014755,2.943333,3.351562,3.548341,0.473207,0.473207,194.754067,194.754067,0.203441,0.203441,-1.683927,0.301605,0.210977,-1.800781,0.210977
985.000000,2.782867,2.946667,4.750000,2.646642,0.468547,0.468547,193.169407,193.169407,0.180445,0.180445,-1.839933,0.284280,0.201123,1.398438,0.201123
986.000000,3.019165,2.950000,3.250000,3.077600,0.475128,0.475128,195.316588,195.316588,0.206606,0.206606,-1.669612,0.300640,0.211914,-1.500000,0.211914
987.000000,2.928070,2.953333,2.851562,3.722329,0.471920,0.471920,193.474265,193.474265,0.196196,0.196196,-1.660258,0.294776,0.207863,-0.398438,0.207863
988.000000,2.972488,2.956667,5.453125,2.295270,0.469284,0.469284,193.209001,193.209001,0.183514,0.183514,-1.739234,0.302749,0.202429,2.601562,0.202429
989.000000,2.922226,2.960000,4.851562,2.728291,0.476367,0.476367,194.207714,194.207714,0.168757,0.168757,-1.752976,0.297286,0.193054,-0.601562,0.193054
990.000000,2.887329,2.963333,4.550781,2.712626,0.475985,0.475985,193.918766,193.918766,0.202207,0.202207,-1.676941,0.287929,0.209550,-0.300781,0.209550
991.000000,2.914673,2.966667,4.550781,2.791989,0.477441,0.477441,194.280143,194.280143,0.204117,0.204117,-1.658399,0.289719,0.210030,0.000000,0.210030
992.000000,2.907379,2.970000,3.550781,2.859366,0.477733,0.477733,194.186866,194.186866,0.207981,0.207981,-1.662608,0.288200,0.211786,-1.000000,0.211786
993.000000,2.907730,2.973333,5.050781,2.858622,0.478430,0.478430,194.609601,194.609601,0.208315,0.208315,-1.674804,0.287892,0.211736,1.500000,0.211736
994.000000,2.913940,2.976667,6.050781,2.825332,0.479307,0.479307,193.910588,193.910588,0.204224,0.204224,-1.675418,0.288861,0.209526,1.000000,0.209526
995.000000,2.899353,2.980000,3.750000,3.186707,0.478957,0.478957,193.395733,193.395733,0.193586,0.193586,-1.750560,0.289417,0.204519,-2.300781,0.204519
996.000000,2.864655,2.983333,5.050781,2.497456,0.478012,0.478012,193.627974,193.627974,0.196752,0.196752,-1.747842,0.285789,0.206325,1.300781,0.206325
997.000000,2.974792,2.986667,4.250000,3.791165,0.482241,0.482241,194.923350,194.923350,0.219575,0.219575,-1.617519,0.290992,0.215881,-0.800781,0.215881
998.000000,2.939987,2.990000,5.953125,2.786396,0.474546,0.474546,192.586057,192.586057,0.160169,0.160169,-1.799660,0.301495,0.189241,1.703125,0.189241
999.000000,3.052872,2.993333,5.550781,3.433182,0.483302,0.483302,193.594122,193.594122,0.203426,0.203426,-1.669896,0.301074,0.207967,-0.402344,0.207967


==> Figures/Data/PlotEpisode/DataRLVSR30104_episode497.csv <==
1.000000,2.946732,3.100000,-0.250000,4.791324,0.359691,0.359691,187.416341,187.416341,0.428211,0.428211,-1.509864,0.302325,0.356708,0.000000,0.356708
2.000000,3.559174,3.700000,2.050781,5.931280,0.513134,0.513134,195.710927,195.710927,0.377031,0.377031,-2.870683,0.306245,0.272363,2.300781,0.272363
3.000000,3.723175,3.900000,14.652344,1.508114,0.597948,0.597948,179.271813,179.271813,0.246851,0.246851,-2.427040,0.309294,0.197126,12.601562,0.197126
4.000000,3.913361,3.900000,7.152344,4.104083,0.622497,0.622497,172.134203,172.134203,0.199197,0.199197,-2.235658,0.323500,0.172194,-7.500000,0.172194
5.000000,3.816177,3.900000,6.652344,4.656444,0.635433,0.635433,175.651414,175.651414,0.174388,0.174388,-1.987962,0.314612,0.159273,-0.500000,0.159273
6.000000,3.743515,3.900000,6.050781,4.314840,0.630610,0.630610,175.118013,175.118013,0.188074,0.188074,-2.027167,0.308246,0.165942,-0.601562,0.165942
7.000000,3.818924,3.900000,5.750000,5.435731,0.631772,0.631772,176.554849,176.554849,0.174332,0.174332,-2.906026,0.316204,0.159935,-0.300781,0.159935
8.000000,3.845596,3.900000,6.453125,4.786766,0.623635,0.623635,174.924051,174.924051,0.199822,0.199822,-1.883254,0.317374,0.172224,0.703125,0.172224
9.000000,3.767471,3.900000,7.753906,4.468889,0.629214,0.629214,175.332939,175.332939,0.187258,0.187258,-2.005249,0.310854,0.165871,1.300781,0.165871
10.000000,3.796875,3.900000,6.253906,4.437854,0.633152,0.633152,175.347793,175.347793,0.174463,0.174463,-2.017801,0.313848,0.159731,-1.500000,0.159731
11.000000,3.834839,3.900000,8.351562,4.001083,0.630667,0.630667,175.723390,175.723390,0.187056,0.187056,-1.965604,0.315906,0.165504,2.097656,0.165504
12.000000,3.831039,3.900000,9.050781,3.484886,0.637961,0.637961,175.572220,175.572220,0.158139,0.158139,-2.028752,0.317486,0.151904,0.699219,0.151904
13.000000,3.915741,3.900000,6.953125,3.947284,0.642104,0.642104,176.265199,176.265199,0.156251,0.156251,-2.047153,0.323236,0.150361,-2.097656,0.150361
14.000000,3.922791,3.900000,8.253906,3.493724,0.636429,0.636429,176.280042,176.280042,0.168958,0.168958,-1.981895,0.323906,0.156791,1.300781,0.156791
15.000000,3.893448,3.900000,7.851562,3.662462,0.641955,0.641955,176.545884,176.545884,0.156674,0.156674,-2.011832,0.321383,0.150568,-0.402344,0.150568
16.000000,3.907959,3.900000,6.953125,4.646158,0.640360,0.640360,176.468199,176.468199,0.158605,0.158605,-2.008616,0.322872,0.151675,-0.898438,0.151675
17.000000,3.792389,3.900000,5.953125,5.063446,0.630674,0.630674,174.690618,174.690618,0.186006,0.186006,-2.125299,0.312571,0.165063,-1.000000,0.165063
18.000000,3.869644,3.900000,6.851562,4.265952,0.626214,0.626214,174.797512,174.797512,0.197616,0.197616,-1.885128,0.318747,0.170788,0.898438,0.170788
19.000000,3.923492,3.900000,7.753906,3.693461,0.633441,0.633441,175.311789,175.311789,0.182938,0.182938,-1.931675,0.322827,0.163245,0.902344,0.163245
20.000000,3.941635,3.900000,6.550781,4.083273,0.639161,0.639161,176.909547,176.909547,0.161704,0.161704,-2.009377,0.325605,0.153211,-1.203125,0.153211
21.000000,3.845932,3.900000,6.453125,4.497852,0.634509,0.634509,176.170916,176.170916,0.172912,0.172912,-1.968731,0.317644,0.158821,-0.097656,0.158821
22.000000,3.785751,3.900000,7.351562,4.680486,0.631526,0.631526,175.732147,175.732147,0.179889,0.179889,-2.000350,0.312672,0.162329,0.898438,0.162329
23.000000,3.830627,3.900000,6.050781,4.196942,0.631823,0.631823,175.297290,175.297290,0.174147,0.174147,-1.984117,0.317184,0.159847,-1.300781,0.159847
24.000000,3.760956,3.900000,6.753906,4.164612,0.632324,0.632324,176.547657,176.547657,0.177197,0.177197,-2.036335,0.310753,0.161043,0.703125,0.161043
25.000000,3.821167,3.900000,7.753906,4.216924,0.633892,0.633892,176.825927,176.825927,0.168955,0.168955,-2.003074,0.316458,0.157258,1.000000,0.157258
26.000000,3.870117,3.900000,7.152344,4.643524,0.635450,0.635450,175.628993,175.628993,0.166110,0.166110,-1.981818,0.320384,0.155761,-0.601562,0.155761
27.000000,3.797256,3.900000,5.652344,4.447956,0.632132,0.632132,174.784384,174.784384,0.182447,0.182447,-1.993777,0.312997,0.163290,-1.500000,0.163290
28.000000,3.930527,3.900000,6.253906,5.357854,0.630744,0.630744,175.976318,175.976318,0.187585,0.187585,-2.761675,0.323673,0.165711,0.601562,0.165711
29.000000,3.834518,3.900000,5.550781,4.845965,0.624258,0.624258,174.367724,174.367724,0.201326,0.201326,-1.886786,0.315989,0.172723,-0.703125,0.172723
30.000000,3.864120,3.900000,5.050781,4.645662,0.626767,0.626767,175.269764,175.269764,0.205418,0.205418,-1.862855,0.316847,0.173908,-0.500000,0.173908
31.000000,3.919601,3.900000,5.050781,5.542948,0.628276,0.628276,176.155100,176.155100,0.193694,0.193694,-2.921657,0.322717,0.168745,0.000000,0.168745
32.000000,3.976654,3.900000,4.851562,4.729896,0.620169,0.620169,174.570505,174.570505,0.218218,0.218218,-1.834743,0.326503,0.180524,-0.199219,0.180524
33.000000,3.932938,3.900000,4.851562,5.209982,0.625284,0.625284,175.473273,175.473273,0.205268,0.205268,-2.550166,0.323072,0.174148,0.000000,0.174148
34.000000,3.931503,3.900000,6.652344,4.270861,0.621744,0.621744,174.768672,174.768672,0.215932,0.215932,-1.847949,0.322571,0.179259,1.800781,0.179259
35.000000,3.857040,3.900000,6.253906,5.013914,0.632669,0.632669,175.342462,175.342462,0.186032,0.186032,-1.945914,0.317154,0.164689,-0.398438,0.164689
36.000000,3.810059,3.900000,6.652344,5.310638,0.625211,0.625211,174.185111,174.185111,0.218340,0.218340,-2.661609,0.310976,0.179517,0.398438,0.179517
37.000000,3.753830,3.900000,4.750000,5.151780,0.622090,0.622090,173.608669,173.608669,0.220258,0.220258,-2.528212,0.307207,0.180951,-1.902344,0.180951
38.000000,3.800720,3.900000,4.953125,5.287580,0.622699,0.622699,175.721756,175.721756,0.215023,0.215023,-2.650557,0.311634,0.178688,0.203125,0.178688
39.000000,3.804993,3.900000,7.453125,4.461114,0.623352,0.623352,175.476824,175.476824,0.202974,0.202974,-1.949990,0.313630,0.173591,2.500000,0.173591
40.000000,3.812714,3.900000,7.152344,4.666975,0.633781,0.633781,175.389648,175.389648,0.174557,0.174557,-1.986672,0.314909,0.159653,-0.300781,0.159653
41.000000,3.879715,3.900000,7.453125,4.124653,0.631932,0.631932,175.424891,175.424891,0.178700,0.178700,-1.936505,0.320471,0.161751,0.300781,0.161751
42.000000,3.308578,3.000000,6.753906,3.529294,0.470531,0.470531,170.377572,170.377572,0.338248,0.338248,-1.747936,0.306980,0.271783,-0.699219,0.271783
43.000000,3.020187,3.025087,1.750000,3.966565,0.364819,0.364819,186.011714,186.011714,0.439791,0.439791,-1.162039,0.305366,0.358662,-5.003906,0.358662
44.000000,3.264816,3.050174,2.050781,4.271588,0.366118,0.366118,192.194834,192.194834,0.476840,0.476840,-1.108040,0.322150,0.372286,0.300781,0.372286
45.000000,3.305145,3.075260,5.050781,3.374739,0.370160,0.370160,188.999704,188.999704,0.462498,0.462498,-1.244456,0.327091,0.364740,3.000000,0.364740
46.000000,3.300507,3.100347,3.750000,3.232439,0.380621,0.380621,187.782410,187.782410,0.447508,0.447508,-1.178286,0.324760,0.353668,-1.300781,0.353668
47.000000,3.304306,3.125434,3.152344,3.431616,0.397452,0.397452,189.305714,189.305714,0.446521,0.446521,-1.168337,0.317798,0.345111,-0.597656,0.345111
48.000000,3.202560,3.150246,4.152344,2.914598,0.413704,0.413704,189.170336,189.170336,0.413444,0.413444,-1.120673,0.307125,0.324820,1.000000,0.324820
49.000000,3.383621,3.175058,4.851562,3.402224,0.417783,0.417783,189.719947,189.719947,0.446915,0.446915,-1.257005,0.316547,0.335919,0.699219,0.335919
50.000000,3.329117,3.199870,6.851562,3.328419,0.423938,0.423938,186.640557,186.640557,0.392629,0.392629,-1.251150,0.318686,0.312107,2.000000,0.312107
51.000000,3.364639,3.224682,5.652344,3.104544,0.424194,0.424194,185.814823,185.814823,0.399572,0.399572,-1.232698,0.320677,0.314771,-1.199219,0.314771
52.000000,3.389191,3.249494,6.851562,2.972441,0.437123,0.437123,186.911731,186.911731,0.401950,0.401950,-1.251450,0.317025,0.310287,1.199219,0.310287
53.000000,3.395828,3.273759,5.351562,2.869651,0.439778,0.439778,185.199674,185.199674,0.391749,0.391749,-1.256131,0.318372,0.305172,-1.500000,0.305172
54.000000,3.431107,3.298025,6.152344,3.226781,0.462894,0.462894,187.730534,187.730534,0.378284,0.378284,-1.316902,0.314407,0.290759,0.800781,0.290759
55.000000,3.345108,3.322290,5.152344,3.789270,0.469308,0.469308,185.367476,185.367476,0.349455,0.349455,-1.304006,0.308913,0.276810,-1.000000,0.276810
56.000000,3.364059,3.346555,4.652344,3.972726,0.497542,0.497542,186.495216,186.495216,0.275371,0.275371,-1.493269,0.312026,0.236206,-0.500000,0.236206
57.000000,3.301331,3.370820,7.351562,2.793086,0.516500,0.516500,186.633884,186.633884,0.239015,0.239015,-1.691775,0.304842,0.214708,2.699219,0.214708
58.000000,3.502380,3.394273,6.453125,3.326483,0.498379,0.498379,185.882045,185.882045,0.330080,0.330080,-1.434548,0.314788,0.258803,-0.898438,0.258803
59.000000,3.560349,3.417726,5.652344,3.229430,0.518741,0.518741,185.206425,185.206425,0.273527,0.273527,-1.622225,0.321572,0.228997,-0.800781,0.228997
60.000000,3.530411,3.441179,5.351562,3.627212,0.532423,0.532423,185.703666,185.703666,0.254661,0.254661,-1.629605,0.316591,0.217059,-0.300781,0.217059
61.000000,3.560959,3.464631,4.851562,4.146938,0.547372,0.547372,185.359328,185.359328,0.216137,0.216137,-1.756294,0.319958,0.196421,-0.500000,0.196421
62.000000,3.512985,3.488084,6.050781,3.723085,0.552921,0.552921,184.217884,184.217884,0.200393,0.200393,-1.779093,0.316126,0.188102,1.199219,0.188102
63.000000,3.593826,3.510467,6.050781,3.345191,0.561121,0.561121,184.908848,184.908848,0.200471,0.200471,-1.806752,0.320030,0.186184,0.000000,0.186184
64.000000,3.629105,3.532850,5.050781,4.546468,0.566394,0.566394,184.692206,184.692206,0.213177,0.213177,-1.799186,0.318846,0.190484,-1.000000,0.190484
65.000000,3.609695,3.555234,5.550781,4.595134,0.565696,0.565696,181.858048,181.858048,0.198842,0.198842,-1.801778,0.319871,0.184394,0.500000,0.184394
66.000000,3.628754,3.577617,6.050781,4.359808,0.571689,0.571689,181.821484,181.821484,0.189185,0.189185,-1.835566,0.320804,0.178762,0.500000,0.178762
67.000000,3.640991,3.600000,6.253906,4.175134,0.577435,0.577435,181.699834,181.699834,0.183799,0.183799,-1.853424,0.320488,0.175099,0.203125,0.175099
68.000000,3.681839,3.621068,6.351562,4.174480,0.582156,0.582156,181.539760,181.539760,0.179026,0.179026,-1.881679,0.322992,0.171959,0.097656,0.171959
69.000000,3.714783,3.642137,7.050781,3.443465,0.588647,0.588647,181.032286,181.032286,0.174398,0.174398,-1.914880,0.324045,0.168531,0.699219,0.168531
70.000000,3.652328,3.663205,5.152344,4.722672,0.596181,0.596181,182.214224,182.214224,0.179796,0.179796,-1.915457,0.314738,0.169323,-1.898438,0.169323
71.000000,3.753387,3.684274,6.550781,3.954644,0.590420,0.590420,179.823594,179.823594,0.189869,0.189869,-1.882332,0.324033,0.174925,1.398438,0.174925
72.000000,3.727615,3.705342,5.851562,4.305315,0.601838,0.601838,179.541850,179.541850,0.175539,0.175539,-1.909870,0.319716,0.166303,-0.699219,0.166303
73.000000,3.765366,3.724865,6.253906,4.884646,0.601804,0.601804,178.786976,178.786976,0.186372,0.186372,-1.880671,0.321150,0.171001,0.402344,0.171001
74.000000,3.786911,3.744388,5.953125,4.404073,0.601594,0.601594,177.488685,177.488685,0.191554,0.191554,-1.865465,0.322202,0.173270,-0.300781,0.173270
75.000000,3.734909,3.763911,6.253906,4.772427,0.608047,0.608047,177.817991,177.817991,0.188069,0.188069,-1.882739,0.315882,0.170442,0.300781,0.170442
76.000000,3.834976,3.783434,8.550781,3.179276,0.608676,0.608676,177.041483,177.041483,0.192958,0.192958,-1.915951,0.323287,0.172395,2.296875,0.172395
77.000000,3.913788,3.802957,5.953125,4.614782,0.623482,0.623482,178.901493,178.901493,0.163650,0.163650,-2.072767,0.329042,0.156926,-2.597656,0.156926
78.000000,3.930130,3.820720,8.253906,3.792248,0.615505,0.615505,176.768969,176.768969,0.189465,0.189465,-1.974886,0.329204,0.169518,2.300781,0.169518
79.000000,3.771133,3.838484,5.050781,4.583771,0.626620,0.626620,176.771130,176.771130,0.164407,0.164407,-2.073261,0.315742,0.156665,-3.203125,0.156665
80.000000,3.799911,3.856247,2.851562,7.179904,0.619643,0.619643,177.572298,177.572298,0.185211,0.185211,-4.625057,0.317421,0.166888,-2.199219,0.166888
81.000000,3.911880,3.874010,6.453125,4.684637,0.596016,0.596016,175.475793,175.475793,0.267189,0.267189,-1.763677,0.322393,0.205770,3.601562,0.205770
82.000000,3.842178,3.891774,7.550781,4.167564,0.627279,0.627279,175.031201,175.031201,0.194034,0.194034,-1.907677,0.316658,0.169084,1.097656,0.169084
83.000000,3.925293,3.907583,5.953125,4.599133,0.635961,0.635961,175.550573,175.550573,0.169400,0.169400,-1.985792,0.324219,0.157064,-1.597656,0.157064
84.000000,4.041168,3.923392,6.351562,4.184852,0.630690,0.630690,175.032998,175.032998,0.199331,0.199331,-1.934610,0.330857,0.170607,0.398438,0.170607
85.000000,4.080887,3.939202,4.550781,5.667627,0.635270,0.635270,174.800783,174.800783,0.200580,0.200580,-3.148291,0.332131,0.170216,-1.800781,0.170216
86.000000,4.048416,3.955011,7.050781,5.418968,0.620713,0.620713,173.344716,173.344716,0.251151,0.251151,-2.724931,0.326810,0.193670,2.500000,0.193670
87.000000,3.949203,3.970820,6.652344,4.805880,0.633422,0.633422,172.579146,172.579146,0.212814,0.212814,-1.845779,0.320158,0.175587,-0.398438,0.175587
88.000000,3.993179,3.984502,6.453125,5.346086,0.641550,0.641550,173.649267,173.649267,0.195744,0.195744,-2.734865,0.323418,0.167006,-0.199219,0.167006
89.000000,3.790359,3.998184,5.652344,4.993656,0.639910,0.639910,172.888386,172.888386,0.197980,0.197980,-2.099752,0.307232,0.168241,-0.800781,0.168241
90.000000,3.829971,4.011866,5.953125,4.356949,0.641705,0.641705,174.390892,174.390892,0.196054,0.196054,-2.055584,0.310096,0.167103,0.300781,0.167103
91.000000,3.899246,4.025548,8.050781,4.541638,0.648635,0.648635,174.954571,174.954571,0.181705,0.181705,-2.057555,0.315420,0.159884,2.097656,0.159884
92.000000,3.881134,4.039230,9.550781,3.195274,0.655458,0.655458,173.202306,173.202306,0.166385,0.166385,-2.134837,0.313861,0.152292,1.500000,0.152292
93.000000,3.963928,4.050635,7.351562,4.522951,0.664789,0.664789,175.150028,175.150028,0.158377,0.158377,-2.107645,0.318394,0.147348,-2.199219,0.147348
94.000000,4.001495,4.062040,5.953125,4.725845,0.657564,0.657564,172.603709,172.603709,0.182512,0.182512,-1.987969,0.320275,0.158590,-1.398438,0.158590
95.000000,3.980240,4.073445,8.050781,4.951537,0.654607,0.654607,172.697550,172.697550,0.194240,0.194240,-1.995682,0.317826,0.163921,2.097656,0.163921
96.000000,4.005066,4.084850,7.652344,4.407966,0.659375,0.659375,171.186489,171.186489,0.187675,0.187675,-1.974467,0.319100,0.160372,-0.398438,0.160372
97.000000,4.028275,4.096255,7.152344,3.976901,0.664865,0.664865,172.154896,172.154896,0.171011,0.171011,-2.019548,0.321548,0.152572,-0.500000,0.152572
98.000000,3.998337,4.105257,6.550781,4.883490,0.667066,0.667066,173.079457,173.079457,0.171535,0.171535,-2.054536,0.318281,0.152406,-0.601562,0.152406
99.000000,4.090118,4.114260,6.753906,4.910312,0.661978,0.661978,172.023804,172.023804,0.187130,0.187130,-1.948691,0.325004,0.159679,0.203125,0.159679
100.000000,4.091202,4.123263,7.652344,4.067669,0.661365,0.661365,171.426827,171.426827,0.199476,0.199476,-1.923198,0.323382,0.164783,0.898438,0.164783
101.000000,4.058182,4.132265,8.453125,4.078181,0.671743,0.671743,172.452959,172.452959,0.164330,0.164330,-2.053654,0.322460,0.148644,0.800781,0.148644
102.000000,4.099808,4.141268,6.351562,4.169874,0.675829,0.675829,171.649894,171.649894,0.161213,0.161213,-2.079192,0.324750,0.146676,-2.101562,0.146676
103.000000,4.047379,4.147770,6.050781,5.179057,0.667852,0.667852,172.215915,172.215915,0.193192,0.193192,-2.636278,0.318557,0.161070,-0.300781,0.161070
104.000000,4.102890,4.154272,4.851562,5.587423,0.663003,0.663003,170.773416,170.773416,0.216924,0.216924,-2.971224,0.321022,0.171418,-1.199219,0.171418
105.000000,4.014999,4.160773,4.351562,5.220604,0.658250,0.658250,171.420501,171.420501,0.212551,0.212551,-2.684062,0.316477,0.170598,-0.500000,0.170598
106.000000,4.058151,4.167275,6.753906,4.967644,0.658092,0.658092,171.997410,171.997410,0.225731,0.225731,-1.942714,0.317928,0.175830,2.402344,0.175830
107.000000,4.046143,4.173777,5.953125,6.067166,0.666965,0.666965,170.643650,170.643650,0.211887,0.211887,-3.527902,0.315944,0.168685,-0.800781,0.168685
108.000000,4.083939,4.177707,8.050781,4.361999,0.658932,0.658932,169.768619,169.768619,0.230429,0.230429,-1.906153,0.318935,0.177505,2.097656,0.177505
109.000000,4.050751,4.181637,6.652344,5.041099,0.679131,0.679131,170.618598,170.618598,0.169160,0.169160,-2.189896,0.318453,0.149378,-1.398438,0.149378
110.000000,4.093506,4.185567,7.953125,5.254924,0.669786,0.669786,170.120294,170.120294,0.210730,0.210730,-2.692229,0.318818,0.167702,1.300781,0.167702
111.000000,4.017029,4.189496,8.253906,5.037074,0.671857,0.671857,169.224666,169.224666,0.204589,0.204589,-2.119062,0.313051,0.164891,0.300781,0.164891
112.000000,4.057892,4.193426,7.152344,4.500310,0.676096,0.676096,169.636764,169.636764,0.185054,0.185054,-2.066364,0.317681,0.156331,-1.101562,0.156331
113.000000,3.928848,4.194741,3.953125,6.218429,0.677924,0.677924,170.821425,170.821425,0.178009,0.178009,-4.110133,0.307983,0.153174,-3.199219,0.153174
114.000000,3.985779,4.196056,3.851562,6.738224,0.656220,0.656220,171.173774,171.173774,0.235269,0.235269,-4.250218,0.311491,0.179934,-0.101562,0.179934
115.000000,3.999710,4.197371,5.050781,5.925233,0.649270,0.649270,170.418874,170.418874,0.277944,0.277944,-3.315832,0.308694,0.197755,1.199219,0.197755
116.000000,3.913132,4.198685,3.050781,6.672599,0.661241,0.661241,170.147112,170.147112,0.233306,0.233306,-4.397034,0.304399,0.178172,-2.000000,0.178172
117.000000,4.054611,4.200000,5.351562,5.531921,0.648498,0.648498,170.889846,170.889846,0.284048,0.284048,-2.854832,0.312300,0.200219,2.300781,0.200219
118.000000,3.965286,4.198685,6.253906,5.375819,0.665730,0.665730,170.309881,170.309881,0.215842,0.215842,-3.002890,0.309475,0.170474,0.902344,0.170474
119.000000,4.032135,4.197371,5.250000,5.070262,0.670066,0.670066,170.667992,170.667992,0.196837,0.196837,-2.244852,0.316022,0.162132,-1.003906,0.162132
120.000000,4.001465,4.196056,9.253906,4.387739,0.667986,0.667986,171.162340,171.162340,0.216559,0.216559,-2.180563,0.311412,0.170329,4.003906,0.170329
121.000000,4.000977,4.194741,5.550781,4.475155,0.683285,0.683285,170.052676,170.052676,0.167486,0.167486,-2.312616,0.313329,0.148005,-3.703125,0.148005
122.000000,4.003082,4.193426,6.152344,5.856397,0.671883,0.671883,171.903264,171.903264,0.197980,0.197980,-3.450537,0.312937,0.162259,0.601562,0.162259
123.000000,3.954605,4.189496,4.351562,6.278491,0.664529,0.664529,169.777139,169.777139,0.221449,0.221449,-3.912785,0.308233,0.172902,-1.800781,0.172902
124.000000,4.053452,4.185567,5.050781,5.977466,0.655960,0.655960,170.872760,170.872760,0.232610,0.232610,-3.374710,0.317273,0.178947,0.699219,0.178947
125.000000,4.023407,4.181637,5.750000,6.054869,0.659195,0.659195,170.814449,170.814449,0.216540,0.216540,-3.532506,0.316201,0.171996,0.699219,0.171996
126.000000,4.110062,4.177707,6.753906,4.377079,0.656166,0.656166,169.999729,169.999729,0.247248,0.247248,-1.814220,0.319402,0.184594,1.003906,0.184594
127.000000,4.026886,4.173777,5.750000,4.897420,0.673776,0.673776,171.254517,171.254517,0.187330,0.187330,-2.071318,0.315731,0.157655,-1.003906,0.157655
128.000000,4.016937,4.167275,6.851562,4.533672,0.667742,0.667742,171.213071,171.213071,0.200514,0.200514,-2.034767,0.315094,0.164024,1.101562,0.164024
129.000000,3.962906,4.160773,5.351562,5.560572,0.671704,0.671704,171.391494,171.391494,0.181937,0.181937,-3.227177,0.312244,0.155843,-1.500000,0.155843
130.000000,3.985886,4.154272,5.250000,5.827827,0.659498,0.659498,171.111368,171.111368,0.213098,0.213098,-3.327402,0.313661,0.170576,-0.101562,0.170576
131.000000,4.032333,4.147770,8.351562,5.502756,0.655215,0.655215,170.468752,170.468752,0.236855,0.236855,-2.943038,0.315243,0.180754,3.101562,0.180754
132.000000,3.990204,4.141268,8.050781,4.683933,0.665485,0.665485,169.642060,169.642060,0.197721,0.197721,-2.031971,0.314208,0.163319,-0.300781,0.163319
133.000000,3.995926,4.132265,9.953125,3.255231,0.669007,0.669007,170.916142,170.916142,0.185210,0.185210,-2.078769,0.315306,0.157644,1.902344,0.157644
134.000000,3.988449,4.123263,7.550781,4.358284,0.679306,0.679306,173.048608,173.048608,0.156016,0.156016,-2.189466,0.315479,0.143963,-2.402344,0.143963
135.000000,3.923233,4.114260,6.152344,4.893415,0.668353,0.668353,171.927998,171.927998,0.174450,0.174450,-2.178602,0.311409,0.153379,-1.398438,0.153379
136.000000,4.001770,4.105257,4.953125,5.280004,0.658976,0.658976,172.227083,172.227083,0.200013,0.200013,-2.742123,0.317083,0.165443,-1.199219,0.165443
137.000000,4.059280,4.096255,6.851562,6.091361,0.651192,0.651192,171.963116,171.963116,0.226738,0.226738,-3.446780,0.320324,0.177589,1.898438,0.177589
138.000000,4.108063,4.084850,4.953125,5.532794,0.645976,0.645976,169.666648,169.666648,0.236769,0.236769,-2.850275,0.324509,0.182596,-1.898438,0.182596
139.000000,4.113327,4.073445,6.753906,5.463061,0.642675,0.642675,171.469357,171.469357,0.249132,0.249132,-2.747881,0.324199,0.188122,1.800781,0.188122
140.000000,3.927078,4.062040,5.453125,5.052497,0.648793,0.648793,171.175407,171.175407,0.206438,0.206438,-2.088111,0.313791,0.169966,-1.300781,0.169966
141.000000,4.050323,4.050635,6.851562,4.816847,0.649377,0.649377,172.504024,172.504024,0.211114,0.211114,-1.881871,0.322692,0.171736,1.398438,0.171736
142.000000,3.933411,4.039230,6.453125,4.739418,0.651353,0.651353,171.917121,171.917121,0.202452,0.202452,-1.948906,0.313993,0.167864,-0.398438,0.167864
143.000000,3.866180,4.025548,8.453125,4.184370,0.650041,0.650041,173.045553,173.045553,0.192158,0.192158,-2.072720,0.310644,0.163925,2.000000,0.163925
144.000000,3.915192,4.011866,8.152344,4.315484,0.655215,0.655215,173.649126,173.649126,0.167467,0.167467,-2.041012,0.316535,0.152786,-0.300781,0.152786
145.000000,3.890976,3.998184,5.453125,4.933162,0.652225,0.652225,173.829571,173.829571,0.163884,0.163884,-2.115161,0.316221,0.151812,-2.699219,0.151812
146.000000,3.893143,3.984502,6.652344,4.862633,0.640149,0.640149,173.928451,173.928451,0.205597,0.205597,-1.923117,0.314295,0.171310,1.199219,0.171310
147.000000,3.844421,3.970820,6.253906,4.880815,0.641777,0.641777,173.602327,173.602327,0.189011,0.189011,-1.996245,0.312325,0.164188,-0.398438,0.164188
148.000000,3.858871,3.955011,8.550781,4.906893,0.638925,0.638925,174.321307,174.321307,0.187891,0.187891,-2.004450,0.314710,0.164266,2.296875,0.164266
149.000000,3.861099,3.939202,6.652344,4.285171,0.638477,0.638477,173.168003,173.168003,0.182517,0.182517,-1.990588,0.315899,0.162113,-1.898438,0.162113
150.000000,3.838837,3.923392,4.351562,4.757285,0.638520,0.638520,175.912390,175.912390,0.169486,0.169486,-2.046120,0.316114,0.156630,-2.300781,0.156630
151.000000,3.801834,3.907583,5.851562,5.138071,0.627767,0.627767,175.793043,175.793043,0.205296,0.205296,-2.468273,0.311395,0.173656,1.500000,0.173656
152.000000,3.824524,3.891774,5.351562,5.087941,0.625241,0.625241,174.860741,174.860741,0.205207,0.205207,-2.147399,0.314192,0.174131,-0.500000,0.174131
153.000000,3.875854,3.874010,7.851562,3.539171,0.622722,0.622722,175.336835,175.336835,0.200027,0.200027,-1.912391,0.320181,0.172494,2.500000,0.172494
154.000000,3.824646,3.856247,9.851562,3.480794,0.636056,0.636056,176.962455,176.962455,0.160055,0.160055,-2.031506,0.317362,0.153066,2.000000,0.153066
155.000000,3.807678,3.838484,5.453125,5.085573,0.631597,0.631597,176.573676,176.573676,0.155843,0.155843,-2.413030,0.318306,0.152062,-4.398438,0.152062
156.000000,3.850189,3.820720,5.750000,4.576497,0.611780,0.611780,175.853134,175.853134,0.211144,0.211144,-1.822432,0.320387,0.179387,0.296875,0.179387
157.000000,3.917679,3.802957,6.453125,4.249141,0.615244,0.615244,176.926667,176.926667,0.193560,0.193560,-1.931095,0.327579,0.171303,0.703125,0.171303
158.000000,3.867462,3.783434,6.152344,4.104087,0.614833,0.614833,177.020844,177.020844,0.186419,0.186419,-1.920682,0.324719,0.168361,-0.300781,0.168361
159.000000,3.867340,3.763911,5.851562,5.202990,0.612963,0.612963,177.767120,177.767120,0.184713,0.184713,-2.625221,0.325720,0.168010,-0.300781,0.168010
160.000000,3.915176,3.744388,6.652344,4.388940,0.595456,0.595456,176.203602,176.203602,0.225393,0.225393,-1.892012,0.329798,0.188883,0.800781,0.188883
161.000000,3.870773,3.724865,4.851562,4.392030,0.604088,0.604088,177.455761,177.455761,0.189124,0.189124,-1.987092,0.328760,0.171709,-1.800781,0.171709
162.000000,3.839157,3.705342,5.953125,4.523184,0.598159,0.598159,178.769592,178.769592,0.199530,0.199530,-1.919321,0.326659,0.177409,1.101562,0.177409
163.000000,3.820099,3.684274,3.953125,4.575434,0.595387,0.595387,178.378463,178.378463,0.194770,0.194770,-1.953226,0.326946,0.175970,-2.000000,0.175970
164.000000,3.818253,3.663205,6.753906,4.347365,0.587396,0.587396,179.593887,179.593887,0.209336,0.209336,-1.957920,0.327503,0.183963,2.800781,0.183963
165.000000,3.852036,3.642137,6.851562,3.561954,0.590106,0.590106,179.025067,179.025067,0.187978,0.187978,-2.046729,0.333010,0.174172,0.097656,0.174172
166.000000,3.690186,3.621068,4.550781,4.802587,0.587197,0.587197,180.708331,180.708331,0.181840,0.181840,-1.928720,0.321210,0.172115,-2.300781,0.172115
167.000000,3.737015,3.600000,5.550781,3.314507,0.577335,0.577335,180.416825,180.416825,0.202714,0.202714,-1.883775,0.325679,0.183401,1.000000,0.183401
168.000000,3.699387,3.577617,5.851562,4.280756,0.577177,0.577177,183.453495,183.453495,0.206167,0.206167,-1.850634,0.321874,0.184931,0.300781,0.184931
169.000000,3.677704,3.555234,4.750000,4.906566,0.571178,0.571178,181.282202,181.282202,0.194630,0.194630,-1.882291,0.324390,0.181279,-1.101562,0.181279
170.000000,3.596207,3.532850,4.851562,4.337189,0.560217,0.560217,181.050442,181.050442,0.212952,0.212952,-1.758767,0.318453,0.191869,0.101562,0.191869
171.000000,3.463150,3.510467,7.253906,2.875741,0.558958,0.558958,182.810343,182.810343,0.201337,0.201337,-1.831016,0.309094,0.187078,2.402344,0.187078
172.000000,3.520309,3.488084,5.750000,3.726456,0.551355,0.551355,184.321965,184.321965,0.241793,0.241793,-1.679111,0.310374,0.206498,-1.503906,0.206498
173.000000,3.465302,3.464631,4.550781,3.826282,0.552322,0.552322,183.977393,183.977393,0.201662,0.201662,-1.773963,0.311858,0.188811,-1.199219,0.188811
174.000000,3.402969,3.441179,6.050781,3.815746,0.544408,0.544408,185.881000,185.881000,0.217780,0.217780,-1.734094,0.306649,0.197889,1.500000,0.197889
175.000000,3.355652,3.417726,6.351562,3.555975,0.536613,0.536613,184.758260,184.758260,0.217960,0.217960,-1.715952,0.305405,0.199965,0.300781,0.199965
176.000000,3.412964,3.394273,5.152344,4.056025,0.518335,0.518335,185.095559,185.095559,0.264198,0.264198,-1.563594,0.310013,0.225138,-1.199219,0.225138
177.000000,3.286087,3.370820,5.750000,3.787770,0.517072,0.517072,184.710064,184.710064,0.236042,0.236042,-1.656377,0.303714,0.213233,0.597656,0.213233
178.000000,3.384735,3.346555,4.750000,3.477352,0.502186,0.502186,185.985629,185.985629,0.275155,0.275155,-1.512666,0.312066,0.234671,-1.000000,0.234671
179.000000,3.341904,3.322290,6.253906,3.308167,0.489691,0.489691,186.594598,186.594598,0.306757,0.306757,-1.430590,0.307720,0.252089,1.503906,0.252089
180.000000,3.351212,3.298025,6.050781,3.032520,0.463283,0.463283,185.128318,185.128318,0.362015,0.362015,-1.274397,0.309741,0.284116,-0.203125,0.284116
181.000000,3.446243,3.273759,3.550781,3.795695,0.452760,0.452760,185.879697,185.879697,0.379755,0.379755,-1.395423,0.319755,0.295237,-2.500000,0.295237
182.000000,3.355637,3.249494,6.152344,3.633842,0.461435,0.461435,186.699657,186.699657,0.337672,0.337672,-1.405033,0.315235,0.274848,2.601562,0.274848
183.000000,3.354355,3.224682,5.250000,2.972238,0.430354,0.430354,184.376818,184.376818,0.382769,0.382769,-1.251456,0.320147,0.305448,-0.902344,0.305448
184.000000,3.414001,3.199870,4.550781,3.529346,0.426816,0.426816,187.305370,187.305370,0.412506,0.412506,-1.329047,0.321824,0.318749,-0.699219,0.318749
185.000000,3.289520,3.175058,5.851562,3.113081,0.421081,0.421081,185.897951,185.897951,0.391513,0.391513,-1.214394,0.316332,0.312877,1.300781,0.312877
186.000000,3.224701,3.150246,5.953125,3.136787,0.399925,0.399925,185.845196,185.845196,0.434751,0.434751,-1.069302,0.311229,0.339403,0.101562,0.339403
187.000000,3.215302,3.125434,4.250000,3.590412,0.391899,0.391899,186.168568,186.168568,0.439329,0.439329,-1.081984,0.312945,0.344986,-1.703125,0.344986
188.000000,3.299149,3.100347,4.550781,3.206894,0.386357,0.386357,187.408024,187.408024,0.447228,0.447228,-1.176264,0.322082,0.350730,0.300781,0.350730
189.000000,3.258240,3.075260,4.550781,3.683259,0.383071,0.383071,187.377823,187.377823,0.441329,0.441329,-1.151468,0.320683,0.350055,0.000000,0.350055
190.000000,3.235153,3.050174,3.050781,3.480093,0.374717,0.374717,186.777670,186.777670,0.441541,0.441541,-1.154871,0.322156,0.354301,-1.500000,0.354301
191.000000,3.278564,3.025087,3.750000,3.038988,0.369038,0.369038,188.601912,188.601912,0.458244,0.458244,-1.233236,0.325811,0.363684,0.699219,0.363684
192.000000,3.310425,3.000000,5.050781,3.333399,0.361771,0.361771,188.919100,188.919100,0.467817,0.467817,-1.343640,0.330459,0.371142,1.300781,0.371142
193.000000,3.245316,2.974913,4.851562,2.628918,0.354099,0.354099,187.294494,187.294494,0.459037,0.459037,-1.226953,0.329303,0.371838,-0.199219,0.371838
194.000000,3.244537,2.949826,5.750000,3.237772,0.347081,0.347081,188.993937,188.993937,0.470975,0.470975,-1.245011,0.330132,0.380261,0.898438,0.380261
195.000000,3.158142,2.924740,2.351562,3.735869,0.339871,0.339871,188.032233,188.032233,0.469204,0.469204,-1.169421,0.325088,0.383584,-3.398438,0.383584
196.000000,3.235123,2.899653,3.550781,4.176273,0.332803,0.332803,190.523105,190.523105,0.492756,0.492756,-1.243819,0.331547,0.396596,1.199219,0.396596
197.000000,3.197159,2.874566,4.050781,3.503020,0.327723,0.327723,188.907767,188.907767,0.490393,0.490393,-1.182982,0.330591,0.398660,0.500000,0.398660
198.000000,3.127411,2.849754,4.851562,2.584753,0.323830,0.323830,189.790489,189.790489,0.487282,0.487282,-1.063845,0.325883,0.399772,0.800781,0.399772
199.000000,3.110794,2.824942,1.250000,3.824754,0.322282,0.322282,191.071340,191.071340,0.480790,0.480790,-1.194026,0.326243,0.398206,-3.601562,0.398206
200.000000,3.134811,2.800130,2.953125,3.630056,0.308565,0.308565,192.788201,192.788201,0.519009,0.519009,-1.035042,0.327473,0.420939,1.703125,0.420939
201.000000,3.085739,2.775318,2.750000,3.439932,0.307176,0.307176,191.693724,191.693724,0.504859,0.504859,-0.990050,0.325947,0.416558,-0.203125,0.416558
202.000000,3.054718,2.750506,2.050781,3.550544,0.300408,0.300408,192.719243,192.719243,0.513323,0.513323,-0.905591,0.324203,0.423999,-0.699219,0.423999
203.000000,3.018936,2.726241,2.652344,3.394146,0.293621,0.293621,193.693197,193.693197,0.524290,0.524290,-0.793788,0.321441,0.432463,0.601562,0.432463
204.000000,3.035614,2.701975,3.250000,3.043215,0.289634,0.289634,193.984085,193.984085,0.522640,0.522640,-0.880630,0.325540,0.434496,0.597656,0.434496
205.000000,3.042892,2.677710,2.152344,2.797627,0.288445,0.288445,193.938239,193.938239,0.514231,0.514231,-0.997223,0.328721,0.432174,-1.097656,0.432174
206.000000,3.014847,2.653445,2.250000,2.810326,0.284479,0.284479,195.358291,195.358291,0.522691,0.522691,-0.923166,0.325878,0.437976,0.097656,0.437976
207.000000,2.968124,2.629180,2.652344,3.089252,0.279300,0.279300,195.683155,195.683155,0.525706,0.525706,-0.820119,0.322771,0.442622,0.402344,0.442622
208.000000,2.973251,2.605727,1.750000,2.361999,0.273820,0.273820,195.505659,195.505659,0.528161,0.528161,-0.864467,0.325573,0.447330,-0.902344,0.447330
209.000000,2.906433,2.582274,1.851562,3.066411,0.276729,0.276729,197.036443,197.036443,0.522640,0.522640,-0.774991,0.317978,0.443265,0.101562,0.443265
210.000000,2.817612,2.558821,1.953125,2.876034,0.265504,0.265504,196.611615,196.611615,0.537597,0.537597,-0.506759,0.310610,0.456678,0.101562,0.456678
211.000000,2.731506,2.535369,2.851562,2.291708,0.262614,0.262614,197.683513,197.683513,0.537199,0.537199,-0.375727,0.302571,0.458612,0.898438,0.458612
212.000000,2.697159,2.511916,1.351562,2.841167,0.265143,0.265143,198.631690,198.631690,0.521189,0.521189,-0.426471,0.300813,0.450890,-1.500000,0.450890
213.000000,2.639603,2.489533,1.953125,2.221651,0.253716,0.253716,199.787056,199.787056,0.545432,0.545432,-0.244980,0.294886,0.468128,0.601562,0.468128
214.000000,2.673019,2.467150,2.953125,2.201655,0.255891,0.255891,200.809361,200.809361,0.530529,0.530529,-0.379577,0.300628,0.461071,1.000000,0.461071
215.000000,2.673492,2.444766,1.652344,2.591298,0.252510,0.252510,200.347019,200.347019,0.527474,0.527474,-0.419962,0.302953,0.462448,-1.300781,0.462448
216.000000,2.644821,2.422383,1.152344,2.819393,0.243103,0.243103,201.149889,201.149889,0.546718,0.546718,-0.324267,0.300268,0.476620,-0.500000,0.476620
217.000000,2.551147,2.400000,3.550781,2.290666,0.238177,0.238177,201.406595,201.406595,0.554305,0.554305,-0.229695,0.290419,0.483173,2.398438,0.483173
218.000000,2.601028,2.378932,2.050781,2.316577,0.241895,0.241895,201.291628,201.291628,0.527396,0.527396,-0.367327,0.299886,0.470466,-1.500000,0.470466
219.000000,2.570816,2.357863,2.250000,2.220182,0.235596,0.235596,202.395362,202.395362,0.542160,0.542160,-0.290764,0.296392,0.480811,0.199219,0.480811
220.000000,2.587128,2.336795,2.453125,2.085671,0.234325,0.234325,202.746314,202.746314,0.537859,0.537859,-0.368589,0.299802,0.480241,0.203125,0.480241
221.000000,2.566818,2.315726,4.250000,1.942067,0.233223,0.233223,202.904800,202.904800,0.533758,0.533758,-0.398398,0.298856,0.479606,1.796875,0.479606
222.000000,2.469696,2.294658,1.953125,1.847887,0.235323,0.235323,202.099162,202.099162,0.514086,0.514086,-0.310697,0.290584,0.470599,-2.296875,0.470599
223.000000,2.521332,2.275135,2.050781,2.497854,0.230573,0.230573,204.470080,204.470080,0.528103,0.528103,-0.363175,0.296045,0.479625,0.097656,0.479625
224.000000,2.418594,2.255612,1.750000,1.888781,0.221368,0.221368,203.533378,203.533378,0.546777,0.546777,-0.183473,0.284556,0.493972,-0.300781,0.493972
225.000000,2.483078,2.236089,1.050781,2.067902,0.223851,0.223851,205.337495,205.337495,0.532830,0.532830,-0.349335,0.293859,0.486821,-0.699219,0.486821
226.000000,2.461166,2.216566,1.953125,2.419064,0.218103,0.218103,205.557504,205.557504,0.545617,0.545617,-0.334361,0.291399,0.496264,0.902344,0.496264
227.000000,2.425964,2.197043,2.550781,1.870835,0.213174,0.213174,204.894867,204.894867,0.548400,0.548400,-0.297644,0.289049,0.501425,0.597656,0.501425
228.000000,2.437027,2.179280,2.953125,2.078795,0.216904,0.216904,205.581770,205.581770,0.529587,0.529587,-0.363057,0.292512,0.491377,0.402344,0.491377
229.000000,2.383347,2.161516,1.953125,2.011847,0.212909,0.212909,205.248391,205.248391,0.533330,0.533330,-0.290412,0.287241,0.496138,-1.000000,0.496138
230.000000,2.405304,2.143753,1.351562,2.040353,0.209188,0.209188,206.587661,206.587661,0.540438,0.540438,-0.368532,0.290224,0.501936,-0.601562,0.501936
231.000000,2.357574,2.125990,1.750000,1.915998,0.205829,0.205829,206.983226,206.983226,0.547110,0.547110,-0.308058,0.284710,0.507276,0.398438,0.507276
232.000000,2.434479,2.108226,3.953125,1.816807,0.205636,0.205636,207.150645,207.150645,0.540312,0.540312,-0.567062,0.295572,0.504967,2.203125,0.504967
233.000000,2.417648,2.092417,2.351562,1.768801,0.208034,0.208034,205.716297,205.716297,0.521781,0.521781,-0.544890,0.296360,0.496014,-1.601562,0.496014
234.000000,2.444962,2.076608,2.953125,2.100575,0.204112,0.204112,206.994166,206.994166,0.534198,0.534198,-0.647320,0.298983,0.504052,0.601562,0.504052
235.000000,2.426117,2.060798,3.250000,2.173223,0.199906,0.199906,206.253843,206.253843,0.539593,0.539593,-0.643702,0.297660,0.509749,0.296875,0.509749
236.000000,2.429199,2.044989,2.750000,2.116427,0.197860,0.197860,206.087944,206.087944,0.538406,0.538406,-0.701650,0.299378,0.511151,-0.500000,0.511151
237.000000,2.401337,2.029180,2.050781,1.954906,0.195825,0.195825,206.613423,206.613423,0.542088,0.542088,-0.676837,0.296188,0.514336,-0.699219,0.514336
238.000000,2.403336,2.015498,2.351562,1.942790,0.194354,0.194354,207.589201,207.589201,0.544142,0.544142,-0.724704,0.296746,0.516421,0.300781,0.516421
239.000000,2.386810,2.001816,4.550781,1.530571,0.193665,0.193665,207.432080,207.432080,0.541893,0.541893,-0.754311,0.295565,0.516232,2.199219,0.516232
240.000000,2.424896,1.988134,2.453125,1.921532,0.198880,0.198880,206.610368,206.610368,0.512649,0.512649,-0.877728,0.304172,0.500611,-2.097656,0.500611
241.000000,2.407822,1.974452,3.453125,1.437271,0.190105,0.190105,207.801431,207.801431,0.543155,0.543155,-0.876536,0.299771,0.519965,1.000000,0.519965
242.000000,2.367035,1.960770,1.652344,1.961958,0.194474,0.194474,207.800464,207.800464,0.522762,0.522762,-0.787408,0.296972,0.508415,-1.800781,0.508415
243.000000,2.323013,1.949365,4.250000,1.463697,0.186013,0.186013,208.557796,208.557796,0.549852,0.549852,-0.775054,0.289851,0.526203,2.597656,0.526203
244.000000,2.400024,1.937960,2.050781,2.138290,0.193162,0.193162,207.705193,207.705193,0.514790,0.514790,-0.959729,0.303671,0.506610,-2.199219,0.506610
245.000000,2.411057,1.926555,3.453125,1.887813,0.182035,0.182035,208.250686,208.250686,0.552637,0.552637,-1.079861,0.302342,0.530962,1.402344,0.530962
246.000000,2.342453,1.915150,1.453125,1.761487,0.184146,0.184146,207.713474,207.713474,0.537021,0.537021,-0.896506,0.296150,0.523297,-2.000000,0.523297
247.000000,2.450226,1.903745,2.851562,1.971250,0.182658,0.182658,209.256432,209.256432,0.547644,0.547644,-1.232189,0.308084,0.528574,1.398438,0.528574
248.000000,2.465240,1.894743,1.652344,1.721342,0.180343,0.180343,207.686903,207.686903,0.545965,0.545965,-1.292684,0.311669,0.530176,-1.199219,0.530176
249.000000,2.454742,1.885740,2.851562,1.764953,0.180487,0.180487,208.501589,208.501589,0.550695,0.550695,-1.298614,0.309136,0.531744,1.199219,0.531744
250.000000,2.352707,1.876737,2.750000,1.408641,0.179855,0.179855,208.064607,208.064607,0.543006,0.543006,-1.034639,0.298385,0.529572,-0.101562,0.529572
251.000000,2.213989,1.867735,2.351562,1.334491,0.182248,0.182248,209.428369,209.428369,0.532272,0.532272,-0.636004,0.281907,0.523350,-0.398438,0.523350
252.000000,2.307800,1.858732,3.652344,1.299591,0.180473,0.180473,210.802964,210.802964,0.531457,0.531457,-0.949076,0.294991,0.524745,1.300781,0.524745
253.000000,2.297195,1.852230,3.050781,1.408916,0.181635,0.181635,209.720773,209.720773,0.522705,0.522705,-0.909589,0.295016,0.520376,-0.601562,0.520376
254.000000,2.225174,1.845728,4.250000,1.444199,0.179121,0.179121,210.174492,210.174492,0.530249,0.530249,-0.749230,0.285402,0.525597,1.199219,0.525597
255.000000,2.306534,1.839227,3.250000,1.512563,0.180034,0.180034,209.787829,209.787829,0.520155,0.520155,-0.980963,0.297683,0.520954,-1.000000,0.520954
256.000000,2.267212,1.832725,4.152344,1.291595,0.176715,0.176715,210.111434,210.111434,0.532659,0.532659,-0.919064,0.291532,0.528817,0.902344,0.528817
257.000000,2.294830,1.826223,3.453125,1.392436,0.179144,0.179144,209.951106,209.951106,0.519580,0.519580,-0.983410,0.296794,0.521594,-0.699219,0.521594
258.000000,2.417160,1.822293,2.152344,1.794393,0.176603,0.176603,210.291571,210.291571,0.528802,0.528802,-1.336595,0.311819,0.527499,-1.300781,0.527499
259.000000,2.354263,1.818363,3.953125,1.615627,0.170922,0.170922,209.958046,209.958046,0.552856,0.552856,-1.297077,0.301169,0.541833,1.800781,0.541833
260.000000,2.421112,1.814433,2.050781,1.761961,0.174032,0.174032,209.282029,209.282029,0.534041,0.534041,-1.398947,0.312524,0.531947,-1.902344,0.531947
261.000000,2.336624,1.810504,2.250000,1.854289,0.170367,0.170367,209.962216,209.962216,0.553434,0.553434,-1.252203,0.299082,0.542589,0.199219,0.542589
262.000000,2.410797,1.806574,2.953125,1.530218,0.170295,0.170295,209.994379,209.994379,0.550566,0.550566,-1.430059,0.309308,0.541636,0.703125,0.541636
263.000000,2.392502,1.805259,2.453125,1.647172,0.172381,0.172381,209.732784,209.732784,0.542207,0.542207,-1.359183,0.307793,0.536556,-0.500000,0.536556
264.000000,2.358032,1.803944,2.851562,1.794078,0.171178,0.171178,209.944920,209.944920,0.547656,0.547656,-1.303287,0.302736,0.539715,0.398438,0.539715
265.000000,2.300919,1.802629,4.050781,1.516166,0.170220,0.170220,209.795850,209.795850,0.546757,0.546757,-1.173654,0.296132,0.540341,1.199219,0.540341
266.000000,2.404907,1.801315,2.953125,1.826675,0.173637,0.173637,209.832579,209.832579,0.530080,0.530080,-1.367995,0.311630,0.530873,-1.097656,0.530873
267.000000,2.313705,1.800000,3.050781,1.478362,0.169131,0.169131,209.579325,209.579325,0.549171,0.549171,-1.217212,0.297809,0.542291,0.097656,0.542291
268.000000,2.399277,1.801315,2.152344,1.953752,0.173222,0.173222,210.292366,210.292366,0.536857,0.536857,-1.369777,0.309483,0.533777,-0.898438,0.533777
269.000000,2.340408,1.802629,3.050781,1.461089,0.167880,0.167880,209.866156,209.866156,0.556543,0.556543,-1.314289,0.300199,0.546164,0.898438,0.546164
270.000000,2.413300,1.803944,2.953125,1.776648,0.173784,0.173784,209.914779,209.914779,0.537007,0.537007,-1.383715,0.310933,0.533279,-0.097656,0.533279
271.000000,2.443878,1.805259,2.351562,1.516321,0.170225,0.170225,209.403976,209.403976,0.547839,0.547839,-1.487429,0.314262,0.540726,-0.601562,0.540726
272.000000,2.407806,1.806574,2.750000,2.052262,0.172391,0.172391,209.608200,209.608200,0.546993,0.546993,-1.399140,0.308599,0.538278,0.398438,0.538278
273.000000,2.319580,1.810504,3.652344,1.791916,0.168382,0.168382,209.212048,209.212048,0.554932,0.554932,-1.231263,0.297629,0.545092,0.902344,0.545092
274.000000,2.240067,1.814433,2.550781,1.529911,0.172326,0.172326,209.495747,209.495747,0.539434,0.539434,-0.934067,0.288839,0.535601,-1.101562,0.535601
275.000000,2.205917,1.818363,4.750000,1.216207,0.173723,0.173723,210.926918,210.926918,0.538696,0.538696,-0.842924,0.283869,0.533957,2.199219,0.533957
276.000000,2.256226,1.822293,2.652344,1.345007,0.180750,0.180750,210.040376,210.040376,0.510251,0.510251,-0.898035,0.293077,0.516520,-2.097656,0.516520
277.000000,2.235397,1.826223,4.050781,1.263573,0.176444,0.176444,210.908653,210.908653,0.532622,0.532622,-0.856104,0.287593,0.529067,1.398438,0.529067
278.000000,2.276886,1.832725,2.750000,1.443858,0.179370,0.179370,210.314751,210.314751,0.518845,0.518845,-0.920647,0.294520,0.521100,-1.300781,0.521100
279.000000,2.175064,1.839227,5.351562,1.383042,0.176766,0.176766,210.675242,210.675242,0.534891,0.534891,-0.688936,0.279168,0.529589,2.601562,0.529589
280.000000,2.250015,1.845728,3.953125,1.293566,0.183558,0.183558,209.313632,209.313632,0.507201,0.507201,-0.781639,0.291454,0.512672,-1.398438,0.512672
281.000000,2.250443,1.852230,5.152344,1.216636,0.180654,0.180654,210.263794,210.263794,0.519931,0.519931,-0.781413,0.290163,0.520274,1.199219,0.520274
282.000000,2.218948,1.858732,3.453125,1.376457,0.185348,0.185348,209.293511,209.293511,0.505683,0.505683,-0.657923,0.286822,0.510393,-1.699219,0.510393
283.000000,2.243073,1.867735,4.152344,1.436992,0.181132,0.181132,210.399348,210.399348,0.525161,0.525161,-0.713108,0.287779,0.521775,0.699219,0.521775
284.000000,2.314911,1.876737,2.750000,1.462770,0.183309,0.183309,209.520151,209.520151,0.519720,0.519720,-0.892514,0.297071,0.517662,-1.402344,0.517662
285.000000,2.353241,1.885740,3.250000,1.602504,0.182377,0.182377,209.903425,209.903425,0.533063,0.533063,-0.984352,0.299383,0.523519,0.500000,0.523519
286.000000,2.446045,1.894743,2.550781,2.027948,0.183117,0.183117,209.130674,209.130674,0.532828,0.532828,-1.205761,0.310828,0.522729,-0.699219,0.522729
287.000000,2.386871,1.903745,3.652344,1.645730,0.179062,0.179062,208.537206,208.537206,0.550380,0.550380,-1.081333,0.301435,0.532998,1.101562,0.532998
288.000000,2.381393,1.915150,1.453125,1.744182,0.185683,0.185683,208.208072,208.208072,0.530261,0.530261,-1.000959,0.301806,0.519353,-2.199219,0.519353
289.000000,2.384369,1.926555,3.851562,1.546843,0.183433,0.183433,209.532923,209.532923,0.549067,0.549067,-1.021360,0.299061,0.528353,2.398438,0.528353
290.000000,2.331848,1.937960,2.953125,1.464012,0.189488,0.189488,208.180234,208.180234,0.525279,0.525279,-0.742950,0.294627,0.513944,-0.898438,0.513944
291.000000,2.441696,1.949365,2.351562,1.928797,0.190869,0.190869,208.854296,208.854296,0.527219,0.527219,-1.020726,0.307281,0.513389,-0.601562,0.513389
292.000000,2.305054,1.960770,2.750000,1.633170,0.187171,0.187171,208.146836,208.146836,0.545858,0.545858,-0.628770,0.287889,0.523675,0.398438,0.523675
293.000000,2.338364,1.974452,3.250000,1.529510,0.191839,0.191839,208.656566,208.656566,0.531820,0.531820,-0.652470,0.292735,0.514203,0.500000,0.514203
294.000000,2.318817,1.988134,3.453125,1.525364,0.195187,0.195187,208.205250,208.205250,0.524648,0.524648,-0.547457,0.290134,0.508472,0.203125,0.508472
295.000000,2.294800,2.001816,4.652344,1.292005,0.196983,0.196983,208.101400,208.101400,0.522005,0.522005,-0.457568,0.286785,0.505853,1.199219,0.505853
296.000000,2.337524,2.015498,4.453125,1.381168,0.202403,0.202403,207.676955,207.676955,0.503554,0.503554,-0.519218,0.293402,0.493990,-0.199219,0.493990
297.000000,2.369049,2.029180,3.152344,1.779642,0.203572,0.203572,207.206018,207.206018,0.507367,0.507367,-0.579727,0.295880,0.494432,-1.300781,0.494432
298.000000,2.382568,2.044989,4.953125,1.298990,0.199835,0.199835,207.233889,207.233889,0.529825,0.529825,-0.587076,0.294503,0.506208,1.800781,0.506208
299.000000,2.317078,2.060798,4.453125,1.667557,0.209574,0.209574,206.387886,206.387886,0.498609,0.498609,-0.373305,0.288237,0.485829,-0.500000,0.485829
300.000000,2.241745,2.076608,4.152344,1.465275,0.205499,0.205499,206.905980,206.905980,0.514485,0.514485,-0.188879,0.277531,0.495463,-0.300781,0.495463
301.000000,2.309372,2.092417,3.152344,1.402149,0.209375,0.209375,207.480334,207.480334,0.508474,0.508474,-0.289318,0.285247,0.489814,-1.000000,0.489814
302.000000,2.275162,2.108226,2.953125,1.459167,0.210505,0.210505,207.673205,207.673205,0.515859,0.515859,-0.194675,0.278922,0.491655,-0.199219,0.491655
303.000000,2.340500,2.125990,3.652344,1.367099,0.212138,0.212138,207.639682,207.639682,0.517326,0.517326,-0.278542,0.285807,0.490814,0.699219,0.490814
304.000000,2.331665,2.143753,2.550781,1.527793,0.216851,0.216851,206.751578,206.751578,0.508176,0.508176,-0.252931,0.284331,0.483352,-1.101562,0.483352
305.000000,2.326187,2.161516,4.750000,1.423454,0.215492,0.215492,207.221205,207.221205,0.521912,0.521912,-0.231384,0.281463,0.489699,2.199219,0.489699
306.000000,2.341461,2.179280,2.050781,1.678534,0.223313,0.223313,205.671385,205.671385,0.497073,0.497073,-0.295163,0.284683,0.473705,-2.699219,0.473705
307.000000,2.289764,2.197043,5.851562,1.100502,0.217709,0.217709,207.046108,207.046108,0.528890,0.528890,-0.223905,0.274598,0.490444,3.800781,0.490444
308.000000,2.336578,2.216566,1.050781,1.942523,0.234594,0.234594,205.138713,205.138713,0.470419,0.470419,-0.478896,0.284156,0.454077,-4.800781,0.454077
309.000000,2.398453,2.236089,3.152344,1.352508,0.219110,0.219110,206.811540,206.811540,0.541513,0.541513,-0.217269,0.284333,0.493929,2.101562,0.493929
310.000000,2.437988,2.255612,4.351562,1.404922,0.232340,0.232340,205.520397,205.520397,0.505921,0.505921,-0.296108,0.289995,0.469847,1.199219,0.469847
311.000000,2.522644,2.275135,3.851562,1.884072,0.237429,0.237429,204.067644,204.067644,0.494914,0.494914,-0.455460,0.299874,0.461582,-0.500000,0.461582
312.000000,2.493546,2.294658,2.953125,2.168314,0.233696,0.233696,202.991425,202.991425,0.515434,0.515434,-0.305305,0.293907,0.472393,-0.898438,0.472393
313.000000,2.537308,2.315726,2.953125,2.083132,0.232094,0.232094,203.233396,203.233396,0.529477,0.529477,-0.313580,0.296876,0.478920,0.000000,0.478920
314.000000,2.592712,2.336795,1.550781,2.077637,0.235441,0.235441,202.870638,202.870638,0.528285,0.528285,-0.411921,0.301934,0.475826,-1.402344,0.475826
315.000000,2.599533,2.357863,2.250000,2.182589,0.235821,0.235821,203.382169,203.382169,0.540368,0.540368,-0.353984,0.299969,0.479979,0.699219,0.479979
316.000000,2.600235,2.378932,2.652344,1.988010,0.238497,0.238497,202.461691,202.461691,0.537587,0.537587,-0.320809,0.299321,0.476864,0.402344,0.476864
317.000000,2.584854,2.400000,2.851562,1.858938,0.243601,0.243601,202.276477,202.276477,0.529535,0.529535,-0.285187,0.296746,0.469946,0.199219,0.469946
318.000000,2.618469,2.422383,2.250000,2.500560,0.249702,0.249702,201.891897,201.891897,0.521556,0.521556,-0.349155,0.299292,0.462347,-0.601562,0.462347
319.000000,2.684555,2.444766,3.851562,1.747539,0.246582,0.246582,201.001350,201.001350,0.539549,0.539549,-0.399796,0.304578,0.471353,1.601562,0.471353
320.000000,2.742279,2.467150,2.851562,2.324302,0.259946,0.259946,200.202015,200.202015,0.508047,0.508047,-0.605989,0.311182,0.449699,-1.000000,0.449699
321.000000,2.769821,2.489533,3.453125,2.338054,0.255908,0.255908,199.515292,199.515292,0.529601,0.529601,-0.532285,0.311705,0.460716,0.601562,0.460716
322.000000,2.724655,2.511916,1.250000,2.374260,0.261063,0.261063,198.647020,198.647020,0.520979,0.520979,-0.472176,0.305904,0.453750,-2.203125,0.453750
323.000000,2.678406,2.535369,2.851562,2.591457,0.263178,0.263178,200.433212,200.433212,0.535015,0.535015,-0.318814,0.296862,0.457406,1.601562,0.457406
324.000000,2.748459,2.558821,4.351562,2.154343,0.266508,0.266508,198.758962,198.758962,0.527536,0.527536,-0.421284,0.304563,0.452267,1.500000,0.452267
325.000000,2.755142,2.582274,3.953125,1.956601,0.276333,0.276333,197.781799,197.781799,0.503766,0.503766,-0.513352,0.305448,0.436463,-0.398438,0.436463
326.000000,2.746033,2.605727,3.652344,1.866794,0.282554,0.282554,197.972193,197.972193,0.500821,0.500821,-0.519304,0.302061,0.431081,-0.300781,0.431081
327.000000,2.745651,2.629180,2.152344,2.538116,0.288084,0.288084,197.932074,197.932074,0.499207,0.499207,-0.551920,0.299737,0.426751,-1.500000,0.426751
328.000000,2.802155,2.653445,3.453125,2.128611,0.284994,0.284994,198.208857,198.208857,0.520042,0.520042,-0.489495,0.303174,0.436647,1.300781,0.436647
329.000000,2.887054,2.677710,3.050781,2.433255,0.294926,0.294926,196.751534,196.751534,0.499279,0.499279,-0.711289,0.311829,0.422270,-0.402344,0.422270
330.000000,2.937988,2.701975,3.652344,2.524066,0.296216,0.296216,195.757713,195.757713,0.505295,0.505295,-0.750423,0.315454,0.423706,0.601562,0.423706
331.000000,3.040665,2.726241,3.351562,2.449009,0.300781,0.300781,194.534163,194.534163,0.498790,0.498790,-0.984301,0.325584,0.418304,-0.300781,0.418304
332.000000,3.055664,2.750506,2.652344,2.952116,0.306458,0.306458,193.980445,193.980445,0.495582,0.495582,-1.009524,0.325061,0.413503,-0.699219,0.413503
333.000000,3.008911,2.775318,5.152344,2.832098,0.305196,0.305196,193.582379,193.582379,0.509881,0.509881,-0.830618,0.317750,0.419680,2.500000,0.419680
334.000000,2.987747,2.800130,5.250000,2.619696,0.314109,0.314109,192.229235,192.229235,0.482059,0.482059,-0.843496,0.316945,0.403608,0.097656,0.403608
335.000000,3.060364,2.824942,2.453125,2.576931,0.319889,0.319889,192.382088,192.382088,0.477966,0.477966,-1.036810,0.322688,0.398544,-2.796875,0.398544
336.000000,3.111221,2.849754,3.351562,3.135252,0.329387,0.329387,194.357713,194.357713,0.491074,0.491074,-1.044324,0.320783,0.397945,0.898438,0.397945
337.000000,3.175995,2.874566,4.750000,3.075302,0.328861,0.328861,191.499807,191.499807,0.487513,0.487513,-1.155909,0.328449,0.396902,1.398438,0.396902
338.000000,3.081055,2.899653,3.250000,3.179247,0.331564,0.331564,189.698695,189.698695,0.479027,0.479027,-0.942623,0.319068,0.392095,-1.500000,0.392095
339.000000,3.130829,2.924740,2.550781,2.932334,0.336469,0.336469,191.587638,191.587638,0.492868,0.492868,-0.953609,0.319132,0.394530,-0.699219,0.394530
340.000000,3.204849,2.949826,3.453125,3.908262,0.349627,0.349627,191.841897,191.841897,0.486018,0.486018,-1.126622,0.321907,0.384580,0.902344,0.384580
341.000000,3.219070,2.974913,6.851562,2.124815,0.348462,0.348462,188.257933,188.257933,0.473019,0.473019,-1.212245,0.326475,0.380286,3.398438,0.380286
342.000000,3.147491,3.000000,6.550781,2.447808,0.353671,0.353671,188.452151,188.452151,0.459002,0.459002,-0.999851,0.319581,0.372055,-0.300781,0.372055
343.000000,3.413925,3.184000,5.050781,3.385823,0.389459,0.389459,189.958891,189.958891,0.468186,0.468186,-1.224280,0.327784,0.357192,-1.500000,0.357192
344.000000,3.338699,3.184000,5.652344,3.265653,0.415999,0.415999,185.530878,185.530878,0.398950,0.398950,-1.230885,0.321896,0.318057,0.601562,0.318057
345.000000,3.353851,3.184000,5.851562,3.081224,0.412203,0.412203,185.942146,185.942146,0.415827,0.415827,-1.219457,0.321846,0.326422,0.199219,0.326422
346.000000,3.298294,3.184000,6.152344,3.397958,0.411227,0.411227,185.393083,185.393083,0.412941,0.412941,-1.152332,0.317471,0.325723,0.300781,0.325723
347.000000,3.270950,3.184000,8.851562,2.645061,0.407990,0.407990,184.785875,184.785875,0.416194,0.416194,-1.175145,0.315637,0.328454,2.699219,0.328454
348.000000,3.332855,3.184000,6.753906,2.803352,0.395463,0.395463,183.230018,183.230018,0.434669,0.434669,-1.166621,0.323676,0.341473,-2.097656,0.341473
349.000000,3.267960,3.184000,7.851562,2.452648,0.405119,0.405119,184.799930,184.799930,0.423959,0.423959,-1.108456,0.315155,0.332802,1.097656,0.332802
350.000000,3.305542,3.184000,8.050781,2.586575,0.397467,0.397467,184.202570,184.202570,0.441527,0.441527,-1.093835,0.318843,0.343183,0.199219,0.343183
351.000000,3.370636,3.184000,7.550781,2.159100,0.398167,0.398167,183.531778,183.531778,0.433693,0.433693,-1.196289,0.326309,0.339817,-0.500000,0.339817
352.000000,3.347610,3.184000,7.753906,2.475774,0.400757,0.400757,184.525611,184.525611,0.430883,0.430883,-1.167907,0.323458,0.337511,0.203125,0.337511
353.000000,3.480637,3.184000,6.550781,2.893929,0.399192,0.399192,184.259979,184.259979,0.432330,0.432330,-1.440607,0.336751,0.338805,-1.203125,0.338805
354.000000,3.337128,3.184000,6.550781,3.059742,0.409225,0.409225,184.069279,184.069279,0.403181,0.403181,-1.207147,0.323948,0.322736,0.000000,0.322736
355.000000,3.309799,3.184000,6.753906,2.450638,0.404180,0.404180,185.119250,185.119250,0.428312,0.428312,-1.129737,0.318787,0.334931,0.203125,0.334931
356.000000,3.401764,3.184000,7.152344,2.643003,0.403003,0.403003,186.281004,186.281004,0.441824,0.441824,-1.249617,0.325590,0.340704,0.398438,0.340704
357.000000,3.200684,3.184000,8.652344,2.498121,0.403055,0.403055,184.486311,184.486311,0.421458,0.421458,-1.088385,0.310000,0.332766,1.500000,0.332766
358.000000,3.331024,3.184000,7.652344,2.590950,0.397334,0.397334,184.765901,184.765901,0.440646,0.440646,-1.132621,0.321526,0.342905,-1.000000,0.342905
359.000000,3.279083,3.184000,8.851562,2.040269,0.398315,0.398315,184.662533,184.662533,0.437462,0.437462,-1.087263,0.316677,0.341210,1.199219,0.341210
360.000000,3.248840,3.184000,7.050781,2.500157,0.395935,0.395935,184.529330,184.529330,0.440277,0.440277,-1.072228,0.314268,0.343426,-1.800781,0.343426
361.000000,3.259537,3.184000,6.652344,2.576017,0.404449,0.404449,186.162797,186.162797,0.437938,0.437938,-1.074056,0.312069,0.338540,-0.398438,0.338540
362.000000,3.329895,3.184000,5.250000,2.911193,0.403804,0.403804,186.155429,186.155429,0.441942,0.441942,-1.150001,0.318342,0.340379,-1.402344,0.340379
363.000000,3.282898,3.184000,4.152344,3.624618,0.415241,0.415241,186.875529,186.875529,0.420050,0.420050,-1.144685,0.312970,0.326724,-1.097656,0.326724
364.000000,3.258072,3.184000,5.750000,2.815926,0.418581,0.418581,186.723026,186.723026,0.410944,0.410944,-1.155568,0.310834,0.321694,1.597656,0.321694
365.000000,3.311295,3.184000,6.253906,2.066543,0.408517,0.408517,186.552596,186.552596,0.437099,0.437099,-1.129554,0.315432,0.336353,0.503906,0.336353
366.000000,3.344254,3.184000,7.550781,2.405579,0.409891,0.409891,187.242091,187.242091,0.430855,0.430855,-1.193849,0.319134,0.333318,1.296875,0.333318
367.000000,3.362137,3.184000,8.351562,2.212622,0.399131,0.399131,184.383509,184.383509,0.436960,0.436960,-1.183163,0.324428,0.340632,0.800781,0.340632
368.000000,3.324982,3.184000,9.851562,2.042575,0.396842,0.396842,184.136566,184.136566,0.437377,0.437377,-1.138438,0.321780,0.341873,1.500000,0.341873
369.000000,3.372696,3.184000,6.050781,3.144488,0.394766,0.394766,183.047641,183.047641,0.431695,0.431695,-1.307529,0.328440,0.340643,-3.800781,0.340643
370.000000,3.308395,3.184000,8.050781,2.297945,0.412500,0.412500,185.244887,185.244887,0.404313,0.404313,-1.208526,0.319500,0.321736,2.000000,0.321736
371.000000,3.340973,3.184000,7.453125,2.595744,0.400431,0.400431,184.774627,184.774627,0.431965,0.431965,-1.158909,0.322755,0.338084,-0.597656,0.338084
372.000000,3.274231,3.184000,6.652344,3.021710,0.402033,0.402033,184.694398,184.694398,0.428380,0.428380,-1.096712,0.316279,0.335946,-0.800781,0.335946
373.000000,3.267273,3.184000,10.453125,1.768982,0.406309,0.406309,185.385370,185.385370,0.428279,0.428279,-1.208634,0.313782,0.333945,3.800781,0.333945
374.000000,3.295227,3.184000,6.453125,2.495928,0.395290,0.395290,183.257693,183.257693,0.431586,0.431586,-1.218050,0.320683,0.340353,-4.000000,0.340353
375.000000,3.335648,3.184000,6.453125,2.632499,0.404335,0.404335,186.519287,186.519287,0.442511,0.442511,-1.142107,0.318557,0.340352,0.000000,0.340352
376.000000,3.342911,3.184000,6.050781,3.203859,0.406785,0.406785,185.785632,185.785632,0.429462,0.429462,-1.175756,0.320616,0.334188,-0.402344,0.334188
377.000000,3.315643,3.184000,10.953125,1.351986,0.407218,0.407218,185.267019,185.267019,0.423561,0.423561,-1.333133,0.318911,0.331692,4.902344,0.331692
378.000000,3.327606,3.184000,7.652344,2.324090,0.393747,0.393747,183.019724,183.019724,0.429269,0.429269,-1.215122,0.324978,0.340177,-3.300781,0.340177
379.000000,3.380402,3.184000,6.753906,3.254485,0.400602,0.400602,185.267383,185.267383,0.435926,0.435926,-1.219069,0.325729,0.339543,-0.898438,0.339543
380.000000,3.288101,3.184000,9.453125,1.919465,0.407055,0.407055,184.131359,184.131359,0.409962,0.409962,-1.196180,0.318865,0.326414,2.699219,0.326414
381.000000,3.359375,3.184000,7.453125,2.856035,0.395380,0.395380,184.107412,184.107412,0.437568,0.437568,-1.197283,0.325731,0.342640,-2.000000,0.342640
382.000000,3.352631,3.400000,6.652344,3.554635,0.470687,0.470687,187.276186,187.276186,0.367573,0.367573,-1.280671,0.305935,0.283594,-0.800781,0.283594
383.000000,3.399353,3.400000,8.851562,1.751432,0.516212,0.516212,184.934282,184.934282,0.262152,0.262152,-1.590564,0.309977,0.224878,2.199219,0.224878
384.000000,3.504990,3.400000,7.453125,2.494524,0.492143,0.492143,184.570707,184.570707,0.323082,0.323082,-1.442399,0.318796,0.258033,-1.398438,0.258033
385.000000,3.416840,3.400000,7.753906,2.861810,0.501821,0.501821,184.431898,184.431898,0.301041,0.301041,-1.443121,0.310659,0.245751,0.300781,0.245751
386.000000,3.454117,3.400000,8.152344,2.879925,0.499538,0.499538,183.794664,183.794664,0.310069,0.310069,-1.431843,0.313408,0.250238,0.398438,0.250238
387.000000,3.365402,3.400000,9.351562,2.485816,0.495173,0.495173,182.765183,182.765183,0.310986,0.310986,-1.428363,0.306941,0.252042,1.199219,0.252042
388.000000,3.306519,3.400000,10.453125,1.866949,0.485997,0.485997,182.106487,182.106487,0.327447,0.327447,-1.415543,0.302430,0.261907,1.101562,0.261907
389.000000,3.321899,3.400000,11.253906,1.655850,0.481015,0.481015,182.388510,182.388510,0.332588,0.332588,-1.379465,0.304951,0.265739,0.800781,0.265739
390.000000,3.327393,3.400000,10.152344,2.528579,0.477568,0.477568,181.274973,181.274973,0.327954,0.327954,-1.382192,0.307643,0.265036,-1.101562,0.265036
391.000000,3.351944,3.400000,10.351562,2.089853,0.483857,0.483857,181.310882,181.310882,0.322771,0.322771,-1.379376,0.308249,0.260714,0.199219,0.260714
392.000000,3.271271,3.400000,11.351562,2.011135,0.478742,0.478742,181.313551,181.313551,0.334128,0.334128,-1.425776,0.300942,0.267167,1.000000,0.267167
393.000000,3.340836,3.400000,9.253906,2.356994,0.476718,0.476718,180.543281,180.543281,0.333276,0.333276,-1.387494,0.308309,0.267530,-2.097656,0.267530
394.000000,3.445328,3.400000,9.351562,2.891212,0.485040,0.485040,182.654717,182.654717,0.334027,0.334027,-1.354891,0.314368,0.264932,0.097656,0.264932
395.000000,3.354233,3.400000,10.453125,1.922834,0.487895,0.487895,180.625824,180.625824,0.305215,0.305215,-1.429260,0.309855,0.252038,1.101562,0.252038
396.000000,3.425415,3.400000,8.753906,3.010674,0.474855,0.474855,181.246990,181.246990,0.342406,0.342406,-1.338519,0.315272,0.271933,-1.699219,0.271933
397.000000,3.391983,3.400000,10.550781,1.495287,0.490148,0.490148,181.468923,181.468923,0.307233,0.307233,-1.434433,0.312060,0.252137,1.796875,0.252137
398.000000,3.318375,3.400000,8.351562,2.103174,0.472937,0.472937,181.419227,181.419227,0.342360,0.342360,-1.383221,0.306200,0.272602,-2.199219,0.272602
399.000000,3.439621,3.400000,7.851562,3.489223,0.494879,0.494879,184.947459,184.947459,0.325898,0.325898,-1.387918,0.311258,0.258269,-0.500000,0.258269
400.000000,3.265579,3.400000,9.351562,1.857114,0.503713,0.503713,182.113840,182.113840,0.266623,0.266623,-1.626244,0.301922,0.230524,1.500000,0.230524
401.000000,3.444473,3.400000,6.253906,2.821434,0.488055,0.488055,184.196652,184.196652,0.332415,0.332415,-1.439249,0.313339,0.263236,-3.097656,0.263236
402.000000,3.476517,3.400000,7.152344,2.836215,0.508548,0.508548,185.347847,185.347847,0.308605,0.308605,-1.468657,0.312064,0.246760,0.898438,0.246760
403.000000,3.328476,3.400000,8.652344,2.609994,0.498497,0.498497,183.158132,183.158132,0.311535,0.311535,-1.459538,0.302172,0.251182,1.500000,0.251182
404.000000,3.395996,3.400000,10.152344,2.337992,0.491277,0.491277,182.710493,182.710493,0.319352,0.319352,-1.404635,0.309870,0.256789,1.500000,0.256789
405.000000,3.383514,3.400000,7.253906,2.596483,0.479897,0.479897,180.770609,180.770609,0.328090,0.328090,-1.417826,0.311849,0.264278,-2.898438,0.264278
406.000000,3.531891,3.400000,5.250000,3.998377,0.503612,0.503612,185.132969,185.132969,0.318026,0.318026,-1.517429,0.317404,0.252189,-2.003906,0.252189
407.000000,3.400284,3.400000,5.851562,2.908742,0.525485,0.525485,184.332816,184.332816,0.222698,0.222698,-1.666566,0.313156,0.205000,0.601562,0.205000
408.000000,3.571960,3.400000,5.351562,3.284254,0.516146,0.516146,186.985561,186.985561,0.297907,0.297907,-1.604035,0.319403,0.239988,-0.500000,0.239988
409.000000,3.472763,3.400000,8.851562,3.441370,0.514590,0.514590,184.479538,184.479538,0.269533,0.269533,-1.650324,0.316041,0.228520,3.500000,0.228520
410.000000,3.366180,3.400000,11.753906,1.932528,0.499881,0.499881,181.213973,181.213973,0.267017,0.267017,-1.584931,0.312729,0.231862,2.902344,0.231862
411.000000,3.478302,3.400000,9.753906,2.093997,0.474310,0.474310,180.213236,180.213236,0.331397,0.331397,-1.389021,0.322360,0.267607,-2.000000,0.267607
412.000000,3.481354,3.400000,6.953125,3.032329,0.481706,0.481706,181.828178,181.828178,0.327247,0.327247,-1.443036,0.320254,0.263302,-2.800781,0.263302
413.000000,3.507614,3.400000,8.453125,2.350943,0.506936,0.506936,184.712085,184.712085,0.294406,0.294406,-1.531159,0.317978,0.241368,1.500000,0.241368
414.000000,3.442261,3.400000,9.351562,3.069539,0.489162,0.489162,182.715690,182.715690,0.324939,0.324939,-1.384626,0.313985,0.259800,0.898438,0.259800
415.000000,3.481094,3.400000,8.253906,2.668397,0.493192,0.493192,181.291326,181.291326,0.294258,0.294258,-1.476064,0.321307,0.245670,-1.097656,0.245670
416.000000,3.463684,3.400000,7.050781,2.610927,0.493751,0.493751,183.221276,183.221276,0.316776,0.316776,-1.423208,0.315479,0.254904,-1.203125,0.254904
417.000000,3.581177,3.400000,6.351562,2.969909,0.503231,0.503231,184.850699,184.850699,0.311563,0.311563,-1.569537,0.323130,0.249665,-0.699219,0.249665
418.000000,3.401718,3.400000,8.152344,2.906129,0.506214,0.506214,184.249414,184.249414,0.295074,0.295074,-1.487956,0.308552,0.241873,1.800781,0.241873
419.000000,3.521408,3.400000,9.050781,2.305129,0.495335,0.495335,182.825904,182.825904,0.313477,0.313477,-1.473877,0.320660,0.253019,0.898438,0.253019
420.000000,3.511795,3.400000,8.050781,2.451322,0.484706,0.484706,182.406276,182.406276,0.329762,0.329762,-1.415044,0.321334,0.263300,-1.000000,0.263300
421.000000,3.543350,3.400000,9.152344,2.573667,0.493987,0.493987,183.764741,183.764741,0.322279,0.322279,-1.483348,0.321656,0.257086,1.101562,0.257086
422.000000,2.686081,2.008000,7.753906,1.365240,0.228738,0.228738,175.747374,175.747374,0.559612,0.559612,-1.432853,0.309368,0.492566,-1.398438,0.492566
423.000000,2.274307,2.008000,-1.449219,2.644348,0.209012,0.209012,202.756595,202.756595,0.477202,0.477202,-0.888600,0.287870,0.477836,-9.203125,0.477836
424.000000,2.484985,2.008000,2.953125,1.807289,0.180152,0.180152,210.076118,210.076118,0.585854,0.585854,-1.276508,0.304908,0.544357,4.402344,0.544357
425.000000,2.500488,2.008000,3.550781,1.960886,0.195691,0.195691,206.851699,206.851699,0.535277,0.535277,-1.016656,0.310077,0.511960,0.597656,0.511960
426.000000,2.349243,2.008000,4.953125,1.388814,0.194296,0.194296,206.352264,206.352264,0.535232,0.535232,-0.599871,0.292054,0.513213,1.402344,0.513213
427.000000,2.293823,2.008000,1.550781,2.159603,0.202853,0.202853,206.826918,206.826918,0.502918,0.502918,-0.520203,0.287826,0.493348,-3.402344,0.493348
428.000000,2.319229,2.008000,4.953125,1.144969,0.189989,0.189989,208.363629,208.363629,0.552920,0.552920,-0.629407,0.286678,0.523600,3.402344,0.523600
429.000000,2.312012,2.008000,2.250000,2.121062,0.205453,0.205453,207.188459,207.188459,0.493988,0.493988,-0.540762,0.290743,0.487589,-2.703125,0.487589
430.000000,2.290741,2.008000,5.250000,1.012094,0.189292,0.189292,208.547699,208.547699,0.549425,0.549425,-0.535344,0.284254,0.522989,3.000000,0.522989
431.000000,2.330551,2.008000,1.851562,1.539660,0.206282,0.206282,207.641781,207.641781,0.487696,0.487696,-0.629176,0.294056,0.484387,-3.398438,0.484387
432.000000,2.255051,2.008000,4.953125,1.114836,0.194663,0.194663,209.265229,209.265229,0.537168,0.537168,-0.430011,0.279751,0.513590,3.101562,0.513590
433.000000,2.306686,2.008000,2.250000,1.770391,0.203647,0.203647,208.121650,208.121650,0.495214,0.495214,-0.523037,0.290739,0.489649,-2.703125,0.489649
434.000000,2.233078,2.008000,3.351562,1.267710,0.192371,0.192371,209.069829,209.069829,0.540723,0.540723,-0.326828,0.277408,0.516989,1.101562,0.516989
435.000000,2.356186,2.008000,3.050781,1.529260,0.199398,0.199398,209.030847,209.030847,0.515006,0.515006,-0.588268,0.294751,0.501042,-0.300781,0.501042
436.000000,2.191910,2.008000,4.851562,1.169543,0.196674,0.196674,208.406873,208.406873,0.527470,0.527470,-0.250199,0.272944,0.508177,1.800781,0.508177
437.000000,2.281052,2.008000,1.351562,1.974177,0.203325,0.203325,208.330015,208.330015,0.496696,0.496696,-0.498435,0.287347,0.490512,-3.500000,0.490512
438.000000,2.150482,2.008000,5.250000,0.847888,0.189604,0.189604,209.355400,209.355400,0.552128,0.552128,-0.327429,0.266158,0.523672,3.898438,0.523672
439.000000,2.346603,2.008000,2.550781,1.564131,0.206278,0.206278,208.673245,208.673245,0.482859,0.482859,-0.643571,0.297188,0.482467,-2.699219,0.482467
440.000000,2.206390,2.008000,6.453125,0.935926,0.195429,0.195429,208.739351,208.739351,0.532523,0.532523,-0.373586,0.274305,0.511181,3.902344,0.511181
441.000000,2.303009,2.008000,0.250000,1.723161,0.209650,0.209650,207.184360,207.184360,0.470807,0.470807,-0.779249,0.292610,0.474703,-6.203125,0.474703
442.000000,2.183685,2.008000,6.050781,0.849423,0.189793,0.189793,210.123583,210.123583,0.556534,0.556534,-0.510061,0.269284,0.525074,5.800781,0.525074
443.000000,2.270401,2.008000,-0.250000,2.014961,0.209433,0.209433,207.625110,207.625110,0.472094,0.472094,-0.706356,0.288293,0.475411,-6.300781,0.475411
444.000000,2.292419,2.008000,4.851562,1.341145,0.186801,0.186801,210.177704,210.177704,0.565565,0.565565,-0.704612,0.282267,0.531055,5.101562,0.531055
445.000000,2.270203,2.008000,4.453125,1.224039,0.202252,0.202252,207.439204,207.439204,0.502845,0.502845,-0.373831,0.285184,0.493849,-0.398438,0.493849
446.000000,2.291473,2.008000,3.250000,1.428359,0.201595,0.201595,208.213098,208.213098,0.504171,0.504171,-0.432600,0.287901,0.494942,-1.203125,0.494942
447.000000,2.062607,2.008000,5.250000,0.934212,0.198323,0.198323,208.491656,208.491656,0.520654,0.520654,-0.118428,0.257416,0.504138,2.000000,0.504138
448.000000,2.391281,2.008000,2.050781,2.080445,0.205945,0.205945,208.932960,208.932960,0.482638,0.482638,-0.791313,0.303080,0.482668,-3.199219,0.482668
449.000000,2.233871,2.008000,5.953125,0.924325,0.189792,0.189792,208.313068,208.313068,0.550722,0.550722,-0.459347,0.276681,0.522993,3.902344,0.522993
450.000000,2.338440,2.008000,2.050781,1.572175,0.208307,0.208307,207.633239,207.633239,0.476593,0.476593,-0.697428,0.296503,0.478198,-3.902344,0.478198
451.000000,2.179062,2.008000,5.750000,0.757129,0.194898,0.194898,208.986797,208.986797,0.535939,0.535939,-0.321292,0.270463,0.512925,3.699219,0.512925
452.000000,2.331329,2.008000,2.453125,1.483772,0.208715,0.208715,208.253015,208.253015,0.473050,0.473050,-0.651430,0.296194,0.476416,-3.296875,0.476416
453.000000,2.277313,2.008000,4.250000,0.988643,0.196324,0.196324,208.864051,208.864051,0.529961,0.529961,-0.420323,0.283221,0.509420,1.796875,0.509420
454.000000,2.413910,2.008000,2.750000,1.664126,0.204376,0.204376,208.342138,208.342138,0.497494,0.497494,-0.777893,0.303327,0.489903,-1.500000,0.489903
455.000000,2.287476,2.008000,4.050781,1.474373,0.195829,0.195829,207.906497,207.906497,0.532911,0.532911,-0.434692,0.284100,0.510961,1.300781,0.510961
456.000000,2.206604,2.008000,3.851562,1.253734,0.199977,0.199977,207.681273,207.681273,0.513289,0.513289,-0.242879,0.276113,0.499872,-0.199219,0.499872
457.000000,2.041306,2.008000,4.750000,0.976799,0.200336,0.200336,208.907128,208.907128,0.508983,0.508983,-0.083879,0.256104,0.497910,0.898438,0.497910
458.000000,2.271393,2.008000,3.953125,1.288209,0.204193,0.204193,209.587596,209.587596,0.488557,0.488557,-0.391412,0.287479,0.486551,-0.796875,0.486551
459.000000,2.031052,2.008000,6.050781,0.724676,0.199991,0.199991,208.558080,208.558080,0.510565,0.510565,-0.110383,0.254666,0.498822,2.097656,0.498822
460.000000,2.316010,2.008000,1.652344,1.735737,0.209712,0.209712,208.721534,208.721534,0.465112,0.465112,-0.693293,0.295531,0.472324,-4.398438,0.472324
461.000000,2.169983,2.008000,5.250000,0.946035,0.191944,0.191944,209.385777,209.385777,0.543886,0.543886,-0.317421,0.269130,0.518534,3.597656,0.518534
462.000000,2.284286,2.022613,3.851562,1.593258,0.207218,0.207218,208.486250,208.486250,0.483855,0.483855,-0.409443,0.288586,0.482049,-1.398438,0.482049
463.000000,2.186279,2.037227,5.351562,1.082942,0.200111,0.200111,207.952115,207.952115,0.519375,0.519375,-0.184278,0.272246,0.502054,1.500000,0.502054
464.000000,2.258957,2.051840,4.453125,1.097395,0.209920,0.209920,208.049490,208.049490,0.486066,0.486066,-0.292941,0.283527,0.480600,-0.898438,0.480600
465.000000,2.251526,2.066453,3.550781,1.316342,0.210105,0.210105,207.942989,207.942989,0.496353,0.496353,-0.243819,0.280298,0.484493,-0.902344,0.484493
466.000000,2.274612,2.081067,2.652344,1.328752,0.208920,0.208920,207.911608,207.911608,0.509558,0.509558,-0.245068,0.280949,0.490622,-0.898438,0.490622
467.000000,2.454636,2.095680,4.550781,1.291239,0.209498,0.209498,208.097942,208.097942,0.517293,0.517293,-0.647787,0.301132,0.493062,1.898438,0.493062
468.000000,2.320786,2.110293,3.750000,1.845384,0.216018,0.216018,205.687708,205.687708,0.500030,0.500030,-0.296180,0.285141,0.480907,-0.800781,0.480907
469.000000,2.325562,2.124907,4.050781,1.390707,0.210168,0.210168,206.223044,206.223044,0.521466,0.521466,-0.246015,0.284082,0.494057,0.300781,0.494057
470.000000,2.344681,2.139520,4.152344,1.296494,0.217508,0.217508,206.363050,206.363050,0.504250,0.504250,-0.279224,0.286427,0.481292,0.101562,0.481292
471.000000,2.323700,2.154133,4.050781,1.662853,0.220958,0.220958,206.081923,206.081923,0.499537,0.499537,-0.236944,0.283160,0.476601,-0.101562,0.476601
472.000000,2.392197,2.168747,2.750000,1.458914,0.218773,0.218773,205.755754,205.755754,0.510411,0.510411,-0.322134,0.290264,0.482602,-1.300781,0.482602
473.000000,2.508575,2.183360,5.152344,1.303194,0.221359,0.221359,206.085043,206.085043,0.515663,0.515663,-0.592460,0.301870,0.482452,2.402344,0.482452
474.000000,2.425781,2.197973,3.453125,1.512527,0.230117,0.230117,203.824079,203.824079,0.488784,0.488784,-0.417242,0.293285,0.464953,-1.699219,0.464953
475.000000,2.345657,2.212587,4.550781,1.399837,0.225158,0.225158,205.456521,205.456521,0.511123,0.511123,-0.192893,0.281370,0.477616,1.097656,0.477616
476.000000,2.355911,2.227200,3.652344,1.406817,0.229847,0.229847,205.385368,205.385368,0.495828,0.495828,-0.228001,0.283499,0.467930,-0.898438,0.467930
477.000000,2.327301,2.241813,3.750000,1.547105,0.230070,0.230070,205.821348,205.821348,0.504098,0.504098,-0.166106,0.278264,0.470957,0.097656,0.470957
478.000000,2.334137,2.256427,4.750000,1.449668,0.230896,0.230896,205.541208,205.541208,0.505788,0.505788,-0.168204,0.278348,0.470946,1.000000,0.470946
479.000000,2.398453,2.271040,3.050781,1.549809,0.236605,0.236605,204.630783,204.630783,0.491780,0.491780,-0.283032,0.286159,0.461001,-1.699219,0.461001
480.000000,2.386322,2.285653,4.050781,1.610575,0.234314,0.234314,205.158557,205.158557,0.511241,0.511241,-0.188414,0.281823,0.470317,1.000000,0.470317
481.000000,2.428085,2.300267,2.953125,1.661859,0.238054,0.238054,204.198104,204.198104,0.502209,0.502209,-0.251409,0.286816,0.463923,-1.097656,0.463923
482.000000,2.414490,2.314880,2.152344,1.756065,0.237774,0.237774,204.383655,204.383655,0.513304,0.513304,-0.193943,0.283086,0.468382,-0.800781,0.468382
483.000000,2.554337,2.329493,2.750000,1.767924,0.237843,0.237843,204.574766,204.574766,0.521514,0.521514,-0.354132,0.297708,0.471417,0.597656,0.471417
484.000000,2.478897,2.344107,4.652344,1.400523,0.239389,0.239389,203.315040,203.315040,0.522004,0.522004,-0.242705,0.288077,0.470396,1.902344,0.470396
485.000000,2.482864,2.358720,4.351562,1.669934,0.249218,0.249218,202.799139,202.799139,0.491709,0.491709,-0.324757,0.290039,0.451316,-0.300781,0.451316
486.000000,2.543182,2.373333,2.453125,2.030945,0.247612,0.247612,202.482072,202.482072,0.502379,0.502379,-0.371409,0.295630,0.456659,-1.898438,0.456659
487.000000,2.582779,2.387947,3.351562,1.891584,0.241805,0.241805,202.881668,202.881668,0.530457,0.530457,-0.299837,0.297188,0.471669,0.898438,0.471669
488.000000,2.457581,2.402560,2.652344,2.280238,0.247345,0.247345,201.746180,201.746180,0.519568,0.519568,-0.190032,0.282374,0.463381,-0.699219,0.463381
489.000000,2.485321,2.417173,4.851562,1.345115,0.246026,0.246026,202.223571,202.223571,0.528566,0.528566,-0.206006,0.284387,0.467735,2.199219,0.467735
490.000000,2.661850,2.431787,1.953125,2.549622,0.260743,0.260743,201.709751,201.709751,0.486320,0.486320,-0.643464,0.306259,0.440735,-2.898438,0.440735
491.000000,2.607254,2.446400,4.250000,1.844492,0.246799,0.246799,200.758677,200.758677,0.542648,0.542648,-0.278399,0.295073,0.472317,2.296875,0.472317
492.000000,2.716888,2.461013,2.652344,2.825718,0.259579,0.259579,200.166754,200.166754,0.505568,0.505568,-0.579975,0.309013,0.449021,-1.597656,0.449021
493.000000,2.700699,2.475627,3.851562,2.116656,0.249979,0.249979,199.114972,199.114972,0.540033,0.540033,-0.372139,0.304638,0.468961,1.199219,0.468961
494.000000,2.663193,2.490240,3.652344,1.929147,0.261920,0.261920,198.943653,198.943653,0.511285,0.511285,-0.400022,0.300578,0.449497,-0.199219,0.449497
495.000000,2.640396,2.504853,3.152344,1.935918,0.264864,0.264864,199.718490,199.718490,0.511203,0.511203,-0.368569,0.296619,0.447351,-0.500000,0.447351
496.000000,2.590469,2.519467,3.250000,1.854188,0.266663,0.266663,200.166532,200.166532,0.513230,0.513230,-0.313201,0.289776,0.446830,0.097656,0.446830
497.000000,2.750046,2.534080,4.351562,1.780117,0.270734,0.270734,200.409882,200.409882,0.507494,0.507494,-0.548217,0.306834,0.441788,1.101562,0.441788
498.000000,2.689911,2.548693,4.652344,1.946476,0.274702,0.274702,198.665066,198.665066,0.497269,0.497269,-0.482683,0.300310,0.435110,0.300781,0.435110
499.000000,2.704758,2.563307,3.550781,2.184644,0.275371,0.275371,198.715047,198.715047,0.499042,0.499042,-0.489430,0.301283,0.435326,-1.101562,0.435326
500.000000,2.720917,2.577920,4.050781,2.497175,0.274240,0.274240,198.712973,198.712973,0.513492,0.513492,-0.426118,0.300679,0.441590,0.500000,0.441590
501.000000,2.731079,2.592533,3.050781,2.370634,0.274702,0.274702,197.584547,197.584547,0.512947,0.512947,-0.430605,0.301692,0.441064,-1.000000,0.441064
502.000000,2.824722,2.607147,3.250000,2.665975,0.277445,0.277445,198.296245,198.296245,0.517944,0.517944,-0.547418,0.309658,0.441026,0.199219,0.441026
503.000000,2.789795,2.621760,4.250000,1.817536,0.276898,0.276898,197.053898,197.053898,0.520514,0.520514,-0.458420,0.305568,0.442360,1.000000,0.442360
504.000000,2.807602,2.636373,3.550781,2.390785,0.291794,0.291794,197.195615,197.195615,0.488727,0.488727,-0.669961,0.306861,0.420279,-0.699219,0.420279
505.000000,2.835983,2.650987,3.050781,1.956735,0.286795,0.286795,196.695644,196.695644,0.507583,0.507583,-0.586652,0.308501,0.430787,-0.500000,0.430787
506.000000,2.909576,2.665600,4.750000,2.567291,0.294414,0.294414,197.485393,197.485393,0.501614,0.501614,-0.790532,0.314028,0.423490,1.699219,0.423490
507.000000,2.833572,2.680213,5.652344,1.839576,0.293245,0.293245,194.586611,194.586611,0.493777,0.493777,-0.635800,0.307967,0.421269,0.902344,0.421269
508.000000,2.812500,2.694827,3.953125,2.403924,0.304443,0.304443,195.248744,195.248744,0.469829,0.469829,-0.764215,0.305215,0.404808,-1.699219,0.404808
509.000000,2.933090,2.709440,4.152344,2.086594,0.300078,0.300078,195.536174,195.536174,0.495125,0.495125,-0.784530,0.315156,0.417359,0.199219,0.417359
510.000000,2.918228,2.724053,2.652344,2.844121,0.306919,0.306919,194.750947,194.750947,0.483303,0.483303,-0.831208,0.312710,0.408514,-1.500000,0.408514
511.000000,2.992767,2.738667,3.453125,2.805541,0.298713,0.298713,194.928643,194.928643,0.513961,0.513961,-0.774800,0.318315,0.425328,0.800781,0.425328
512.000000,2.997849,2.753280,3.152344,2.614982,0.304713,0.304713,193.403316,193.403316,0.500062,0.500062,-0.837244,0.318826,0.416296,-0.300781,0.416296
513.000000,3.020615,2.767893,5.750000,2.321136,0.308472,0.308472,193.778570,193.778570,0.498743,0.498743,-0.935193,0.319704,0.413445,2.597656,0.413445
514.000000,2.947037,2.782507,2.550781,2.731543,0.314609,0.314609,192.355513,192.355513,0.474408,0.474408,-0.916914,0.313941,0.400343,-3.199219,0.400343
515.000000,2.911728,2.797120,5.851562,2.075882,0.313291,0.313291,194.947154,194.947154,0.505083,0.505083,-0.751005,0.304724,0.412851,3.300781,0.412851
516.000000,2.907379,2.811733,4.250000,2.333527,0.323891,0.323891,193.071209,193.071209,0.465106,0.465106,-0.849024,0.307251,0.391170,-1.601562,0.391170
517.000000,2.968491,2.826347,4.652344,2.402010,0.326049,0.326049,193.917077,193.917077,0.478675,0.478675,-0.849111,0.309997,0.395170,0.402344,0.395170
518.000000,2.962570,2.840960,4.953125,2.466455,0.327828,0.327828,192.630617,192.630617,0.471641,0.471641,-0.852022,0.309946,0.391414,0.300781,0.391414
519.000000,3.027573,2.855573,5.050781,2.391753,0.330155,0.330155,192.041643,192.041643,0.471764,0.471764,-0.925714,0.315630,0.390111,0.097656,0.390111
520.000000,3.063828,2.870187,3.652344,2.736607,0.333391,0.333391,191.606716,191.606716,0.467144,0.467144,-1.001114,0.318815,0.386458,-1.398438,0.386458
521.000000,3.108673,2.884800,5.652344,2.558596,0.333902,0.333902,192.003793,192.003793,0.481339,0.481339,-1.037319,0.320358,0.391634,2.000000,0.391634
522.000000,3.065643,2.899413,5.851562,2.573128,0.335566,0.335566,189.962577,189.962577,0.467959,0.467959,-0.947508,0.317817,0.385535,0.199219,0.385535
523.000000,3.070328,2.914027,6.351562,2.365494,0.339503,0.339503,190.001197,190.001197,0.461343,0.461343,-0.965087,0.317786,0.380738,0.500000,0.380738
524.000000,3.119431,2.928640,4.453125,2.510762,0.343552,0.343552,189.675872,189.675872,0.456278,0.456278,-1.069315,0.321978,0.376504,-1.898438,0.376504
525.000000,3.203217,2.943253,5.851562,3.000224,0.348934,0.348934,190.908967,190.908967,0.469785,0.469785,-1.181269,0.325295,0.378787,1.398438,0.378787
526.000000,3.185669,2.957867,5.750000,2.876391,0.343409,0.343409,188.327328,188.327328,0.468366,0.468366,-1.080167,0.326403,0.381285,-0.101562,0.381285
527.000000,3.198563,2.972480,7.953125,2.030969,0.347578,0.347578,188.283317,188.283317,0.465343,0.465343,-1.136096,0.326358,0.377817,2.203125,0.377817
528.000000,3.231064,2.987093,6.253906,2.953587,0.349973,0.349973,187.492385,187.492385,0.454182,0.454182,-1.187046,0.330819,0.372170,-1.699219,0.372170
529.000000,3.278732,3.001707,6.050781,2.712705,0.350689,0.350689,188.089161,188.089161,0.464967,0.464967,-1.218507,0.333112,0.375975,-0.203125,0.375975
530.000000,3.304581,3.016320,7.152344,2.056746,0.357980,0.357980,187.822211,187.822211,0.457233,0.457233,-1.291781,0.333820,0.369069,1.101562,0.369069
531.000000,3.284698,3.030933,6.652344,2.822876,0.362848,0.362848,187.366975,187.366975,0.448981,0.448981,-1.231082,0.331176,0.363295,-0.500000,0.363295
532.000000,3.226501,3.045547,6.550781,2.323475,0.363562,0.363562,186.762329,186.762329,0.451246,0.451246,-1.087607,0.324525,0.363808,-0.101562,0.363808
533.000000,3.230331,3.060160,5.750000,3.547764,0.368624,0.368624,188.123936,188.123936,0.458278,0.458278,-1.076569,0.321199,0.363910,-0.800781,0.363910
534.000000,3.116760,3.074773,4.152344,2.372687,0.365978,0.365978,187.172260,187.172260,0.459620,0.459620,-0.963408,0.310818,0.365795,-1.597656,0.365795
535.000000,3.273117,3.089387,3.550781,3.266411,0.392886,0.392886,191.422279,191.422279,0.459563,0.459563,-1.149880,0.314371,0.352270,-0.601562,0.352270
536.000000,3.214417,3.104000,5.750000,2.593122,0.391949,0.391949,189.032986,189.032986,0.439168,0.439168,-1.116709,0.312868,0.344899,2.199219,0.344899
537.000000,3.225830,3.118613,5.652344,2.911215,0.387322,0.387322,187.752985,187.752985,0.451107,0.451107,-1.047551,0.313778,0.351751,-0.097656,0.351751
538.000000,3.237793,3.133227,6.050781,2.418923,0.393286,0.393286,187.321573,187.321573,0.442369,0.442369,-1.070715,0.313963,0.345498,0.398438,0.345498
539.000000,3.282867,3.147840,5.652344,3.058064,0.394483,0.394483,187.575220,187.575220,0.451347,0.451347,-1.091938,0.316133,0.348374,-0.398438,0.348374
540.000000,3.247894,3.162453,7.851562,2.197206,0.400028,0.400028,186.256952,186.256952,0.435871,0.435871,-1.113478,0.313217,0.339789,2.199219,0.339789
541.000000,3.239639,3.177067,8.253906,2.683249,0.398812,0.398812,185.320830,185.320830,0.435141,0.435141,-1.059565,0.313080,0.340077,0.402344,0.340077
542.000000,3.271606,3.191680,5.652344,2.609441,0.397758,0.397758,184.264922,184.264922,0.439519,0.439519,-1.113951,0.315816,0.342270,-2.601562,0.342270
543.000000,3.220291,3.206293,3.453125,3.803282,0.419406,0.419406,187.294074,187.294074,0.422936,0.422936,-1.136353,0.304771,0.326011,-2.199219,0.326011
544.000000,3.279297,3.220907,7.152344,2.326100,0.437711,0.437711,187.304643,187.304643,0.383391,0.383391,-1.307588,0.309779,0.302678,3.699219,0.302678
545.000000,3.286469,3.235520,6.652344,2.647133,0.418742,0.418742,185.352899,185.352899,0.429892,0.429892,-1.097032,0.310070,0.328991,-0.500000,0.328991
546.000000,3.299820,3.250133,8.550781,2.070298,0.428251,0.428251,185.346782,185.346782,0.415872,0.415872,-1.159019,0.309868,0.319446,1.898438,0.319446
547.000000,3.414703,3.264747,6.953125,2.535553,0.425289,0.425289,184.302478,184.302478,0.415522,0.415522,-1.232230,0.321993,0.320578,-1.597656,0.320578
548.000000,3.368301,3.279360,7.550781,3.039775,0.440461,0.440461,184.962504,184.962504,0.396530,0.396530,-1.204381,0.314646,0.306785,0.597656,0.306785
549.000000,3.388596,3.293973,8.953125,2.451181,0.445425,0.445425,183.154972,183.154972,0.370509,0.370509,-1.269723,0.319162,0.294399,1.402344,0.294399
550.000000,3.378616,3.308587,7.453125,2.619116,0.442032,0.442032,182.621951,182.621951,0.382739,0.382739,-1.228623,0.317438,0.300671,-1.500000,0.300671
551.000000,3.453247,3.323200,8.550781,2.512472,0.457303,0.457303,184.314433,184.314433,0.376173,0.376173,-1.309955,0.319138,0.292053,1.097656,0.292053
552.000000,3.471237,3.337813,9.050781,2.785833,0.456356,0.456356,182.112870,182.112870,0.358722,0.358722,-1.332042,0.324390,0.285390,0.500000,0.285390
553.000000,3.395432,3.352427,8.050781,2.143719,0.465643,0.465643,181.640130,181.640130,0.337624,0.337624,-1.321825,0.317198,0.273291,-1.000000,0.273291
554.000000,3.420883,3.367040,6.453125,3.249662,0.477530,0.477530,185.090180,185.090180,0.348336,0.348336,-1.340874,0.312714,0.273387,-1.597656,0.273387
555.000000,3.412308,3.381653,7.152344,3.358784,0.501301,0.501301,185.382311,185.382311,0.301445,0.301445,-1.447766,0.310386,0.246085,0.699219,0.246085
556.000000,3.417709,3.396267,8.253906,2.689085,0.505245,0.505245,184.294128,184.294128,0.284744,0.284744,-1.493112,0.312173,0.237821,1.101562,0.237821
557.000000,3.514481,3.410880,5.351562,3.896773,0.498500,0.498500,183.811453,183.811453,0.315944,0.315944,-1.517374,0.318284,0.252995,-2.902344,0.252995
558.000000,3.383469,3.425493,4.851562,3.116505,0.539443,0.539443,185.455057,185.455057,0.211484,0.211484,-1.728074,0.307911,0.196371,-0.500000,0.196371
559.000000,3.593643,3.440107,6.550781,3.420820,0.529268,0.529268,187.987564,187.987564,0.284127,0.284127,-1.649141,0.318418,0.230370,1.699219,0.230370
560.000000,3.448471,3.454720,7.351562,3.038063,0.534610,0.534610,183.661822,183.661822,0.233199,0.233199,-1.656676,0.312030,0.207189,0.800781,0.207189
561.000000,3.528702,3.469333,5.453125,3.356919,0.537166,0.537166,185.274621,185.274621,0.261733,0.261733,-1.629351,0.313333,0.218753,-1.898438,0.218753
562.000000,3.516312,3.483947,5.050781,4.293904,0.554927,0.554927,185.919271,185.919271,0.220963,0.220963,-1.720337,0.312113,0.196639,-0.402344,0.196639
563.000000,3.451569,3.498560,9.253906,2.715983,0.556539,0.556539,183.619105,183.619105,0.192816,0.192816,-1.942674,0.310452,0.183863,4.203125,0.183863
564.000000,3.564346,3.513173,8.550781,2.903194,0.534952,0.534952,181.725286,181.725286,0.265592,0.265592,-1.586071,0.316722,0.220996,-0.703125,0.220996
565.000000,3.515045,3.527787,10.253906,2.404108,0.543463,0.543463,181.700137,181.700137,0.252705,0.252705,-1.640800,0.311165,0.213217,1.703125,0.213217
566.000000,3.549591,3.542400,7.652344,2.891576,0.532495,0.532495,179.785662,179.785662,0.273908,0.273908,-1.601972,0.314971,0.225182,-2.601562,0.225182
567.000000,3.548660,3.557013,5.750000,4.363401,0.565725,0.565725,183.425528,183.425528,0.231327,0.231327,-1.734239,0.309041,0.198418,-1.902344,0.198418
568.000000,3.488876,3.571627,9.351562,3.152277,0.572905,0.572905,182.196046,182.196046,0.182580,0.182580,-1.982134,0.309062,0.175561,3.601562,0.175561
569.000000,3.484085,3.586240,9.851562,2.537618,0.567037,0.567037,181.289923,181.289923,0.209929,0.209929,-1.814456,0.306389,0.188927,0.500000,0.188927
570.000000,3.563004,3.600853,12.953125,2.007723,0.561711,0.561711,180.644690,180.644690,0.240284,0.240284,-1.758689,0.310360,0.203214,3.101562,0.203214
571.000000,3.614136,3.615467,7.753906,4.098277,0.534321,0.534321,175.900884,175.900884,0.279387,0.279387,-1.741902,0.319019,0.226948,-5.199219,0.226948
572.000000,3.564651,3.630080,7.050781,2.722631,0.590543,0.590543,180.441811,180.441811,0.165708,0.165708,-1.944867,0.311651,0.164285,-0.703125,0.164285
573.000000,3.617249,3.644693,4.550781,3.898332,0.587048,0.587048,184.185703,184.185703,0.218969,0.218969,-1.821620,0.308845,0.188116,-2.500000,0.188116
574.000000,3.677368,3.659307,7.550781,3.796539,0.592409,0.592409,181.316710,181.316710,0.188302,0.188302,-1.928565,0.316953,0.173818,3.000000,0.173818
575.000000,3.611023,3.673920,9.550781,2.598958,0.597932,0.597932,180.396654,180.396654,0.166423,0.166423,-1.978845,0.312698,0.163097,2.000000,0.163097
576.000000,3.671860,3.688533,9.753906,2.094290,0.594232,0.594232,179.961674,179.961674,0.206440,0.206440,-1.811508,0.312798,0.181206,0.203125,0.181206
577.000000,3.719604,3.703147,11.152344,3.280444,0.597551,0.597551,179.216535,179.216535,0.212804,0.212804,-1.813494,0.314557,0.183158,1.398438,0.183158
578.000000,3.689941,3.717760,11.550781,2.054467,0.596598,0.596598,176.180403,176.180403,0.177225,0.177225,-1.897192,0.318245,0.168114,0.398438,0.168114
579.000000,3.828369,3.732373,6.550781,3.913014,0.590909,0.590909,177.531411,177.531411,0.222280,0.222280,-1.991232,0.324782,0.188622,-5.000000,0.188622
580.000000,3.780426,3.746987,8.050781,3.805535,0.607800,0.607800,178.775850,178.775850,0.186493,0.186493,-1.903295,0.320087,0.169818,1.500000,0.169818
581.000000,3.804581,3.761600,6.050781,4.055467,0.616427,0.616427,178.929521,178.929521,0.156729,0.156729,-2.017174,0.323738,0.155242,-2.000000,0.155242
582.000000,3.867706,3.776213,5.851562,4.277263,0.613087,0.613087,178.723239,178.723239,0.177823,0.177823,-1.947401,0.326857,0.165035,-0.199219,0.165035
583.000000,3.792206,3.790827,6.652344,3.596411,0.613415,0.613415,177.978809,177.978809,0.181010,0.181010,-1.908534,0.319827,0.166337,0.800781,0.166337
584.000000,3.714844,3.805440,5.351562,4.549057,0.620525,0.620525,180.223775,180.223775,0.174672,0.174672,-1.986359,0.311659,0.162227,-1.300781,0.162227
585.000000,3.770493,3.820053,4.953125,4.752667,0.615062,0.615062,177.870028,177.870028,0.187761,0.187761,-1.900801,0.316274,0.168885,-0.398438,0.168885
586.000000,3.766617,3.834667,5.851562,3.772631,0.613772,0.613772,177.376337,177.376337,0.203861,0.203861,-1.871026,0.313851,0.175933,0.898438,0.175933
587.000000,3.718781,3.849280,9.753906,2.383623,0.624466,0.624466,178.618008,178.618008,0.182216,0.182216,-2.117928,0.309343,0.164672,3.902344,0.164672
588.000000,3.837036,3.863893,6.050781,3.972635,0.632087,0.632087,179.132727,179.132727,0.182193,0.182193,-2.037830,0.316332,0.163191,-3.703125,0.163191
589.000000,3.771835,3.878507,9.652344,3.235071,0.631438,0.631438,177.483004,177.483004,0.171899,0.171899,-2.111518,0.312812,0.158966,3.601562,0.158966
590.000000,3.764236,3.893120,10.152344,3.517482,0.638308,0.638308,177.724747,177.724747,0.162389,0.162389,-2.072308,0.311155,0.153657,0.500000,0.153657
591.000000,3.837631,3.907733,10.152344,2.966073,0.641926,0.641926,175.219368,175.219368,0.157870,0.157870,-2.031739,0.316596,0.151083,0.000000,0.151083
592.000000,3.893188,3.922347,9.351562,3.334987,0.648795,0.648795,175.814306,175.814306,0.158003,0.158003,-2.025224,0.318591,0.149932,-0.800781,0.149932
593.000000,3.867538,3.936960,10.351562,3.199925,0.649726,0.649726,175.470469,175.470469,0.151929,0.151929,-2.066357,0.317109,0.147191,1.000000,0.147191
594.000000,3.894882,3.951573,5.851562,3.928959,0.652524,0.652524,175.045183,175.045183,0.152765,0.152765,-2.208803,0.318180,0.147067,-4.500000,0.147067
595.000000,3.891159,3.966187,6.753906,4.600806,0.639945,0.639945,175.473435,175.473435,0.194050,0.194050,-1.935842,0.316003,0.166618,0.902344,0.166618
596.000000,3.881805,3.980800,5.152344,5.152049,0.643664,0.643664,173.968366,173.968366,0.185875,0.185875,-2.584447,0.315164,0.162534,-1.601562,0.162534
597.000000,3.938721,3.995413,6.652344,3.953471,0.638045,0.638045,174.663109,174.663109,0.197351,0.197351,-1.922708,0.320045,0.168345,1.500000,0.168345
598.000000,3.864288,4.010027,6.953125,3.681889,0.653544,0.653544,175.522459,175.522459,0.165752,0.165752,-2.100169,0.313286,0.152363,0.300781,0.152363
599.000000,3.914917,4.024640,5.750000,4.868498,0.655823,0.655823,176.018610,176.018610,0.173753,0.173753,-2.047516,0.315316,0.155292,-1.203125,0.155292
600.000000,3.983063,4.039253,6.753906,4.602096,0.648061,0.648061,174.159907,174.159907,0.187088,0.187088,-1.952804,0.321560,0.162213,1.003906,0.162213
601.000000,3.964478,4.053867,7.953125,3.773456,0.654880,0.654880,173.656480,173.656480,0.172850,0.172850,-2.028019,0.319795,0.155085,1.199219,0.155085
602.000000,4.002594,4.068480,6.851562,4.432018,0.662880,0.662880,175.430296,175.430296,0.163993,0.163993,-2.043943,0.321319,0.150010,-1.101562,0.150010
603.000000,4.042450,4.083093,8.753906,3.808258,0.660772,0.660772,173.142648,173.142648,0.171890,0.171890,-2.024101,0.324047,0.153647,1.902344,0.153647
604.000000,4.057281,4.097707,9.851562,3.260021,0.670347,0.670347,172.969318,172.969318,0.159933,0.159933,-2.051009,0.323590,0.147062,1.097656,0.147062
605.000000,4.071014,4.112320,9.050781,3.876412,0.675833,0.675833,173.903284,173.903284,0.153364,0.153364,-2.072535,0.323694,0.143433,-0.800781,0.143433
606.000000,4.060608,4.126933,12.453125,2.837918,0.673010,0.673010,171.880444,171.880444,0.169183,0.169183,-2.123304,0.321436,0.150423,3.402344,0.150423
607.000000,4.127304,4.141547,9.550781,3.127465,0.684843,0.684843,171.302225,171.302225,0.146712,0.146712,-2.156566,0.325882,0.139234,-2.902344,0.139234
608.000000,3.968399,4.156160,6.652344,4.687240,0.682353,0.682353,173.381604,173.381604,0.155191,0.155191,-2.295550,0.312939,0.143130,-2.898438,0.143130
609.000000,3.971130,4.170773,3.453125,6.402731,0.665056,0.665056,171.872054,171.872054,0.211722,0.211722,-4.047877,0.310770,0.168978,-3.199219,0.168978
610.000000,4.035568,4.185387,7.253906,5.195563,0.649079,0.649079,171.731384,171.731384,0.258354,0.258354,-2.644545,0.314422,0.190340,3.800781,0.190340
611.000000,4.078308,4.200000,7.953125,4.138639,0.670645,0.670645,170.212848,170.212848,0.208931,0.208931,-1.973189,0.317601,0.166833,0.699219,0.166833
612.000000,4.059067,4.200000,7.652344,5.248902,0.681549,0.681549,171.379645,171.379645,0.168038,0.168038,-2.856788,0.318413,0.148517,-0.300781,0.148517
613.000000,4.060989,4.200000,7.453125,4.337513,0.674480,0.674480,169.725952,169.725952,0.194408,0.194408,-2.034083,0.317083,0.160366,-0.199219,0.160366
614.000000,4.035782,4.200000,10.753906,3.228669,0.680325,0.680325,171.477446,171.477446,0.166737,0.166737,-2.239310,0.317219,0.148192,3.300781,0.148192
615.000000,4.033386,4.200000,7.953125,4.093759,0.691323,0.691323,171.545304,171.545304,0.148329,0.148329,-2.285957,0.315910,0.138888,-2.800781,0.138888
616.000000,3.955963,4.200000,4.851562,6.110353,0.677971,0.677971,170.849696,170.849696,0.188648,0.188648,-3.918126,0.308525,0.157445,-3.101562,0.157445
617.000000,4.027725,4.200000,7.152344,3.926058,0.659600,0.659600,170.298524,170.298524,0.245799,0.245799,-1.975166,0.312033,0.183338,2.300781,0.183338
618.000000,3.918976,4.200000,8.753906,3.796601,0.681404,0.681404,172.743250,172.743250,0.165854,0.165854,-2.414880,0.307795,0.147653,1.601562,0.147653
619.000000,3.924240,4.200000,7.753906,4.519267,0.682018,0.682018,171.738674,171.738674,0.169567,0.169567,-2.379842,0.307450,0.149061,-1.000000,0.149061
620.000000,3.986633,4.200000,8.351562,4.041014,0.677729,0.677729,171.299333,171.299333,0.178703,0.178703,-2.205479,0.312477,0.153488,0.597656,0.153488
621.000000,3.888687,4.200000,9.050781,4.023192,0.683739,0.683739,171.757707,171.757707,0.157235,0.157235,-2.504070,0.305875,0.143746,0.699219,0.143746
622.000000,3.874771,4.200000,10.953125,3.500555,0.682770,0.682770,172.358163,172.358163,0.158681,0.158681,-2.561508,0.304901,0.144496,1.902344,0.144496
623.000000,3.953766,4.200000,9.253906,3.062377,0.687682,0.687682,171.905999,171.905999,0.152530,0.152530,-2.381348,0.310317,0.141184,-1.699219,0.141184
624.000000,3.930099,4.200000,6.351562,5.140769,0.685561,0.685561,174.034362,174.034362,0.163598,0.163598,-2.995963,0.307565,0.146049,-2.902344,0.146049
625.000000,3.987167,4.200000,6.953125,6.273448,0.670716,0.670716,170.963243,170.963243,0.202177,0.202177,-3.896728,0.311477,0.164143,0.601562,0.164143
626.000000,3.992798,4.200000,4.550781,5.584738,0.664946,0.664946,169.476188,169.476188,0.215822,0.215822,-3.197230,0.311897,0.170614,-2.402344,0.170614
627.000000,3.958389,4.200000,5.953125,5.379744,0.663785,0.663785,171.113959,171.113959,0.220854,0.220854,-3.018429,0.308870,0.172811,1.402344,0.172811
628.000000,3.947723,4.200000,9.351562,3.147242,0.669087,0.669087,170.641437,170.641437,0.205908,0.205908,-2.292731,0.308407,0.165924,3.398438,0.165924
629.000000,3.989349,4.200000,7.753906,4.780977,0.686753,0.686753,173.314913,173.314913,0.162217,0.162217,-2.275534,0.311991,0.145293,-1.597656,0.145293
630.000000,4.012726,4.200000,6.753906,5.813024,0.677997,0.677997,170.857340,170.857340,0.172702,0.172702,-3.483043,0.315331,0.151011,-1.000000,0.151011
631.000000,3.968353,4.200000,4.152344,5.564783,0.664985,0.664985,169.437532,169.437532,0.230345,0.230345,-3.198506,0.307851,0.176286,-2.601562,0.176286
632.000000,3.910934,4.200000,2.050781,7.695343,0.661943,0.661943,171.457452,171.457452,0.221987,0.221987,-5.460800,0.305628,0.173611,-2.101562,0.173611
633.000000,4.035370,4.200000,6.652344,6.172228,0.641326,0.641326,172.040467,172.040467,0.295945,0.295945,-3.608917,0.311526,0.206268,4.601562,0.206268
634.000000,3.977692,4.200000,3.550781,5.956073,0.663958,0.663958,169.308639,169.308639,0.224688,0.224688,-3.605311,0.309753,0.174280,-3.101562,0.174280
635.000000,3.937119,4.200000,6.152344,5.529814,0.655916,0.655916,171.747361,171.747361,0.242222,0.242222,-3.191697,0.306777,0.182701,2.601562,0.182701
636.000000,3.922577,4.200000,7.753906,4.123909,0.668404,0.668404,171.261076,171.261076,0.197525,0.197525,-2.302218,0.307905,0.162709,1.601562,0.162709
637.000000,3.830765,4.200000,12.050781,2.873218,0.679577,0.679577,172.808121,172.808121,0.169134,0.169134,-2.768791,0.301012,0.149293,4.296875,0.149293
638.000000,3.979019,4.200000,9.351562,3.802905,0.688121,0.688121,172.189706,172.189706,0.156721,0.156721,-2.351075,0.311522,0.142831,-2.699219,0.142831
639.000000,3.943314,4.200000,8.351562,4.085412,0.687341,0.687341,171.354767,171.354767,0.154992,0.154992,-2.382520,0.309252,0.142248,-1.000000,0.142248
640.000000,3.893524,4.200000,5.851562,4.710786,0.683238,0.683238,171.853014,171.853014,0.160006,0.160006,-2.528594,0.306021,0.144962,-2.500000,0.144962
641.000000,3.884186,4.200000,9.050781,4.591229,0.672021,0.672021,172.284461,172.284461,0.193443,0.193443,-2.478164,0.304253,0.160421,3.199219,0.160421
642.000000,3.894974,4.200000,11.550781,3.492959,0.680546,0.680546,171.039832,171.039832,0.164197,0.164197,-2.509337,0.306448,0.147118,2.500000,0.147118
643.000000,3.922668,4.200000,8.953125,4.362593,0.688430,0.688430,171.776898,171.776898,0.150804,0.150804,-2.491087,0.307872,0.140357,-2.597656,0.140357
644.000000,3.929901,4.200000,9.953125,4.745126,0.682428,0.682428,171.189744,171.189744,0.158466,0.158466,-2.397809,0.309390,0.144463,1.000000,0.144463
645.000000,3.992462,4.200000,10.351562,2.792830,0.683670,0.683670,169.558399,169.558399,0.161975,0.161975,-2.246962,0.313350,0.145697,0.398438,0.145697
646.000000,3.980057,4.200000,7.351562,4.502728,0.688757,0.688757,173.464595,173.464595,0.162036,0.162036,-2.348301,0.310595,0.144895,-3.000000,0.144895
647.000000,4.008575,4.200000,8.152344,3.735423,0.677412,0.677412,171.138020,171.138020,0.187276,0.187276,-2.143052,0.313027,0.156993,0.800781,0.156993
648.000000,3.965729,4.200000,8.253906,4.667537,0.684787,0.684787,172.428153,172.428153,0.164627,0.164627,-2.294055,0.310470,0.146595,0.101562,0.146595
649.000000,3.886124,4.200000,6.953125,4.194372,0.680009,0.680009,171.053535,171.053535,0.162207,0.162207,-2.501513,0.306228,0.146393,-1.300781,0.146393
650.000000,3.924057,4.200000,8.652344,5.116904,0.676816,0.676816,173.644553,173.644553,0.174667,0.174667,-2.813587,0.308482,0.152010,1.699219,0.152010
651.000000,3.909393,4.200000,9.652344,3.732882,0.676678,0.676678,170.384757,170.384757,0.175917,0.175917,-2.392237,0.307193,0.152540,1.000000,0.152540
652.000000,3.271408,2.700000,9.550781,1.952901,0.409012,0.409012,166.195878,166.195878,0.421519,0.421519,-2.238968,0.314260,0.330082,-0.101562,0.330082
653.000000,2.439056,2.336000,-0.148438,2.938747,0.245395,0.245395,187.657819,187.657819,0.513140,0.513140,-0.717728,0.282411,0.462444,-9.699219,0.462444
654.000000,2.485046,2.336000,0.851562,2.543504,0.223300,0.223300,204.708022,204.708022,0.566167,0.566167,-0.166354,0.287452,0.499313,1.000000,0.499313
655.000000,2.511002,2.336000,2.851562,1.679921,0.227601,0.227601,204.303334,204.303334,0.554315,0.554315,-0.233052,0.290825,0.491592,2.000000,0.491592
656.000000,2.496674,2.336000,2.750000,1.753688,0.239342,0.239342,203.989081,203.989081,0.518268,0.518268,-0.254438,0.290933,0.469031,-0.101562,0.469031
657.000000,2.427185,2.336000,2.953125,2.033429,0.238562,0.238562,204.002415,204.002415,0.520669,0.520669,-0.170822,0.282721,0.470539,0.203125,0.470539
658.000000,2.457748,2.336000,3.851562,1.545336,0.236646,0.236646,203.866116,203.866116,0.523827,0.523827,-0.192195,0.286549,0.473219,0.898438,0.473219
659.000000,2.385315,2.336000,3.453125,1.717932,0.243708,0.243708,203.496529,203.496529,0.503017,0.503017,-0.208834,0.278953,0.459870,-0.398438,0.459870
660.000000,2.406891,2.336000,3.652344,1.845260,0.240624,0.240624,204.326327,204.326327,0.509994,0.509994,-0.186859,0.281521,0.464912,0.199219,0.464912
661.000000,2.360352,2.336000,3.652344,1.649225,0.239789,0.239789,203.806269,203.806269,0.512188,0.512188,-0.160367,0.276030,0.466391,0.000000,0.466391
662.000000,2.418365,2.336000,1.652344,2.035306,0.241613,0.241613,204.480310,204.480310,0.506053,0.506053,-0.239520,0.283192,0.462643,-2.000000,0.462643
663.000000,2.357574,2.336000,3.851562,1.413069,0.233414,0.233414,205.126949,205.126949,0.535761,0.535761,-0.137094,0.274018,0.480193,2.199219,0.480193
664.000000,2.347900,2.336000,1.050781,1.915712,0.244465,0.244465,204.622805,204.622805,0.496731,0.496731,-0.281984,0.275464,0.456863,-2.800781,0.456863
665.000000,2.335693,2.336000,3.750000,1.922996,0.235240,0.235240,205.999145,205.999145,0.534282,0.534282,-0.162955,0.270941,0.478204,2.699219,0.478204
666.000000,2.365662,2.336000,2.250000,1.831286,0.238443,0.238443,204.297985,204.297985,0.513403,0.513403,-0.170852,0.277033,0.467897,-1.500000,0.467897
667.000000,2.428192,2.336000,2.953125,1.894710,0.236928,0.236928,205.117422,205.117422,0.523945,0.523945,-0.163246,0.282947,0.473042,0.703125,0.473042
668.000000,2.351028,2.336000,5.152344,1.473036,0.238116,0.238116,204.068805,204.068805,0.520043,0.520043,-0.175633,0.274174,0.470652,2.199219,0.470652
669.000000,2.537079,2.336000,2.050781,2.348638,0.247607,0.247607,203.291841,203.291841,0.484660,0.484660,-0.522850,0.298669,0.449761,-3.101562,0.449761
670.000000,2.582275,2.336000,2.953125,1.895380,0.231240,0.231240,203.298385,203.298385,0.542903,0.542903,-0.353003,0.299697,0.484540,0.902344,0.484540
671.000000,2.431198,2.336000,2.152344,1.973360,0.237459,0.237459,202.946740,202.946740,0.525065,0.525065,-0.167065,0.282824,0.473044,-0.800781,0.473044
672.000000,2.470566,2.336000,3.851562,1.565695,0.237307,0.237307,203.903582,203.903582,0.527190,0.527190,-0.220365,0.287045,0.473954,1.699219,0.473954
673.000000,2.519012,2.336000,2.851562,2.251377,0.243809,0.243809,203.207497,203.207497,0.503523,0.503523,-0.349424,0.294432,0.459987,-1.000000,0.459987
674.000000,2.478104,2.336000,2.250000,2.151942,0.234071,0.234071,202.886683,202.886683,0.533052,0.533052,-0.190177,0.288266,0.478673,-0.601562,0.478673
675.000000,2.490173,2.336000,1.851562,2.358220,0.234861,0.234861,203.483290,203.483290,0.533162,0.533162,-0.206572,0.289270,0.478089,-0.398438,0.478089
676.000000,2.462677,2.336000,3.152344,1.651862,0.231923,0.231923,203.426628,203.426628,0.542085,0.542085,-0.167056,0.285659,0.483695,1.300781,0.483695
677.000000,2.538620,2.336000,2.953125,2.297251,0.241801,0.241801,203.604202,203.604202,0.511513,0.511513,-0.346373,0.296029,0.464580,-0.199219,0.464580
678.000000,2.497620,2.336000,3.453125,1.534517,0.233957,0.233957,202.552892,202.552892,0.533687,0.533687,-0.214156,0.290461,0.478998,0.500000,0.478998
679.000000,2.476639,2.336000,2.953125,1.888399,0.243070,0.243070,203.467743,203.467743,0.507210,0.507210,-0.270549,0.289076,0.461966,-0.500000,0.461966
680.000000,2.399521,2.336000,2.652344,2.167172,0.238008,0.238008,203.664779,203.664779,0.521244,0.521244,-0.149887,0.279641,0.471187,-0.300781,0.471187
681.000000,2.355392,2.336000,3.152344,1.488922,0.235215,0.235215,203.888678,203.888678,0.528645,0.528645,-0.114919,0.274329,0.476138,0.500000,0.476138
682.000000,2.464752,2.336000,3.851562,1.683218,0.243200,0.243200,204.869351,204.869351,0.504226,0.504226,-0.266204,0.288238,0.460723,0.699219,0.460723
683.000000,2.402222,2.336000,3.050781,1.697092,0.241746,0.241746,203.443764,203.443764,0.507597,0.507597,-0.199753,0.280930,0.463131,-0.800781,0.463131
684.000000,2.461548,2.336000,3.152344,1.670139,0.241234,0.241234,204.132326,204.132326,0.511602,0.511602,-0.232258,0.287294,0.465051,0.101562,0.465051
685.000000,2.480347,2.336000,1.652344,2.172782,0.241533,0.241533,203.737624,203.737624,0.511695,0.511695,-0.273570,0.289326,0.464856,-1.500000,0.464856
686.000000,2.403671,2.336000,3.652344,1.553798,0.234009,0.234009,203.709411,203.709411,0.537798,0.537798,-0.146087,0.278700,0.480469,2.000000,0.480469
687.000000,2.476395,2.336000,1.953125,2.091100,0.244320,0.244320,203.711541,203.711541,0.501751,0.501751,-0.311156,0.289571,0.458915,-1.699219,0.458915
688.000000,2.384109,2.336000,2.652344,2.025228,0.234425,0.234425,204.017946,204.017946,0.534343,0.534343,-0.114027,0.276918,0.478870,0.699219,0.478870
689.000000,2.503082,2.336000,2.250000,1.746604,0.237488,0.237488,203.977857,203.977857,0.523171,0.523171,-0.248678,0.291563,0.472314,-0.402344,0.472314
690.000000,2.460770,2.336000,3.953125,1.680679,0.239062,0.239062,203.816810,203.816810,0.522770,0.522770,-0.223414,0.285971,0.470936,1.703125,0.470936
691.000000,2.545242,2.336000,1.351562,2.226615,0.243098,0.243098,202.953747,202.953747,0.504875,0.504875,-0.433550,0.297564,0.461050,-2.601562,0.461050
692.000000,2.370224,2.104000,3.453125,1.505280,0.213564,0.213564,203.843014,203.843014,0.541709,0.541709,-0.414943,0.283597,0.498661,2.101562,0.498661
693.000000,2.347214,2.104000,2.152344,2.074780,0.211982,0.211982,206.390656,206.390656,0.514179,0.514179,-0.348109,0.287375,0.489756,-1.300781,0.489756
694.000000,2.268600,2.104000,3.851562,1.220207,0.203285,0.203285,206.968481,206.968481,0.541901,0.541901,-0.214249,0.276230,0.507606,1.699219,0.507606
695.000000,2.308792,2.104000,2.851562,1.799550,0.214976,0.214976,207.166395,207.166395,0.500824,0.500824,-0.285176,0.284016,0.482092,-1.000000,0.482092
696.000000,2.451859,2.104000,3.652344,1.416004,0.207149,0.207149,206.971535,206.971535,0.527856,0.527856,-0.589280,0.299659,0.499052,0.800781,0.499052
697.000000,2.316055,2.104000,3.550781,1.539884,0.212805,0.212805,206.161773,206.161773,0.511825,0.511825,-0.275801,0.283650,0.488162,-0.101562,0.488162
698.000000,2.228806,2.104000,3.652344,1.446433,0.210698,0.210698,206.913490,206.913490,0.514769,0.514769,-0.141765,0.273369,0.491078,0.101562,0.491078
699.000000,2.241058,2.104000,5.453125,1.347432,0.210884,0.210884,207.759931,207.759931,0.510862,0.510862,-0.183942,0.275584,0.489434,1.800781,0.489434
700.000000,2.219711,2.104000,2.750000,1.399004,0.214836,0.214836,206.969356,206.969356,0.491844,0.491844,-0.220837,0.274975,0.478703,-2.703125,0.478703
701.000000,2.225067,2.104000,3.351562,1.627822,0.209206,0.209206,208.680565,208.680565,0.518396,0.518396,-0.137176,0.272884,0.493729,0.601562,0.493729
702.000000,2.160782,2.104000,4.152344,1.347458,0.208657,0.208657,207.691933,207.691933,0.518781,0.518781,-0.090088,0.265178,0.494347,0.800781,0.494347
703.000000,2.315887,2.104000,3.652344,1.703429,0.212921,0.212921,207.947342,207.947342,0.501991,0.501991,-0.285469,0.285666,0.484284,-0.500000,0.484284
704.000000,2.201538,2.104000,5.750000,0.849416,0.207848,0.207848,207.151055,207.151055,0.520712,0.520712,-0.145338,0.270172,0.495773,2.097656,0.495773
705.000000,2.223007,2.104000,3.250000,1.527197,0.220737,0.220737,207.184251,207.184251,0.468590,0.468590,-0.283027,0.277366,0.464481,-2.500000,0.464481
706.000000,2.166077,2.104000,6.953125,0.751715,0.208099,0.208099,208.429364,208.429364,0.518825,0.518825,-0.195224,0.266078,0.494846,3.703125,0.494846
707.000000,2.324387,2.104000,2.250000,1.794696,0.223662,0.223662,206.783034,206.783034,0.451844,0.451844,-0.615610,0.292217,0.455187,-4.703125,0.455187
708.000000,2.286758,2.104000,5.652344,1.127360,0.203452,0.203452,208.335423,208.335423,0.537142,0.537142,-0.307992,0.279346,0.505716,3.402344,0.505716
709.000000,2.326981,2.104000,2.152344,1.349957,0.219254,0.219254,206.302191,206.302191,0.479961,0.479961,-0.454582,0.288604,0.470294,-3.500000,0.470294
710.000000,2.306900,2.104000,4.250000,1.348705,0.208940,0.208940,208.363277,208.363277,0.524292,0.524292,-0.283931,0.281812,0.496173,2.097656,0.496173
711.000000,2.335464,2.104000,4.152344,1.586962,0.212847,0.212847,207.080669,207.080669,0.504169,0.504169,-0.319291,0.287647,0.485189,-0.097656,0.485189
712.000000,2.254807,2.104000,4.652344,1.196120,0.211055,0.211055,206.389108,206.389108,0.511585,0.511585,-0.177196,0.277043,0.489563,0.500000,0.489563
713.000000,2.400681,2.104000,2.453125,1.682534,0.215735,0.215735,207.079860,207.079860,0.493832,0.493832,-0.524768,0.296479,0.478726,-2.199219,0.478726
714.000000,2.293671,2.104000,4.550781,1.307070,0.208018,0.208018,206.885792,206.885792,0.529550,0.529550,-0.260334,0.279552,0.498929,2.097656,0.498929
715.000000,2.372452,2.104000,2.453125,1.635368,0.214956,0.214956,206.609915,206.609915,0.498334,0.498334,-0.445717,0.292403,0.481141,-2.097656,0.481141
716.000000,2.242310,2.104000,4.652344,1.308286,0.208051,0.208051,207.222564,207.222564,0.528363,0.528363,-0.189974,0.273517,0.498460,2.199219,0.498460
717.000000,2.338348,2.104000,2.152344,2.177382,0.216042,0.216042,206.593154,206.593154,0.495136,0.495136,-0.393646,0.288343,0.478979,-2.500000,0.478979
718.000000,2.299042,2.104000,3.550781,1.720393,0.201822,0.201822,207.025254,207.025254,0.545218,0.545218,-0.258589,0.279956,0.510103,1.398438,0.510103
719.000000,2.298065,2.104000,1.851562,1.483116,0.208906,0.208906,206.710781,206.710781,0.519882,0.519882,-0.257301,0.281672,0.494547,-1.699219,0.494547
720.000000,2.298096,2.104000,4.351562,1.207125,0.207383,0.207383,208.451388,208.451388,0.529544,0.529544,-0.282264,0.280400,0.499477,2.500000,0.499477
721.000000,2.360825,2.104000,2.851562,1.488867,0.216324,0.216324,206.561370,206.561370,0.496030,0.496030,-0.409338,0.290775,0.479092,-1.500000,0.479092
722.000000,2.359268,2.104000,3.652344,1.429608,0.209975,0.209975,207.229645,207.229645,0.520656,0.520656,-0.360105,0.288470,0.493918,0.800781,0.493918
723.000000,2.395981,2.104000,2.953125,1.486497,0.212752,0.212752,206.505925,206.505925,0.510702,0.510702,-0.453761,0.293711,0.487779,-0.699219,0.487779
724.000000,2.369553,2.104000,4.050781,1.832891,0.212036,0.212036,206.435574,206.435574,0.517987,0.517987,-0.391395,0.289264,0.491151,1.097656,0.491151
725.000000,2.320389,2.104000,2.550781,1.791265,0.209203,0.209203,205.729327,205.729327,0.519162,0.519162,-0.292842,0.284413,0.494020,-1.500000,0.494020
726.000000,2.229385,2.104000,4.050781,1.342943,0.207078,0.207078,207.050820,207.050820,0.530159,0.530159,-0.154242,0.272037,0.499970,1.500000,0.499970
727.000000,2.077866,2.104000,7.152344,1.043768,0.213325,0.213325,207.358149,207.358149,0.503245,0.503245,-0.172274,0.255883,0.484426,3.101562,0.484426
728.000000,2.163803,2.104000,3.652344,1.303172,0.222063,0.222063,206.713705,206.713705,0.457188,0.457188,-0.321255,0.271693,0.458713,-3.500000,0.458713
729.000000,2.196152,2.104000,5.351562,1.153047,0.212118,0.212118,208.358729,208.358729,0.505791,0.505791,-0.142527,0.270505,0.486435,1.699219,0.486435
730.000000,2.251129,2.104000,4.953125,1.016517,0.217220,0.217220,207.273650,207.273650,0.484377,0.484377,-0.219568,0.279267,0.473749,-0.398438,0.473749
731.000000,2.154190,2.104000,5.453125,1.068897,0.217368,0.217368,207.358663,207.358663,0.485879,0.485879,-0.136564,0.266869,0.474222,0.500000,0.474222
732.000000,2.700211,2.704000,3.050781,2.294836,0.265751,0.265751,207.622693,207.622693,0.500231,0.500231,-0.365551,0.305196,0.442540,-2.402344,0.442540
733.000000,3.376175,3.304000,6.152344,2.171214,0.419956,0.419956,202.151933,202.151933,0.457066,0.457066,-1.145592,0.313134,0.338764,3.101562,0.338764
734.000000,3.953613,3.904000,6.851562,4.358282,0.587639,0.587639,192.380439,192.380439,0.314799,0.314799,-1.552696,0.321328,0.226481,0.699219,0.226481
735.000000,3.900436,4.040000,14.253906,2.085133,0.646160,0.646160,174.020169,174.020169,0.194017,0.194017,-2.367158,0.314504,0.165417,7.402344,0.165417
736.000000,3.903305,4.040000,8.050781,3.727548,0.662399,0.662399,170.714094,170.714094,0.164470,0.164470,-2.381655,0.313447,0.150291,-6.203125,0.150291
737.000000,3.892685,4.040000,6.152344,4.345717,0.660262,0.660262,174.937128,174.937128,0.162158,0.162158,-2.148776,0.313715,0.149695,-1.898438,0.149695
738.000000,3.877975,4.040000,5.750000,5.062411,0.650323,0.650323,173.960067,173.960067,0.195446,0.195446,-2.181487,0.310991,0.165214,-0.402344,0.165214
739.000000,4.065887,4.040000,6.253906,5.140290,0.646703,0.646703,173.092774,173.092774,0.201251,0.201251,-2.440451,0.326482,0.168267,0.503906,0.168267
740.000000,3.962601,4.040000,8.652344,3.508646,0.645678,0.645678,172.075377,172.075377,0.209110,0.209110,-1.942930,0.317341,0.171651,2.398438,0.171651
741.000000,3.891403,4.040000,7.152344,4.292560,0.661854,0.661854,174.540629,174.540629,0.159699,0.159699,-2.148962,0.313418,0.148397,-1.500000,0.148397
742.000000,4.063965,4.040000,7.351562,4.732323,0.654516,0.654516,173.501679,173.501679,0.175583,0.175583,-1.970614,0.327517,0.156283,0.199219,0.156283
743.000000,3.950623,4.040000,7.953125,3.861618,0.650793,0.650793,171.977828,171.977828,0.195622,0.195622,-1.952252,0.316620,0.165197,0.601562,0.165197
744.000000,3.887466,4.040000,7.351562,5.220954,0.659688,0.659688,173.977861,173.977861,0.158177,0.158177,-2.848857,0.314115,0.148128,-0.601562,0.148128
745.000000,4.058182,4.040000,8.050781,4.032979,0.650030,0.650030,172.256594,172.256594,0.182464,0.182464,-1.948011,0.327629,0.159942,0.699219,0.159942
746.000000,3.936249,4.040000,10.453125,2.780921,0.658303,0.658303,173.150879,173.150879,0.168592,0.168592,-2.093173,0.316936,0.152713,2.402344,0.152713
747.000000,3.993118,4.040000,7.550781,4.452837,0.664061,0.664061,174.667473,174.667473,0.156546,0.156546,-2.114687,0.321294,0.146706,-2.902344,0.146706
748.000000,4.075287,4.040000,7.152344,4.027474,0.654457,0.654457,172.583219,172.583219,0.182901,0.182901,-1.954035,0.327276,0.159313,-0.398438,0.159313
749.000000,3.893555,4.040000,9.152344,3.322608,0.654902,0.654902,173.271986,173.271986,0.182982,0.182982,-2.085228,0.312511,0.159266,2.000000,0.159266
750.000000,3.982788,4.040000,7.152344,4.201922,0.662513,0.662513,174.610357,174.610357,0.158866,0.158866,-2.076174,0.320667,0.147937,-2.000000,0.147937
751.000000,3.956207,4.040000,6.851562,4.186003,0.655991,0.655991,173.420658,173.420658,0.170581,0.170581,-2.021013,0.319077,0.153946,-0.300781,0.153946
752.000000,3.855606,4.040000,8.652344,3.692887,0.654346,0.654346,174.623065,174.623065,0.165897,0.165897,-2.184736,0.312271,0.152283,1.800781,0.152283
753.000000,3.888840,4.040000,7.851562,3.770769,0.659160,0.659160,175.189503,175.189503,0.159597,0.159597,-2.136301,0.314197,0.148813,-0.800781,0.148813
754.000000,4.112991,4.040000,7.253906,4.158931,0.659641,0.659641,173.958962,173.958962,0.165697,0.165697,-2.027878,0.331130,0.151277,-0.597656,0.151277
755.000000,4.042892,4.040000,8.652344,3.720195,0.656414,0.656414,173.008482,173.008482,0.174421,0.174421,-1.990088,0.325297,0.155463,1.398438,0.155463
756.000000,3.934692,4.040000,9.453125,3.354604,0.662593,0.662593,173.880147,173.880147,0.154603,0.154603,-2.099590,0.317429,0.146138,0.800781,0.146138
757.000000,3.882568,4.040000,7.453125,4.559355,0.663299,0.663299,175.015816,175.015816,0.157602,0.157602,-2.183661,0.312510,0.147275,-2.000000,0.147275
758.000000,3.882599,4.040000,6.652344,4.636672,0.654518,0.654518,173.302060,173.302060,0.172652,0.172652,-2.102002,0.313351,0.155067,-0.800781,0.155067
759.000000,3.842987,4.040000,7.851562,4.501932,0.652155,0.652155,173.808190,173.808190,0.175832,0.175832,-2.161800,0.310510,0.156810,1.199219,0.156810
760.000000,3.915421,4.040000,8.351562,4.078739,0.655507,0.655507,173.034891,173.034891,0.174209,0.174209,-2.052191,0.315400,0.155537,0.500000,0.155537
761.000000,3.902451,4.040000,8.351562,3.616843,0.659882,0.659882,173.331396,173.331396,0.162470,0.162470,-2.105411,0.314591,0.149891,0.000000,0.149891
762.000000,3.845245,4.040000,6.253906,4.291067,0.661693,0.661693,174.911488,174.911488,0.162478,0.162478,-2.232146,0.309336,0.149583,-2.097656,0.149583
763.000000,3.908615,4.040000,6.152344,4.481826,0.653450,0.653450,174.632979,174.632979,0.174026,0.174026,-2.056148,0.315624,0.155828,-0.101562,0.155828
764.000000,3.885178,4.040000,8.652344,4.015846,0.652798,0.652798,173.868847,173.868847,0.184063,0.184063,-2.109091,0.312423,0.160094,2.500000,0.160094
765.000000,3.901657,4.040000,8.050781,3.486164,0.660531,0.660531,173.994142,173.994142,0.158076,0.158076,-2.122797,0.314972,0.147943,-0.601562,0.147943
766.000000,3.804138,4.040000,10.453125,3.052106,0.661076,0.661076,175.939162,175.939162,0.166962,0.166962,-2.311026,0.305573,0.151554,2.402344,0.151554
767.000000,3.938507,4.040000,8.851562,3.795617,0.664067,0.664067,175.413947,175.413947,0.159282,0.159282,-2.099759,0.316474,0.147847,-1.601562,0.147847
768.000000,3.857742,4.040000,9.351562,2.573962,0.663259,0.663259,173.788516,173.788516,0.155023,0.155023,-2.200573,0.310919,0.146203,0.500000,0.146203
769.000000,3.975967,4.040000,9.351562,4.031603,0.664999,0.664999,177.262883,177.262883,0.168413,0.168413,-2.024680,0.317726,0.151477,0.000000,0.151477
770.000000,3.974304,4.040000,10.050781,3.588414,0.662602,0.662602,173.146189,173.146189,0.154279,0.154279,-2.066579,0.320672,0.146001,0.699219,0.146001
771.000000,3.875656,4.040000,10.351562,2.811873,0.665313,0.665313,174.202165,174.202165,0.151800,0.151800,-2.182377,0.312121,0.144509,0.300781,0.144509
772.000000,3.948822,4.022000,8.050781,4.205048,0.664072,0.664072,175.384739,175.384739,0.160361,0.160361,-2.095286,0.317133,0.148296,-2.300781,0.148296
773.000000,3.864456,4.004000,9.351562,3.723302,0.653976,0.653976,172.990973,172.990973,0.176675,0.176675,-2.074919,0.311465,0.156832,1.300781,0.156832
774.000000,3.826355,3.986000,7.253906,4.015160,0.656160,0.656160,175.073829,175.073829,0.155003,0.155003,-2.190017,0.310923,0.147394,-2.097656,0.147394
775.000000,3.819290,3.968000,6.753906,3.636839,0.649416,0.649416,175.572535,175.572535,0.163462,0.163462,-2.107992,0.311472,0.152128,-0.500000,0.152128
776.000000,3.865341,3.950000,6.851562,4.671059,0.646041,0.646041,177.561556,177.561556,0.171024,0.171024,-2.009391,0.315277,0.155909,0.097656,0.155909
777.000000,3.864883,3.932000,10.453125,3.237865,0.637815,0.637815,175.042262,175.042262,0.178696,0.178696,-2.066410,0.317056,0.160639,3.601562,0.160639
778.000000,3.874756,3.914000,8.953125,3.644061,0.647896,0.647896,175.530014,175.530014,0.151364,0.151364,-2.060066,0.318470,0.147265,-1.500000,0.147265
779.000000,3.869598,3.896000,8.253906,3.457768,0.640891,0.640891,175.308627,175.308627,0.161587,0.161587,-2.002736,0.319025,0.152850,-0.699219,0.152850
780.000000,3.817780,3.878000,6.953125,3.728366,0.641081,0.641081,176.684542,176.684542,0.157866,0.157866,-2.038978,0.315272,0.151231,-1.300781,0.151231
781.000000,3.855545,3.860000,6.851562,3.945570,0.633507,0.633507,177.272022,177.272022,0.172792,0.172792,-1.953858,0.318833,0.158957,-0.101562,0.158957
782.000000,3.768463,3.842000,7.152344,3.815577,0.629506,0.629506,177.366829,177.366829,0.165850,0.165850,-1.996720,0.314208,0.156747,0.300781,0.156747
783.000000,3.642670,3.824000,6.351562,4.032247,0.628138,0.628138,177.817472,177.817472,0.163952,0.163952,-2.135724,0.304507,0.156187,-0.800781,0.156187
784.000000,3.693802,3.806000,7.550781,4.291389,0.621734,0.621734,178.761207,178.761207,0.167940,0.167940,-2.026219,0.310514,0.159105,1.199219,0.159105
785.000000,3.745499,3.788000,8.953125,3.908014,0.618014,0.618014,177.559782,177.559782,0.168263,0.168263,-1.972236,0.316214,0.159955,1.402344,0.159955
786.000000,3.752029,3.770000,6.351562,3.539386,0.618196,0.618196,177.526910,177.526910,0.158255,0.158255,-2.032566,0.318333,0.155577,-2.601562,0.155577
787.000000,3.738525,3.752000,5.152344,5.466998,0.615315,0.615315,180.549854,180.549854,0.171499,0.171499,-2.905565,0.316123,0.161874,-1.199219,0.161874
788.000000,3.787979,3.734000,7.453125,3.700874,0.594944,0.594944,177.143387,177.143387,0.213082,0.213082,-1.844494,0.321306,0.183855,2.300781,0.183855
789.000000,3.736267,3.716000,5.550781,4.508128,0.610071,0.610071,179.621950,179.621950,0.164824,0.164824,-1.977322,0.319040,0.159996,-1.902344,0.159996
790.000000,3.668137,3.698000,7.152344,3.892987,0.598752,0.598752,179.272582,179.272582,0.184121,0.184121,-1.902039,0.314391,0.170664,1.601562,0.170664
791.000000,3.683289,3.680000,6.851562,3.703108,0.602483,0.602483,180.208755,180.208755,0.166582,0.166582,-1.932908,0.317148,0.162256,-0.300781,0.162256
792.000000,3.655762,3.662000,7.953125,3.385568,0.597893,0.597893,181.666063,181.666063,0.172697,0.172697,-1.918574,0.315544,0.165865,1.101562,0.165865
793.000000,3.621002,3.644000,6.652344,3.477390,0.593663,0.593663,181.889576,181.889576,0.180420,0.180420,-1.897708,0.312906,0.170122,-1.300781,0.170122
794.000000,3.587265,3.626000,4.851562,4.782445,0.593154,0.593154,182.863027,182.863027,0.175870,0.175870,-1.928031,0.310931,0.168236,-1.800781,0.168236
795.000000,3.655319,3.608000,4.750000,4.371514,0.576666,0.576666,181.235774,181.235774,0.193198,0.193198,-1.827962,0.320445,0.179406,-0.101562,0.179406
796.000000,3.627014,3.590000,5.050781,4.571717,0.576601,0.576601,181.629693,181.629693,0.193753,0.193753,-1.824229,0.317896,0.179664,0.300781,0.179664
797.000000,3.581284,3.572000,8.851562,2.742531,0.574716,0.574716,181.818721,181.818721,0.186589,0.186589,-1.950091,0.315841,0.176935,3.800781,0.176935
798.000000,3.719635,3.554000,8.550781,3.763168,0.557024,0.557024,181.505627,181.505627,0.240133,0.240133,-1.787852,0.325923,0.204337,-0.300781,0.204337
799.000000,3.652496,3.536000,8.351562,3.191681,0.559140,0.559140,179.696945,179.696945,0.198041,0.198041,-1.838084,0.326504,0.185576,-0.199219,0.185576
800.000000,3.616302,3.518000,5.050781,4.618363,0.549067,0.549067,180.997533,180.997533,0.222411,0.222411,-1.826926,0.323125,0.198735,-3.300781,0.198735
801.000000,3.555634,3.500000,5.652344,3.639205,0.559755,0.559755,182.533238,182.533238,0.196341,0.196341,-1.802472,0.317891,0.184677,0.601562,0.184677
802.000000,3.488800,3.482000,5.851562,3.928144,0.556599,0.556599,184.973203,184.973203,0.207813,0.207813,-1.752839,0.311220,0.190497,0.199219,0.190497
803.000000,3.484985,3.464000,7.152344,3.580890,0.554254,0.554254,184.545166,184.545166,0.191830,0.191830,-1.807103,0.314547,0.183959,1.300781,0.183959
804.000000,3.486786,3.446000,7.152344,3.413637,0.541777,0.541777,184.106734,184.106734,0.216670,0.216670,-1.711541,0.315457,0.198070,0.000000,0.198070
805.000000,3.399017,3.428000,5.453125,4.163458,0.528449,0.528449,184.265033,184.265033,0.249319,0.249319,-1.630646,0.307262,0.215865,-1.699219,0.215865
806.000000,3.448074,3.410000,7.652344,3.327873,0.537857,0.537857,184.917999,184.917999,0.201921,0.201921,-1.782873,0.316113,0.192489,2.199219,0.192489
807.000000,3.470215,3.392000,7.550781,3.493025,0.507246,0.507246,183.627713,183.627713,0.276266,0.276266,-1.529089,0.317642,0.233600,-0.101562,0.233600
808.000000,3.415543,3.374000,6.753906,2.642324,0.499493,0.499493,183.191578,183.191578,0.273552,0.273552,-1.508109,0.316309,0.234812,-0.796875,0.234812
809.000000,3.487686,3.356000,6.050781,3.397937,0.489460,0.489460,185.997359,185.997359,0.337805,0.337805,-1.428256,0.315750,0.264947,-0.703125,0.264947
810.000000,3.361343,3.338000,5.351562,3.154352,0.485159,0.485159,184.561148,184.561148,0.310494,0.310494,-1.400466,0.310712,0.255171,-0.699219,0.255171
811.000000,3.468811,3.320000,5.250000,4.408665,0.480875,0.480875,187.244395,187.244395,0.350364,0.350364,-1.409299,0.315361,0.273014,-0.101562,0.273014
812.000000,3.234619,3.302000,5.750000,3.204317,0.486699,0.486699,183.771432,183.771432,0.269926,0.269926,-1.510472,0.305349,0.237271,0.500000,0.237271
813.000000,3.386139,3.284000,5.050781,4.092519,0.458208,0.458208,186.739659,186.739659,0.388576,0.388576,-1.259974,0.310400,0.296611,-0.699219,0.296611
814.000000,3.283142,3.266000,6.753906,2.699299,0.464175,0.464175,184.527293,184.527293,0.310184,0.310184,-1.383414,0.312183,0.262307,1.703125,0.262307
815.000000,3.350403,3.248000,5.453125,4.422050,0.432163,0.432163,185.714921,185.714921,0.415802,0.415802,-1.185422,0.312996,0.317759,-1.300781,0.317759
816.000000,3.203415,3.230000,6.453125,2.711272,0.451949,0.451949,184.092620,184.092620,0.318288,0.318288,-1.335221,0.308257,0.270187,1.000000,0.270187
817.000000,3.325729,3.212000,5.750000,3.057251,0.418282,0.418282,186.863558,186.863558,0.439584,0.439584,-1.130878,0.312228,0.332912,-0.703125,0.332912
818.000000,3.250732,3.194000,7.050781,2.760653,0.419100,0.419100,185.293729,185.293729,0.404745,0.404745,-1.148228,0.311034,0.319018,1.300781,0.319018
819.000000,3.293427,3.176000,4.550781,3.586955,0.402598,0.402598,184.999305,184.999305,0.435753,0.435753,-1.157537,0.316515,0.338551,-2.500000,0.338551
820.000000,3.364304,3.158000,4.550781,3.544424,0.409932,0.409932,186.111716,186.111716,0.411205,0.411205,-1.283063,0.324730,0.325616,0.000000,0.325616
821.000000,3.281189,3.140000,4.250000,3.449559,0.402811,0.402811,186.268290,186.268290,0.419279,0.419279,-1.160037,0.318312,0.332021,-0.300781,0.332021
822.000000,3.324417,3.122000,5.152344,3.209643,0.396984,0.396984,187.078697,187.078697,0.433498,0.433498,-1.228831,0.322399,0.340298,0.902344,0.340298
823.000000,3.312134,3.104000,4.351562,3.714323,0.386610,0.386610,186.324736,186.324736,0.440408,0.440408,-1.207597,0.324551,0.347963,-0.800781,0.347963
824.000000,3.223755,3.086000,6.550781,2.965190,0.385187,0.385187,186.552785,186.552785,0.431515,0.431515,-1.144111,0.318213,0.345176,2.199219,0.345176
825.000000,3.185577,3.068000,5.652344,2.402308,0.372322,0.372322,186.298372,186.298372,0.446085,0.446085,-1.039853,0.317427,0.357291,-0.898438,0.357291
826.000000,3.244171,3.050000,4.953125,3.514268,0.372172,0.372172,188.752705,188.752705,0.461681,0.461681,-1.118018,0.320303,0.363393,-0.699219,0.363393
827.000000,3.206116,3.032000,5.750000,2.645447,0.361219,0.361219,187.403530,187.403530,0.461004,0.461004,-1.058914,0.321630,0.368817,0.796875,0.368817
828.000000,3.237320,3.014000,4.550781,3.027282,0.360033,0.360033,188.469283,188.469283,0.465877,0.465877,-1.139927,0.324344,0.371317,-1.199219,0.371317
829.000000,3.188416,2.996000,3.050781,3.371501,0.356063,0.356063,188.786759,188.786759,0.470587,0.470587,-1.069276,0.320335,0.375234,-1.500000,0.375234
830.000000,3.171646,2.978000,4.652344,2.898164,0.355114,0.355114,189.793430,189.793430,0.473030,0.473030,-1.066719,0.318606,0.376676,1.601562,0.376676
831.000000,3.216248,2.960000,3.652344,2.531240,0.349176,0.349176,189.629010,189.629010,0.471133,0.471133,-1.162393,0.326232,0.379172,-1.000000,0.379172
832.000000,3.284958,2.942000,4.250000,3.701134,0.351673,0.351673,190.687929,190.687929,0.472667,0.472667,-1.380924,0.331693,0.378399,0.597656,0.378399
833.000000,3.139740,2.924000,4.152344,3.461699,0.342869,0.342869,188.312658,188.312658,0.468950,0.468950,-1.055099,0.321833,0.381811,-0.097656,0.381811
834.000000,3.157959,2.906000,3.750000,3.511856,0.335592,0.335592,189.539808,189.539808,0.478723,0.478723,-1.078214,0.325166,0.389667,-0.402344,0.389667
835.000000,3.079102,2.888000,4.250000,2.387142,0.329083,0.329083,190.058608,190.058608,0.488457,0.488457,-0.904819,0.318136,0.397131,0.500000,0.397131
836.000000,2.984772,2.870000,3.050781,2.861590,0.336665,0.336665,192.190727,192.190727,0.469825,0.469825,-0.896397,0.308570,0.385634,-1.199219,0.385634
837.000000,3.059448,2.852000,2.453125,3.295541,0.328669,0.328669,193.046563,193.046563,0.489494,0.489494,-0.931165,0.316091,0.397766,-0.597656,0.397766
838.000000,2.996735,2.834000,2.351562,2.687006,0.318432,0.318432,192.917770,192.917770,0.507105,0.507105,-0.745064,0.310842,0.410471,-0.101562,0.410471
839.000000,3.026901,2.816000,3.851562,3.089633,0.321337,0.321337,194.530492,194.530492,0.499991,0.499991,-0.883374,0.314037,0.406062,1.500000,0.406062
840.000000,3.006882,2.798000,2.250000,3.296072,0.312094,0.312094,192.175132,192.175132,0.497407,0.497407,-0.838415,0.316796,0.410699,-1.601562,0.410699
841.000000,3.011780,2.780000,3.953125,3.145180,0.303253,0.303253,193.953078,193.953078,0.521000,0.521000,-0.748311,0.316720,0.425020,1.703125,0.425020
842.000000,2.950302,2.762000,2.750000,2.420919,0.303841,0.303841,192.712730,192.712730,0.502422,0.502422,-0.726936,0.313704,0.417738,-1.203125,0.417738
843.000000,3.028046,2.744000,4.250000,2.769158,0.308170,0.308170,195.480247,195.480247,0.500637,0.500637,-0.964399,0.320245,0.414348,1.500000,0.414348
844.000000,2.962112,2.726000,4.152344,2.381546,0.299624,0.299624,193.499671,193.499671,0.498972,0.498972,-0.791692,0.317696,0.419113,-0.097656,0.419113
845.000000,2.923645,2.708000,3.953125,2.536778,0.301391,0.301391,194.539131,194.539131,0.491534,0.491534,-0.790398,0.314249,0.415152,-0.199219,0.415152
846.000000,2.929138,2.690000,4.152344,2.146206,0.296712,0.296712,194.727130,194.727130,0.497590,0.497590,-0.786067,0.315854,0.420467,0.199219,0.420467
847.000000,2.918488,2.672000,2.351562,2.960515,0.298047,0.298047,195.140014,195.140014,0.488382,0.488382,-0.870151,0.315967,0.416080,-1.800781,0.416080
848.000000,2.845062,2.654000,3.250000,2.218900,0.281961,0.281961,195.905073,195.905073,0.527016,0.527016,-0.503091,0.307848,0.441281,0.898438,0.441281
849.000000,2.827530,2.636000,2.250000,2.734976,0.289561,0.289561,196.452678,196.452678,0.502012,0.502012,-0.642976,0.307394,0.426836,-1.000000,0.426836
850.000000,2.836212,2.618000,3.652344,2.447629,0.277698,0.277698,197.151906,197.151906,0.527106,0.527106,-0.535884,0.308909,0.444243,1.402344,0.444243
851.000000,2.705475,2.600000,2.152344,2.416360,0.280885,0.280885,196.344769,196.344769,0.507644,0.507644,-0.464011,0.297022,0.434806,-1.500000,0.434806
852.000000,2.792419,2.582000,2.050781,3.134313,0.275354,0.275354,198.639057,198.639057,0.522446,0.522446,-0.507334,0.306202,0.444148,-0.101562,0.444148
853.000000,2.684036,2.564000,3.550781,2.619226,0.263187,0.263187,197.723196,197.723196,0.541785,0.541785,-0.272037,0.296128,0.459868,1.500000,0.459868
854.000000,2.762222,2.546000,1.652344,2.872298,0.267760,0.267760,197.863528,197.863528,0.520801,0.520801,-0.506843,0.306875,0.448880,-1.898438,0.448880
855.000000,2.737946,2.528000,0.953125,2.259684,0.259646,0.259646,198.791420,198.791420,0.541918,0.541918,-0.372574,0.303738,0.462487,-0.699219,0.462487
856.000000,2.744247,2.510000,2.250000,2.422690,0.262225,0.262225,200.494740,200.494740,0.535199,0.535199,-0.458826,0.304579,0.458162,1.296875,0.458162
857.000000,2.673584,2.492000,2.851562,2.029624,0.258031,0.258031,199.417188,199.417188,0.532791,0.532791,-0.337272,0.299205,0.460332,0.601562,0.460332
858.000000,2.732513,2.474000,1.953125,2.146301,0.260021,0.260021,199.998011,199.998011,0.520132,0.520132,-0.532273,0.307475,0.454190,-0.898438,0.454190
859.000000,2.612396,2.456000,1.851562,2.369056,0.252841,0.252841,200.834326,200.834326,0.534035,0.534035,-0.271028,0.294540,0.464622,-0.101562,0.464622
860.000000,2.701080,2.438000,2.351562,2.511351,0.249248,0.249248,201.176364,201.176364,0.536459,0.536459,-0.448750,0.305791,0.468205,0.500000,0.468205
861.000000,2.664276,2.420000,2.652344,1.889515,0.243945,0.243945,200.574827,200.574827,0.541200,0.541200,-0.378284,0.303221,0.473970,0.300781,0.473970
862.000000,2.691284,2.402000,2.453125,2.260785,0.247193,0.247193,201.622062,201.622062,0.526459,0.526459,-0.521138,0.307821,0.466067,-0.199219,0.466067
863.000000,2.654770,2.384000,0.851562,2.522664,0.240489,0.240489,201.285449,201.285449,0.538085,0.538085,-0.451279,0.304500,0.475496,-1.601562,0.475496
864.000000,2.628891,2.366000,2.750000,2.006061,0.234523,0.234523,202.328937,202.328937,0.553701,0.553701,-0.408811,0.301177,0.485832,1.898438,0.485832
865.000000,2.623886,2.348000,2.851562,2.082105,0.238705,0.238705,202.142201,202.142201,0.529886,0.529886,-0.450574,0.303579,0.473862,0.101562,0.473862
866.000000,2.617493,2.330000,2.453125,2.282453,0.236076,0.236076,202.069835,202.069835,0.530683,0.530683,-0.470080,0.303983,0.476215,-0.398438,0.476215
867.000000,2.635620,2.312000,2.250000,1.853235,0.231561,0.231561,202.176327,202.176327,0.538164,0.538164,-0.539667,0.306752,0.482551,-0.203125,0.482551
868.000000,2.567535,2.294000,1.652344,2.268529,0.233864,0.233864,202.885003,202.885003,0.529613,0.529613,-0.434495,0.299502,0.477565,-0.597656,0.477565
869.000000,2.520981,2.276000,2.453125,2.325633,0.227177,0.227177,203.233399,203.233399,0.542339,0.542339,-0.344043,0.294676,0.487604,0.800781,0.487604
870.000000,2.423386,2.258000,2.453125,1.457381,0.224942,0.224942,203.244733,203.244733,0.538117,0.538117,-0.195444,0.285184,0.487877,0.000000,0.487877
871.000000,2.363235,2.240000,2.550781,1.553137,0.230407,0.230407,205.221627,205.221627,0.514840,0.514840,-0.183757,0.280211,0.474786,0.097656,0.474786
872.000000,2.397583,2.222000,2.453125,1.775799,0.227129,0.227129,205.564791,205.564791,0.515879,0.515879,-0.240467,0.285649,0.477818,-0.097656,0.477818
873.000000,2.325912,2.204000,4.453125,1.698182,0.221237,0.221237,205.656293,205.656293,0.525889,0.525889,-0.177088,0.277870,0.486394,2.000000,0.486394
874.000000,2.282913,2.186000,2.453125,1.485770,0.223226,0.223226,205.050090,205.050090,0.505560,0.505560,-0.181900,0.275873,0.477064,-2.000000,0.477064
875.000000,2.382156,2.168000,2.851562,1.844609,0.219074,0.219074,207.055769,207.055769,0.518039,0.518039,-0.285814,0.287282,0.485243,0.398438,0.485243
876.000000,2.323196,2.150000,2.750000,1.422026,0.213551,0.213551,206.012356,206.012356,0.527605,0.527605,-0.200902,0.280862,0.493468,-0.101562,0.493468
877.000000,2.234726,2.132000,5.550781,0.957227,0.215351,0.215351,207.025861,207.025861,0.516040,0.516040,-0.188250,0.271634,0.487606,2.800781,0.487606
878.000000,2.248505,2.114000,2.652344,1.697698,0.222153,0.222153,206.783689,206.783689,0.473530,0.473530,-0.312423,0.278800,0.465319,-2.898438,0.465319
879.000000,2.249695,2.096000,3.652344,1.420650,0.206427,0.206427,207.910593,207.910593,0.527148,0.527148,-0.178792,0.275442,0.499415,1.000000,0.499415
880.000000,2.311844,2.078000,2.550781,1.475406,0.208332,0.208332,207.871194,207.871194,0.511775,0.511775,-0.321855,0.285367,0.491975,-1.101562,0.491975
881.000000,2.270020,2.060000,3.152344,1.362424,0.203951,0.203951,208.187684,208.187684,0.524709,0.524709,-0.264858,0.279643,0.500667,0.601562,0.500667
882.000000,2.306168,2.042000,2.152344,1.712048,0.203771,0.203771,208.278083,208.278083,0.516317,0.516317,-0.381970,0.285983,0.497668,-1.000000,0.497668
883.000000,2.323059,2.024000,3.851562,1.464584,0.196278,0.196278,208.645466,208.645466,0.536844,0.536844,-0.493637,0.287435,0.512005,1.699219,0.512005
884.000000,2.313858,2.006000,3.050781,1.582618,0.199560,0.199560,207.767232,207.767232,0.515835,0.515835,-0.485499,0.289190,0.501211,-0.800781,0.501211
885.000000,2.376343,1.988000,3.652344,1.290317,0.194977,0.194977,208.366266,208.366266,0.527055,0.527055,-0.713139,0.296900,0.509562,0.601562,0.509562
886.000000,2.404404,1.970000,2.453125,1.403677,0.196820,0.196820,208.167974,208.167974,0.515223,0.515223,-0.849075,0.302126,0.503444,-1.199219,0.503444
887.000000,2.330124,1.952000,4.351562,1.579533,0.191807,0.191807,208.848288,208.848288,0.530262,0.530262,-0.719562,0.292068,0.513655,1.898438,0.513655
888.000000,2.406082,1.934000,3.750000,1.436660,0.191315,0.191315,207.771289,207.771289,0.517901,0.517901,-0.956535,0.304727,0.509484,-0.601562,0.509484
889.000000,2.351685,1.916000,2.050781,1.460185,0.188556,0.188556,208.260997,208.260997,0.524525,0.524525,-0.883553,0.297807,0.514530,-1.699219,0.514530
890.000000,2.421158,1.898000,2.550781,1.608262,0.184807,0.184807,209.547208,209.547208,0.536415,0.536415,-1.132729,0.305878,0.522451,0.500000,0.522451
891.000000,2.388214,1.880000,3.851562,1.731713,0.181742,0.181742,208.758316,208.758316,0.540293,0.540293,-1.123585,0.302488,0.526778,1.300781,0.526778
892.000000,2.365799,1.880000,3.351562,1.459069,0.180955,0.180955,208.262153,208.262153,0.533253,0.533253,-1.041714,0.301717,0.524947,-0.500000,0.524947
893.000000,2.309174,1.880000,2.851562,1.587734,0.183113,0.183113,209.055397,209.055397,0.529798,0.529798,-0.866692,0.294127,0.521611,-0.500000,0.521611
894.000000,2.301468,1.880000,3.250000,1.422589,0.181635,0.181635,209.489513,209.489513,0.534248,0.534248,-0.855620,0.292923,0.524664,0.398438,0.524664
895.000000,2.335800,1.880000,2.550781,1.450040,0.183847,0.183847,209.428472,209.428472,0.526092,0.526092,-0.938222,0.297976,0.519538,-0.699219,0.519538
896.000000,2.346756,1.880000,2.953125,1.640270,0.182397,0.182397,209.784178,209.784178,0.533784,0.533784,-0.982972,0.298381,0.523766,0.402344,0.523766
897.000000,2.395416,1.880000,3.050781,1.376460,0.180977,0.180977,209.375746,209.375746,0.536349,0.536349,-1.125441,0.304749,0.526065,0.097656,0.526065
898.000000,2.413620,1.880000,4.652344,1.538906,0.183581,0.183581,209.072214,209.072214,0.531277,0.531277,-1.175556,0.306817,0.521715,1.601562,0.521715
899.000000,2.398804,1.880000,2.250000,1.378589,0.183492,0.183492,207.739251,207.739251,0.523025,0.523025,-1.151601,0.306942,0.518729,-2.402344,0.518729
900.000000,2.323624,1.880000,5.652344,1.066756,0.182487,0.182487,209.628210,209.628210,0.537122,0.537122,-1.012068,0.294630,0.524908,3.402344,0.524908
901.000000,2.359848,1.880000,1.351562,1.692114,0.191063,0.191063,207.994590,207.994590,0.496457,0.496457,-1.113422,0.304033,0.501477,-4.300781,0.501477
902.000000,2.434830,2.480000,4.250000,1.479828,0.226438,0.226438,210.254642,210.254642,0.547821,0.547821,-0.142509,0.283847,0.490196,2.898438,0.490196
903.000000,2.954163,2.800000,3.652344,2.037623,0.314630,0.314630,203.892377,203.892377,0.480417,0.480417,-0.804019,0.313468,0.402659,-0.597656,0.402659
904.000000,3.009995,2.800000,4.550781,2.423828,0.325237,0.325237,194.920704,194.920704,0.478173,0.478173,-0.958527,0.314811,0.395454,0.898438,0.395454
905.000000,2.940903,2.800000,3.152344,2.949584,0.318192,0.318192,192.836000,192.836000,0.480511,0.480511,-0.818356,0.310374,0.400542,-1.398438,0.400542
906.000000,2.988251,2.800000,2.953125,2.776701,0.310992,0.310992,193.602191,193.602191,0.504486,0.504486,-0.750991,0.313926,0.414044,-0.199219,0.414044
907.000000,2.966980,2.800000,2.851562,3.061509,0.314432,0.314432,193.999306,193.999306,0.500326,0.500326,-0.752387,0.310921,0.410367,-0.101562,0.410367
908.000000,3.041229,2.800000,3.652344,3.072386,0.309938,0.309938,193.468531,193.468531,0.508310,0.508310,-0.835840,0.319213,0.416128,0.800781,0.416128
909.000000,3.096298,2.800000,2.550781,3.221896,0.311517,0.311517,192.106179,192.106179,0.498882,0.498882,-1.009756,0.326190,0.411612,-1.101562,0.411612
910.000000,3.159531,2.800000,3.453125,2.861938,0.310356,0.310356,192.229901,192.229901,0.507100,0.507100,-1.139880,0.331680,0.415416,0.902344,0.415416
911.000000,3.089737,2.800000,2.851562,3.173466,0.313229,0.313229,191.823003,191.823003,0.497155,0.497155,-1.002807,0.325025,0.409907,-0.601562,0.409907
912.000000,3.019974,2.800000,3.152344,3.076229,0.309725,0.309725,192.335196,192.335196,0.506081,0.506081,-0.795030,0.317535,0.415427,0.300781,0.415427
913.000000,3.030670,2.800000,3.652344,2.930155,0.311488,0.311488,192.365593,192.365593,0.501649,0.501649,-0.843604,0.318724,0.412673,0.500000,0.412673
914.000000,3.042206,2.800000,3.453125,3.333054,0.313499,0.313499,192.381009,192.381009,0.493932,0.493932,-0.903987,0.320558,0.408521,-0.199219,0.408521
915.000000,3.173676,2.800000,2.953125,2.942891,0.310205,0.310205,191.764810,191.764810,0.501624,0.501624,-1.193570,0.334411,0.413456,-0.500000,0.413456
916.000000,3.061340,2.800000,1.851562,3.489380,0.311945,0.311945,191.950806,191.950806,0.502407,0.502407,-0.917056,0.321574,0.412675,-1.101562,0.412675
917.000000,3.015472,2.800000,2.453125,2.923658,0.306945,0.306945,192.984790,192.984790,0.518190,0.518190,-0.728646,0.315931,0.421654,0.601562,0.421654
918.000000,3.004242,2.800000,3.750000,3.076315,0.313094,0.313094,193.794160,193.794160,0.506274,0.506274,-0.798414,0.314259,0.413417,1.296875,0.413417
919.000000,2.970490,2.800000,3.453125,2.696283,0.311722,0.311722,192.207738,192.207738,0.497731,0.497731,-0.750978,0.313072,0.411051,-0.296875,0.411051
920.000000,2.978226,2.800000,3.652344,2.686141,0.316250,0.316250,193.455989,193.455989,0.491329,0.491329,-0.810284,0.313049,0.405856,0.199219,0.405856
921.000000,3.155777,2.800000,2.851562,3.154881,0.316980,0.316980,192.842356,192.842356,0.488203,0.488203,-1.230701,0.332014,0.404222,-0.800781,0.404222
922.000000,3.179855,2.800000,4.050781,3.510861,0.311864,0.311864,191.888672,191.888672,0.503164,0.503164,-1.225591,0.333902,0.413010,1.199219,0.413010
923.000000,3.141327,2.800000,4.750000,2.790654,0.311147,0.311147,190.606481,190.606481,0.495986,0.495986,-1.129893,0.331734,0.410745,0.699219,0.410745
924.000000,3.102707,2.800000,5.453125,2.866342,0.313362,0.313362,191.354125,191.354125,0.489046,0.489046,-1.064231,0.328029,0.406744,0.703125,0.406744
925.000000,2.960785,2.800000,4.050781,2.682102,0.312300,0.312300,191.314947,191.314947,0.485549,0.485549,-0.796329,0.314233,0.406055,-1.402344,0.406055
926.000000,3.079041,2.800000,3.851562,3.122470,0.315165,0.315165,193.220378,193.220378,0.489761,0.489761,-1.010262,0.324498,0.405918,-0.199219,0.405918
927.000000,3.001190,2.800000,3.652344,2.361624,0.310155,0.310155,191.971149,191.971149,0.499627,0.499627,-0.784921,0.316666,0.412735,-0.199219,0.412735
928.000000,3.067062,2.800000,2.050781,3.262424,0.320928,0.320928,193.124079,193.124079,0.481587,0.481587,-1.059539,0.322144,0.399318,-1.601562,0.399318
929.000000,3.174530,2.800000,3.351562,3.083789,0.310803,0.310803,193.022684,193.022684,0.511847,0.511847,-1.175734,0.332027,0.416906,1.300781,0.416906
930.000000,3.115784,2.800000,3.152344,3.141701,0.312863,0.312863,191.539666,191.539666,0.499365,0.499365,-1.056585,0.327481,0.410966,-0.199219,0.410966
931.000000,3.080200,2.800000,3.050781,2.694800,0.312757,0.312757,191.801471,191.801471,0.499377,0.499377,-0.966528,0.323790,0.411036,-0.101562,0.411036
932.000000,3.016495,2.800000,3.050781,2.566507,0.317767,0.317767,192.847006,192.847006,0.492264,0.492264,-0.881941,0.316166,0.405293,0.000000,0.405293
933.000000,2.998901,2.800000,2.652344,3.207481,0.318042,0.318042,193.728837,193.728837,0.493038,0.493038,-0.850073,0.314038,0.405421,-0.398438,0.405421
934.000000,2.986801,2.800000,2.550781,3.136735,0.309802,0.309802,193.084460,193.084460,0.509658,0.509658,-0.722982,0.313294,0.416715,-0.101562,0.416715
935.000000,2.991669,2.800000,2.652344,3.012788,0.309527,0.309527,193.613428,193.613428,0.512275,0.512275,-0.720249,0.313410,0.417857,0.101562,0.417857
936.000000,3.001343,2.800000,4.351562,2.781198,0.312359,0.312359,193.572811,193.572811,0.506298,0.506298,-0.798316,0.314295,0.413878,1.699219,0.413878
937.000000,2.986786,2.800000,3.550781,2.753484,0.314609,0.314609,192.676323,192.676323,0.489077,0.489077,-0.827027,0.315176,0.405995,-0.800781,0.405995
938.000000,3.017960,2.800000,2.152344,2.589977,0.314393,0.314393,193.225922,193.225922,0.495368,0.495368,-0.870895,0.317286,0.408519,-1.398438,0.408519
939.000000,3.048767,2.800000,2.851562,2.430718,0.317550,0.317550,195.313569,195.313569,0.503555,0.503555,-0.912894,0.317364,0.409680,0.699219,0.409680
940.000000,3.059875,2.800000,3.851562,2.948620,0.319193,0.319193,194.228655,194.228655,0.493467,0.493467,-0.984036,0.319788,0.404889,1.000000,0.404889
941.000000,2.975616,2.800000,3.851562,3.116448,0.311220,0.311220,192.536839,192.536839,0.498501,0.498501,-0.752446,0.313693,0.411652,0.000000,0.411652
942.000000,3.031448,2.803333,3.953125,2.275472,0.310602,0.310602,192.852114,192.852114,0.500876,0.500876,-0.833669,0.319387,0.412929,0.101562,0.412929
943.000000,3.076355,2.806667,3.750000,2.527497,0.321516,0.321516,193.651444,193.651444,0.481006,0.481006,-1.049847,0.322956,0.398745,-0.203125,0.398745
944.000000,3.111206,2.810000,3.652344,3.285360,0.319994,0.319994,193.345863,193.345863,0.485885,0.485885,-1.102879,0.326338,0.401523,-0.097656,0.401523
945.000000,3.096970,2.813333,3.550781,3.101487,0.311388,0.311388,191.957758,191.957758,0.501385,0.501385,-0.958953,0.325801,0.412635,-0.101562,0.412635
946.000000,3.113800,2.816667,3.152344,2.930312,0.311479,0.311479,192.285040,192.285040,0.503728,0.503728,-0.985623,0.327036,0.413459,-0.398438,0.413459
947.000000,3.109985,2.820000,3.652344,3.301606,0.316649,0.316649,192.507757,192.507757,0.498999,0.498999,-1.015267,0.325108,0.408516,0.500000,0.408516
948.000000,3.060257,2.823333,3.851562,2.661986,0.314654,0.314654,191.412131,191.412131,0.498715,0.498715,-0.882373,0.320920,0.409624,0.199219,0.409624
949.000000,3.142624,2.826667,2.851562,3.033741,0.322403,0.322403,192.066114,192.066114,0.484532,0.484532,-1.164639,0.328737,0.399569,-1.000000,0.399569
950.000000,3.116791,2.830000,2.851562,2.783730,0.319556,0.319556,191.897692,191.897692,0.497761,0.497761,-1.025591,0.324673,0.406292,0.000000,0.406292
951.000000,3.185242,2.833333,4.652344,2.564836,0.323867,0.323867,192.235319,192.235319,0.491920,0.491920,-1.264355,0.330917,0.401512,1.800781,0.401512
952.000000,3.143829,2.836667,5.250000,2.421918,0.322246,0.322246,190.695792,190.695792,0.484612,0.484612,-1.135149,0.328923,0.399693,0.597656,0.399693
953.000000,3.149780,2.840000,2.550781,3.218377,0.324563,0.324563,190.636708,190.636708,0.478045,0.478045,-1.228126,0.329788,0.395801,-2.699219,0.395801
954.000000,3.175781,2.843333,3.652344,2.594743,0.322354,0.322354,191.482142,191.482142,0.497105,0.497105,-1.169779,0.329590,0.404369,1.101562,0.404369
955.000000,3.121445,2.846667,3.453125,2.456560,0.325933,0.325933,191.317791,191.317791,0.486277,0.486277,-1.066089,0.324457,0.398148,-0.199219,0.398148
956.000000,3.163315,2.850000,2.953125,3.249502,0.330711,0.330711,191.955013,191.955013,0.479782,0.479782,-1.204752,0.327842,0.392877,-0.500000,0.392877
957.000000,3.192123,2.853333,4.453125,2.939401,0.323106,0.323106,191.018267,191.018267,0.495062,0.495062,-1.205327,0.331346,0.403151,1.500000,0.403151
958.000000,3.202805,2.856667,4.453125,3.244748,0.324513,0.324513,190.154190,190.154190,0.485276,0.485276,-1.244822,0.333826,0.398603,0.000000,0.398603
959.000000,3.232101,2.860000,3.351562,2.588081,0.323651,0.323651,189.867238,189.867238,0.486229,0.486229,-1.320071,0.337106,0.399476,-1.101562,0.399476
960.000000,3.265762,2.863333,3.953125,2.884076,0.329135,0.329135,191.397015,191.397015,0.487499,0.487499,-1.424350,0.337599,0.396737,0.601562,0.396737
961.000000,3.218918,2.866667,3.152344,3.239048,0.326856,0.326856,190.025654,190.025654,0.487581,0.487581,-1.271293,0.333858,0.398101,-0.800781,0.398101
962.000000,3.134872,2.870000,3.851562,2.437119,0.326595,0.326595,190.814047,190.814047,0.492982,0.492982,-1.028665,0.324160,0.400301,0.699219,0.400301
963.000000,3.185944,2.873333,2.953125,3.158267,0.334337,0.334337,192.245430,192.245430,0.476659,0.476659,-1.230682,0.329078,0.389593,-0.898438,0.389593
964.000000,3.151230,2.876667,4.050781,3.358498,0.326335,0.326335,191.525616,191.525616,0.497002,0.497002,-1.042810,0.325153,0.401969,1.097656,0.401969
965.000000,3.156845,2.880000,3.152344,2.824554,0.325737,0.325737,190.379074,190.379074,0.489780,0.489780,-1.063858,0.327506,0.399595,-0.898438,0.399595
966.000000,3.094254,2.883333,5.550781,2.700822,0.333237,0.333237,191.901828,191.901828,0.486067,0.486067,-1.010627,0.318238,0.393816,2.398438,0.393816
967.000000,3.048279,2.886667,3.050781,2.863185,0.332761,0.332761,190.227753,190.227753,0.470440,0.470440,-0.973254,0.316831,0.388097,-2.500000,0.388097
968.000000,3.169769,2.890000,4.453125,3.370235,0.335673,0.335673,192.556573,192.556573,0.488453,0.488453,-1.131374,0.324364,0.393322,1.402344,0.393322
969.000000,3.112701,2.893333,4.453125,2.715807,0.329953,0.329953,189.789397,189.789397,0.481978,0.481978,-0.976387,0.322510,0.394158,0.000000,0.394158
970.000000,3.080551,2.896667,4.050781,2.548230,0.334986,0.334986,190.962090,190.962090,0.476429,0.476429,-0.952011,0.317935,0.389133,-0.402344,0.389133
971.000000,3.169846,2.900000,3.453125,2.981012,0.340820,0.340820,191.790268,191.790268,0.472344,0.472344,-1.157714,0.325201,0.384263,-0.597656,0.384263
972.000000,3.188309,2.903333,4.750000,3.277564,0.335342,0.335342,191.035075,191.035075,0.485341,0.485341,-1.147948,0.327053,0.392332,1.296875,0.392332
973.000000,3.115143,2.906667,6.753906,2.601087,0.333458,0.333458,189.234901,189.234901,0.478717,0.478717,-1.012161,0.321764,0.390886,2.003906,0.390886
974.000000,3.160034,2.910000,5.550781,3.098779,0.337155,0.337155,188.873774,188.873774,0.462490,0.462490,-1.130760,0.327967,0.382507,-1.203125,0.382507
975.000000,3.175613,2.913333,3.750000,2.838218,0.335434,0.335434,189.142195,189.142195,0.472402,0.472402,-1.141054,0.328361,0.387328,-1.800781,0.387328
976.000000,3.197922,2.916667,3.351562,3.100984,0.340099,0.340099,190.681784,190.681784,0.479266,0.479266,-1.162359,0.327011,0.387320,-0.398438,0.387320
977.000000,3.208679,2.920000,3.351562,3.128095,0.339903,0.339903,189.900285,189.900285,0.480182,0.480182,-1.175810,0.328018,0.387779,0.000000,0.387779
978.000000,3.252243,2.923333,4.250000,3.285143,0.340446,0.340446,190.084992,190.084992,0.481172,0.481172,-1.285292,0.332005,0.387851,0.898438,0.387851
979.000000,3.165833,2.926667,4.953125,2.452629,0.342073,0.342073,188.987098,188.987098,0.469220,0.469220,-1.101932,0.324830,0.382359,0.703125,0.382359
980.000000,3.151154,2.930000,3.453125,2.761431,0.343472,0.343472,190.267649,190.267649,0.469132,0.469132,-1.084900,0.322683,0.381546,-1.500000,0.381546
981.000000,3.249084,2.933333,2.953125,2.850552,0.347032,0.347032,191.202006,191.202006,0.477732,0.477732,-1.279615,0.329239,0.382871,-0.500000,0.382871
982.000000,3.286102,2.936667,3.351562,3.104494,0.349953,0.349953,190.552677,190.552677,0.471672,0.471672,-1.393727,0.332834,0.378954,0.398438,0.378954
983.000000,3.239456,2.940000,4.050781,3.026586,0.346628,0.346628,189.065569,189.065569,0.471247,0.471247,-1.252617,0.329775,0.380614,0.699219,0.380614
984.000000,3.196884,2.943333,3.652344,3.057320,0.343039,0.343039,189.157504,189.157504,0.476408,0.476408,-1.115964,0.326092,0.384581,-0.398438,0.384581
985.000000,3.253723,2.946667,4.351562,3.457561,0.347263,0.347263,190.023016,190.023016,0.473394,0.473394,-1.269067,0.330484,0.381088,0.699219,0.381088
986.000000,3.219788,2.950000,5.050781,3.172784,0.345324,0.345324,188.333297,188.333297,0.469232,0.469232,-1.180105,0.328804,0.380559,0.699219,0.380559
987.000000,3.211548,2.953333,4.250000,2.501550,0.343236,0.343236,188.481385,188.481385,0.472094,0.472094,-1.140585,0.328374,0.382818,-0.800781,0.382818
988.000000,3.271774,2.956667,3.453125,2.879913,0.352754,0.352754,190.648020,190.648020,0.469348,0.469348,-1.318291,0.330523,0.376542,-0.796875,0.376542
989.000000,3.281677,2.960000,3.351562,3.443542,0.352848,0.352848,189.653427,189.653427,0.469295,0.469295,-1.330819,0.331490,0.376470,-0.101562,0.376470
990.000000,3.221008,2.963333,4.550781,2.798212,0.347525,0.347525,188.733264,188.733264,0.475187,0.475187,-1.154019,0.326675,0.381629,1.199219,0.381629
991.000000,3.239685,2.966667,3.750000,2.702615,0.348544,0.348544,189.434359,189.434359,0.475143,0.475143,-1.186356,0.328096,0.381052,-0.800781,0.381052
992.000000,3.258102,2.970000,2.953125,3.583643,0.354415,0.354415,190.165732,190.165732,0.472263,0.472263,-1.248720,0.327773,0.376760,-0.796875,0.376760
993.000000,3.267914,2.973333,2.652344,3.071964,0.350991,0.350991,189.013919,189.013919,0.473471,0.473471,-1.246039,0.330132,0.379076,-0.300781,0.379076
994.000000,3.361740,2.976667,3.453125,3.151858,0.358913,0.358913,190.372272,190.372272,0.471372,0.471372,-1.526858,0.336219,0.374012,0.800781,0.374012
995.000000,3.321426,2.980000,3.750000,2.900867,0.356484,0.356484,188.594129,188.594129,0.463999,0.463999,-1.405864,0.334847,0.372481,0.296875,0.372481
996.000000,3.332993,2.983333,3.851562,3.302336,0.355972,0.355972,189.362245,189.362245,0.469457,0.469457,-1.415446,0.335137,0.374851,0.101562,0.374851
997.000000,3.286133,2.986667,4.453125,2.514744,0.357549,0.357549,188.220828,188.220828,0.458988,0.458988,-1.309782,0.331803,0.369978,0.601562,0.369978
998.000000,3.339447,2.990000,5.652344,3.753114,0.362032,0.362032,189.261565,189.261565,0.456576,0.456576,-1.468197,0.335524,0.366678,1.199219,0.366678
999.000000,3.340302,2.993333,5.351562,2.865129,0.354066,0.354066,186.542476,186.542476,0.457428,0.457428,-1.425759,0.339295,0.371231,-0.300781,0.371231


==> Figures/Data/PlotEpisode/DataRLVSR30104_episode568.csv <==
1.000000,2.867767,3.100000,0.351562,4.653239,0.254578,0.254578,186.888553,186.888553,0.619656,0.619656,-0.725753,0.304585,0.493041,0.000000,0.493041
2.000000,3.586243,3.700000,3.351562,4.220977,0.339258,0.339258,195.268703,195.268703,0.654814,0.654814,-0.389317,0.330964,0.448160,3.000000,0.448160
3.000000,3.886368,3.900000,8.753906,3.318515,0.370815,0.370815,184.568221,184.568221,0.670375,0.670375,-0.591364,0.341528,0.435079,5.402344,0.435079
4.000000,3.874924,3.900000,8.550781,3.514004,0.355086,0.355086,177.844694,177.844694,0.679199,0.679199,-0.268216,0.345689,0.446474,-0.203125,0.446474
5.000000,3.882812,3.900000,6.953125,3.008285,0.368276,0.368276,178.437136,178.437136,0.675304,0.675304,-0.364833,0.341400,0.437954,-1.597656,0.437954
6.000000,3.858231,3.900000,7.253906,3.747060,0.381852,0.381852,180.804869,180.804869,0.673628,0.673628,-0.430447,0.333845,0.430107,0.300781,0.430107
7.000000,3.889999,3.900000,5.050781,4.636993,0.362796,0.362796,178.701571,178.701571,0.677485,0.677485,-0.347349,0.343989,0.441634,-2.203125,0.441634
8.000000,3.880661,3.900000,11.351562,1.876068,0.409586,0.409586,178.152173,178.152173,0.647734,0.647734,-0.924978,0.329010,0.408059,6.300781,0.408059
9.000000,3.916031,3.900000,7.050781,4.328489,0.367033,0.367033,176.662478,176.662478,0.674129,0.674129,-0.483885,0.345075,0.438281,-4.300781,0.438281
10.000000,3.940125,3.900000,7.550781,4.217348,0.373120,0.373120,175.870237,175.870237,0.665845,0.665845,-0.402281,0.346089,0.432451,0.500000,0.432451
11.000000,3.951309,3.900000,7.351562,3.206122,0.364845,0.364845,175.711316,175.711316,0.670389,0.670389,-0.347522,0.349846,0.438357,-0.199219,0.438357
12.000000,3.887421,3.900000,6.652344,3.169858,0.372689,0.372689,179.084529,179.084529,0.674911,0.674911,-0.372148,0.339995,0.435424,-0.699219,0.435424
13.000000,3.902771,3.900000,9.050781,3.988495,0.375534,0.375534,180.409372,180.409372,0.675991,0.675991,-0.425076,0.339933,0.434205,2.398438,0.434205
14.000000,3.885818,3.900000,8.953125,3.122530,0.373774,0.373774,174.782984,174.782984,0.663600,0.663600,-0.406220,0.341448,0.431413,-0.097656,0.431413
15.000000,3.891724,3.900000,8.953125,2.361579,0.364928,0.364928,177.595076,177.595076,0.676313,0.676313,-0.322598,0.343437,0.440100,0.000000,0.440100
16.000000,4.001740,3.900000,7.050781,3.082812,0.376661,0.376661,178.695668,178.695668,0.673241,0.673241,-0.465079,0.348572,0.432771,-1.902344,0.432771
17.000000,4.022293,3.900000,8.152344,3.258646,0.374334,0.374334,179.159589,179.159589,0.674730,0.674730,-0.449417,0.351103,0.434476,1.101562,0.434476
18.000000,3.914703,3.900000,7.152344,3.240478,0.361932,0.361932,177.546030,177.546030,0.677279,0.677279,-0.312065,0.346589,0.442052,-1.000000,0.442052
19.000000,4.007477,3.900000,8.550781,3.137674,0.379704,0.379704,179.183000,179.183000,0.672042,0.672042,-0.476884,0.347975,0.430776,1.398438,0.430776
20.000000,3.893997,3.900000,8.953125,3.447442,0.364348,0.364348,176.473425,176.473425,0.675822,0.675822,-0.321895,0.343979,0.440273,0.402344,0.440273
21.000000,3.969879,3.900000,8.550781,4.341502,0.355506,0.355506,176.332563,176.332563,0.678035,0.678035,-0.289499,0.354195,0.445886,-0.402344,0.445886
22.000000,3.979446,3.900000,11.753906,2.370915,0.379971,0.379971,173.925064,173.925064,0.656122,0.656122,-0.567080,0.348358,0.425801,3.203125,0.425801
23.000000,3.978271,3.900000,8.652344,3.429654,0.357668,0.357668,175.178753,175.178753,0.675432,0.675432,-0.387578,0.354473,0.443882,-3.101562,0.443882
24.000000,4.030792,3.900000,7.652344,3.403134,0.366790,0.366790,176.790736,176.790736,0.673758,0.673758,-0.419456,0.355367,0.438303,-1.000000,0.438303
25.000000,4.051865,3.900000,10.851562,3.478179,0.373958,0.373958,177.424816,177.424816,0.672034,0.672034,-0.562343,0.354358,0.433868,3.199219,0.433868
26.000000,3.974136,3.900000,11.953125,3.008492,0.363395,0.363395,173.451622,173.451622,0.668160,0.668160,-0.367369,0.352936,0.438483,1.101562,0.438483
27.000000,3.955460,3.900000,9.550781,3.101566,0.357550,0.357550,174.329083,174.329083,0.673329,0.673329,-0.348935,0.352896,0.443313,-2.402344,0.443313
28.000000,3.909622,3.900000,6.550781,4.100199,0.362693,0.362693,177.201804,177.201804,0.676307,0.676307,-0.381816,0.345989,0.441336,-3.000000,0.441336
29.000000,3.916229,3.900000,13.050781,1.842291,0.375462,0.375462,177.991729,177.991729,0.669973,0.669973,-0.697637,0.342228,0.432432,6.500000,0.432432
30.000000,3.877457,3.900000,7.753906,3.764555,0.356333,0.356333,174.835114,174.835114,0.674173,0.674173,-0.498960,0.346313,0.444254,-5.296875,0.444254
31.000000,3.976349,3.900000,8.050781,3.737683,0.360677,0.360677,177.934060,177.934060,0.677783,0.677783,-0.320052,0.352508,0.442904,0.296875,0.442904
32.000000,3.917557,3.900000,9.652344,3.258560,0.367855,0.367855,176.447324,176.447324,0.672140,0.672140,-0.369824,0.345222,0.437230,1.601562,0.437230
33.000000,3.867508,3.900000,12.753906,2.411404,0.365166,0.365166,176.570139,176.570139,0.674650,0.674650,-0.410349,0.341503,0.439468,3.101562,0.439468
34.000000,3.980133,3.900000,8.152344,3.494051,0.348544,0.348544,174.819997,174.819997,0.677239,0.677239,-0.426351,0.358431,0.449618,-4.601562,0.449618
35.000000,4.035248,3.900000,8.351562,3.227484,0.363564,0.363564,177.830233,177.830233,0.676780,0.676780,-0.391938,0.356624,0.440995,0.199219,0.440995
36.000000,3.962784,3.900000,11.753906,2.507832,0.360507,0.360507,177.450250,177.450250,0.678172,0.678172,-0.401135,0.351308,0.443116,3.402344,0.443116
37.000000,4.054794,3.900000,8.050781,3.796759,0.352770,0.352770,175.384041,175.384041,0.676983,0.676983,-0.469066,0.363240,0.447122,-3.703125,0.447122
38.000000,3.977036,3.900000,9.253906,3.236709,0.351181,0.351181,176.407714,176.407714,0.678932,0.678932,-0.280514,0.356617,0.448616,1.203125,0.448616
39.000000,3.997635,3.900000,8.550781,3.239381,0.354671,0.354671,176.620946,176.620946,0.679011,0.679011,-0.305690,0.356861,0.446652,-0.703125,0.446652
40.000000,4.085052,3.900000,8.851562,3.705344,0.364202,0.364202,177.169445,177.169445,0.676341,0.676341,-0.467568,0.360822,0.440510,0.300781,0.440510
41.000000,4.067780,3.900000,7.753906,3.802009,0.370793,0.370793,174.033283,174.033283,0.665017,0.665017,-0.515734,0.358508,0.433466,-1.097656,0.433466
42.000000,2.847107,3.000000,12.851562,0.896306,0.228263,0.228263,168.688030,168.688030,0.662559,0.662559,-0.415258,0.306063,0.527105,5.097656,0.527105
43.000000,3.047516,3.025087,2.250000,3.787768,0.254996,0.254996,186.204383,186.204383,0.613999,0.613999,-0.570073,0.324655,0.490874,-10.601562,0.490874
44.000000,3.119385,3.050174,4.750000,2.781770,0.276693,0.276693,193.349881,193.349881,0.635199,0.635199,-0.140346,0.317496,0.482110,2.500000,0.482110
45.000000,3.233566,3.075260,6.050781,2.408435,0.276135,0.276135,191.445212,191.445212,0.637127,0.637127,-0.188320,0.328992,0.483120,1.300781,0.483120
46.000000,3.294113,3.100347,5.453125,2.454164,0.276388,0.276388,189.744933,189.744933,0.638525,0.638525,-0.230933,0.334739,0.483389,-0.597656,0.483389
47.000000,3.326462,3.125434,7.050781,2.086251,0.279913,0.279913,190.424001,190.424001,0.643155,0.643155,-0.264064,0.335348,0.482402,1.597656,0.482402
48.000000,3.333038,3.150246,5.351562,2.644298,0.279310,0.279310,188.575468,188.575468,0.641546,0.641546,-0.234557,0.336636,0.482310,-1.699219,0.482310
49.000000,3.346115,3.175058,5.050781,2.824125,0.284913,0.284913,189.535191,189.535191,0.645398,0.645398,-0.202895,0.334459,0.479663,-0.300781,0.479663
50.000000,3.330551,3.199870,5.750000,3.611112,0.289896,0.289896,188.941013,188.941013,0.645154,0.645154,-0.165228,0.330598,0.476194,0.699219,0.476194
51.000000,3.311829,3.224682,6.652344,2.746437,0.283126,0.283126,186.658253,186.658253,0.648567,0.648567,-0.103685,0.331239,0.481892,0.902344,0.481892
52.000000,3.447235,3.249494,6.753906,3.425620,0.293426,0.293426,187.490918,187.490918,0.645562,0.645562,-0.266553,0.340392,0.473950,0.101562,0.473950
53.000000,3.453384,3.273759,8.851562,1.794345,0.291474,0.291474,185.375306,185.375306,0.647178,0.647178,-0.262169,0.341608,0.475770,2.097656,0.475770
54.000000,3.474380,3.298025,6.453125,2.714031,0.295618,0.295618,184.995356,184.995356,0.644499,0.644499,-0.283262,0.342232,0.472152,-2.398438,0.472152
55.000000,3.472260,3.322290,5.652344,3.071914,0.305115,0.305115,186.312872,186.312872,0.647615,0.647615,-0.232660,0.336901,0.466922,-0.800781,0.466922
56.000000,3.570129,3.346555,5.351562,3.313792,0.313486,0.313486,186.290965,186.290965,0.644395,0.644395,-0.388615,0.343088,0.460577,-0.300781,0.460577
57.000000,3.529373,3.370820,6.453125,3.710783,0.314520,0.314520,185.236015,185.236015,0.645989,0.645989,-0.288084,0.338378,0.460430,1.101562,0.460430
58.000000,3.546127,3.394273,9.152344,2.059741,0.305110,0.305110,183.308368,183.308368,0.651425,0.651425,-0.278442,0.343298,0.468123,2.699219,0.468123
59.000000,3.577225,3.417726,8.351562,2.306879,0.310508,0.310508,183.056062,183.056062,0.649328,0.649328,-0.259387,0.344177,0.464013,-0.800781,0.464013
60.000000,3.659637,3.441179,6.453125,3.350649,0.314270,0.314270,183.476063,183.476063,0.651453,0.651453,-0.392026,0.349870,0.462303,-1.898438,0.462303
61.000000,3.694656,3.464631,6.550781,3.389211,0.316764,0.316764,183.456545,183.456545,0.654872,0.654872,-0.389037,0.351327,0.461808,0.097656,0.461808
62.000000,3.739807,3.488084,8.453125,2.789888,0.323267,0.323267,182.716354,182.716354,0.651617,0.651617,-0.497677,0.353181,0.456769,1.902344,0.456769
63.000000,3.726532,3.510467,10.753906,2.768714,0.323931,0.323931,181.266594,181.266594,0.651866,0.651866,-0.439472,0.351564,0.456439,2.300781,0.456439
64.000000,3.689590,3.532850,10.152344,2.483699,0.319358,0.319358,178.541709,178.541709,0.650939,0.650939,-0.282432,0.350415,0.458967,-0.601562,0.458967
65.000000,3.748703,3.555234,7.652344,3.212616,0.323075,0.323075,180.149470,180.149470,0.655128,0.655128,-0.393352,0.353399,0.457982,-2.500000,0.457982
66.000000,3.765335,3.577617,8.253906,3.022017,0.329046,0.329046,181.435877,181.435877,0.659508,0.659508,-0.353694,0.351273,0.455703,0.601562,0.455703
67.000000,3.787094,3.600000,8.453125,3.335524,0.332088,0.332088,180.761852,180.761852,0.659884,0.659884,-0.362481,0.351808,0.453988,0.199219,0.453988
68.000000,3.703384,3.621068,8.152344,3.164401,0.326376,0.326376,179.499040,179.499040,0.663359,0.663359,-0.203957,0.345962,0.458512,-0.300781,0.458512
69.000000,3.841736,3.642137,6.851562,3.500021,0.337135,0.337135,180.781839,180.781839,0.663205,0.663205,-0.411832,0.353860,0.452004,-1.300781,0.452004
70.000000,3.773270,3.663205,7.652344,3.172123,0.340642,0.340642,180.076422,180.076422,0.662249,0.662249,-0.299320,0.346150,0.449644,0.800781,0.449644
71.000000,3.834381,3.684274,7.152344,3.976707,0.338933,0.338933,180.149336,180.149336,0.666840,0.666840,-0.322078,0.351638,0.452057,-0.500000,0.452057
72.000000,3.734970,3.705342,10.652344,2.138529,0.338822,0.338822,178.226876,178.226876,0.663989,0.663989,-0.328196,0.343117,0.451249,3.500000,0.451249
73.000000,3.860367,3.724865,8.453125,3.794277,0.343246,0.343246,178.691438,178.691438,0.666355,0.666355,-0.360639,0.352136,0.449380,-2.199219,0.449380
74.000000,3.962875,3.744388,8.953125,2.607903,0.335233,0.335233,177.293146,177.293146,0.670445,0.670445,-0.405419,0.364446,0.455350,0.500000,0.455350
75.000000,4.008118,3.763911,10.253906,2.748268,0.354621,0.354621,178.606554,178.606554,0.666239,0.666239,-0.574477,0.360321,0.442812,1.300781,0.442812
76.000000,3.960159,3.783434,10.152344,2.756245,0.347023,0.347023,176.350795,176.350795,0.668886,0.668886,-0.389203,0.358976,0.447962,-0.101562,0.447962
77.000000,3.883209,3.802957,9.753906,2.767854,0.350665,0.350665,176.908184,176.908184,0.670052,0.670052,-0.295782,0.350132,0.446224,-0.398438,0.446224
78.000000,3.791611,3.820720,10.953125,2.698228,0.349334,0.349334,177.744041,177.744041,0.673894,0.673894,-0.268303,0.341735,0.448153,1.199219,0.448153
79.000000,3.817947,3.838484,11.550781,2.932394,0.348067,0.348067,176.951038,176.951038,0.674420,0.674420,-0.248980,0.344568,0.449041,0.597656,0.449041
80.000000,3.777145,3.856247,11.050781,2.684209,0.347920,0.347920,175.586170,175.586170,0.674364,0.674364,-0.276209,0.340961,0.449109,-0.500000,0.449109
81.000000,3.955444,3.874010,10.152344,3.030972,0.354922,0.354922,176.938433,176.938433,0.675168,0.675168,-0.307518,0.353720,0.445351,-0.898438,0.445351
82.000000,3.919540,3.891774,11.953125,2.559264,0.356187,0.356187,175.476476,175.476476,0.675496,0.675496,-0.307262,0.349885,0.444736,1.800781,0.444736
83.000000,4.100815,3.907583,6.851562,3.580832,0.358592,0.358592,174.659011,174.659011,0.674276,0.674276,-0.655138,0.365194,0.443014,-5.101562,0.443014
84.000000,4.159836,3.923392,12.652344,2.778730,0.392674,0.392674,176.734414,176.734414,0.660722,0.660722,-1.008195,0.357588,0.420538,5.800781,0.420538
85.000000,4.037338,3.939202,12.851562,2.970221,0.357542,0.357542,171.724084,171.724084,0.672963,0.672963,-0.330577,0.360277,0.443207,0.199219,0.443207
86.000000,4.024307,3.955011,9.953125,3.084843,0.347582,0.347582,172.672546,172.672546,0.679297,0.679297,-0.310081,0.362446,0.450794,-2.898438,0.450794
87.000000,4.025833,3.970820,8.453125,3.528163,0.368613,0.368613,176.098021,176.098021,0.678595,0.678595,-0.361630,0.353204,0.438757,-1.500000,0.438757
88.000000,4.019562,3.984502,7.050781,4.003339,0.374463,0.374463,176.692089,176.692089,0.677962,0.677962,-0.384239,0.350206,0.435376,-1.402344,0.435376
89.000000,4.017258,3.998184,15.851562,1.167045,0.410329,0.410329,176.530100,176.530100,0.660508,0.660508,-1.050761,0.338059,0.411571,8.800781,0.411571
90.000000,4.005936,4.011866,10.152344,2.772782,0.371106,0.371106,171.493262,171.493262,0.673562,0.673562,-0.599931,0.351308,0.435881,-5.699219,0.435881
91.000000,4.089081,4.025548,9.453125,2.839882,0.381832,0.381832,175.681153,175.681153,0.678798,0.678798,-0.419541,0.352868,0.431666,-0.699219,0.431666
92.000000,4.067352,4.039230,9.753906,2.934391,0.383182,0.383182,175.894424,175.894424,0.679514,0.679514,-0.407596,0.350278,0.431162,0.300781,0.431162
93.000000,4.074707,4.050635,8.453125,3.683915,0.386290,0.386290,174.861728,174.861728,0.679185,0.679185,-0.436688,0.349634,0.429421,-1.300781,0.429421
94.000000,4.118469,4.062040,7.753906,3.491325,0.409756,0.409756,174.341532,174.341532,0.665295,0.665295,-0.597924,0.345964,0.413293,-0.699219,0.413293
95.000000,4.137573,4.073445,7.953125,3.501289,0.399297,0.399297,175.397989,175.397989,0.675277,0.675277,-0.517004,0.350157,0.421515,0.199219,0.421515
96.000000,4.009857,4.084850,7.152344,3.721023,0.393148,0.393148,175.377432,175.377432,0.678488,0.678488,-0.492756,0.341323,0.425631,-0.800781,0.425631
97.000000,4.072495,4.096255,10.050781,3.189774,0.394920,0.394920,176.513294,176.513294,0.680325,0.680325,-0.532731,0.345580,0.425262,2.898438,0.425262
98.000000,4.047211,4.105257,6.351562,3.641186,0.381536,0.381536,174.009035,174.009035,0.683067,0.683067,-0.508965,0.348600,0.433096,-3.699219,0.433096
99.000000,4.065338,4.114260,6.753906,5.290251,0.398154,0.398154,177.186457,177.186457,0.680924,0.680924,-1.272182,0.343519,0.423778,0.402344,0.423778
100.000000,4.088165,4.123263,5.953125,4.919822,0.426241,0.426241,173.351392,173.351392,0.656475,0.656475,-0.690304,0.338285,0.402671,-0.800781,0.402671
101.000000,4.108490,4.132265,11.253906,2.495329,0.420958,0.420958,174.198373,174.198373,0.663417,0.663417,-0.853381,0.340893,0.407275,5.300781,0.407275
102.000000,4.069092,4.141268,9.050781,3.111634,0.393416,0.393416,173.802439,173.802439,0.682189,0.682189,-0.512916,0.345589,0.426592,-2.203125,0.426592
103.000000,4.163361,4.147770,9.851562,3.265557,0.402464,0.402464,175.267161,175.267161,0.681212,0.681212,-0.502562,0.349934,0.421675,0.800781,0.421675
104.000000,4.195419,4.154272,8.253906,3.403010,0.411071,0.411071,173.335837,173.335837,0.675548,0.675548,-0.582506,0.350043,0.415705,-1.597656,0.415705
105.000000,4.189377,4.160773,11.453125,2.585227,0.415728,0.415728,174.396274,174.396274,0.675995,0.675995,-0.661156,0.347540,0.413554,3.199219,0.413554
106.000000,4.218628,4.167275,12.652344,2.552164,0.397602,0.397602,172.556285,172.556285,0.681624,0.681624,-0.491159,0.356581,0.424268,1.199219,0.424268
107.000000,4.094208,4.173777,10.953125,3.108122,0.389527,0.389527,171.194718,171.194718,0.683049,0.683049,-0.478268,0.349216,0.428871,-1.699219,0.428871
108.000000,4.138306,4.177707,7.152344,3.767996,0.386100,0.386100,173.067931,173.067931,0.685137,0.685137,-0.521143,0.354072,0.431290,-3.800781,0.431290
109.000000,4.187729,4.181637,10.050781,2.649937,0.417384,0.417384,175.264198,175.264198,0.676654,0.676654,-0.649412,0.346610,0.412942,2.898438,0.412942
110.000000,4.119720,4.185567,7.851562,3.707781,0.408614,0.408614,173.964856,173.964856,0.680896,0.680896,-0.588925,0.343794,0.418505,-2.199219,0.418505
111.000000,4.143692,4.189496,10.253906,3.108380,0.401608,0.401608,174.752676,174.752676,0.682055,0.682055,-0.546068,0.348487,0.422356,2.402344,0.422356
112.000000,4.122208,4.193426,11.050781,2.408648,0.392411,0.392411,173.628946,173.628946,0.684784,0.684784,-0.463724,0.350057,0.427882,0.796875,0.427882
113.000000,4.224670,4.194741,9.550781,3.163927,0.407487,0.407487,173.926646,173.926646,0.681170,0.681170,-0.541630,0.352976,0.419146,-1.500000,0.419146
114.000000,4.254868,4.196056,8.351562,3.865056,0.428460,0.428460,173.282162,173.282162,0.672860,0.672860,-0.668243,0.348294,0.406509,-1.199219,0.406509
115.000000,4.110382,4.197371,7.550781,4.567833,0.413709,0.413709,173.035797,173.035797,0.676110,0.676110,-0.609197,0.341781,0.414575,-0.800781,0.414575
116.000000,4.137054,4.198685,11.152344,2.171364,0.423072,0.423072,173.278035,173.278035,0.670786,0.670786,-0.746809,0.341142,0.408459,3.601562,0.408459
117.000000,4.155060,4.200000,8.453125,3.824625,0.405743,0.405743,174.108702,174.108702,0.682242,0.682242,-0.577931,0.347690,0.420333,-2.699219,0.420333
118.000000,4.135880,4.198685,9.753906,2.913787,0.418209,0.418209,173.850670,173.850670,0.676628,0.676628,-0.620204,0.341991,0.412534,1.300781,0.412534
119.000000,4.140060,4.197371,6.453125,4.260561,0.401149,0.401149,174.615847,174.615847,0.684026,0.684026,-0.584134,0.348021,0.423171,-3.300781,0.423171
120.000000,4.167953,4.196056,10.953125,3.619118,0.423638,0.423638,174.920028,174.920028,0.673422,0.673422,-0.782301,0.343008,0.408970,4.500000,0.408970
121.000000,4.186981,4.194741,10.550781,2.650988,0.397064,0.397064,171.766386,171.766386,0.681267,0.681267,-0.468613,0.354202,0.424438,-0.402344,0.424438
122.000000,4.216339,4.193426,7.351562,3.924448,0.399648,0.399648,173.926352,173.926352,0.683864,0.683864,-0.555733,0.355100,0.423884,-3.199219,0.423884
123.000000,4.316742,4.189496,10.152344,3.269475,0.410848,0.410848,174.605636,174.605636,0.678582,0.678582,-0.676662,0.359706,0.416714,2.800781,0.416714
124.000000,4.172852,4.185567,13.152344,2.107778,0.397781,0.397781,172.069243,172.069243,0.681559,0.681559,-0.542920,0.352647,0.424157,3.000000,0.424157
125.000000,4.315445,4.181637,9.953125,3.348670,0.389161,0.389161,171.951688,171.951688,0.683878,0.683878,-0.575923,0.368091,0.429308,-3.199219,0.429308
126.000000,4.231216,4.177707,11.253906,2.307796,0.405125,0.405125,172.342100,172.342100,0.678875,0.678875,-0.540366,0.354933,0.419646,1.300781,0.419646
127.000000,4.248993,4.173777,11.453125,2.538199,0.409752,0.409752,173.033271,173.033271,0.678468,0.678468,-0.563763,0.354541,0.417222,0.199219,0.417222
128.000000,4.259323,4.167275,11.953125,2.441814,0.398084,0.398084,172.293316,172.293316,0.681572,0.681572,-0.509453,0.359821,0.424005,0.500000,0.424005
129.000000,4.302841,4.160773,10.152344,3.308742,0.393067,0.393067,172.192549,172.192549,0.682503,0.682503,-0.556184,0.365537,0.426866,-1.800781,0.426866
130.000000,4.315323,4.154272,8.652344,2.763686,0.391448,0.391448,172.344790,172.344790,0.681572,0.681572,-0.568085,0.367497,0.427431,-1.500000,0.427431
131.000000,4.261642,4.147770,7.050781,4.067552,0.397112,0.397112,174.982768,174.982768,0.682905,0.682905,-0.539651,0.360193,0.424899,-1.601562,0.424899
132.000000,4.189896,4.141268,13.851562,2.110469,0.409403,0.409403,174.047089,174.047089,0.674315,0.674315,-0.883877,0.350495,0.416163,6.800781,0.416163
133.000000,4.202515,4.132265,7.851562,4.170578,0.381054,0.381054,170.841334,170.841334,0.681661,0.681661,-0.667227,0.362459,0.432935,-6.000000,0.432935
134.000000,4.272537,4.123263,5.351562,5.064595,0.416408,0.416408,173.514865,173.514865,0.668376,0.668376,-0.901989,0.355521,0.410957,-2.500000,0.410957
135.000000,4.221283,4.114260,11.550781,2.367375,0.416221,0.416221,173.465723,173.465723,0.663046,0.663046,-0.944025,0.352286,0.409453,6.199219,0.409453
136.000000,4.211060,4.105257,8.851562,3.497567,0.387086,0.387086,172.723494,172.723494,0.681080,0.681080,-0.523118,0.360625,0.429566,-2.699219,0.429566
137.000000,4.244659,4.096255,10.351562,3.345165,0.388335,0.388335,173.445205,173.445205,0.678965,0.678965,-0.543928,0.363347,0.428281,1.500000,0.428281
138.000000,3.968887,4.084850,13.851562,1.653171,0.370606,0.370606,172.143915,172.143915,0.683014,0.683014,-0.489727,0.346527,0.438989,3.500000,0.438989
139.000000,4.156219,4.073445,6.851562,4.469638,0.372327,0.372327,173.155220,173.155220,0.681402,0.681402,-0.705228,0.362415,0.437567,-7.000000,0.437567
140.000000,4.242645,4.062040,5.750000,3.323007,0.407873,0.407873,174.056938,174.056938,0.665143,0.665143,-0.724597,0.357227,0.414180,-1.101562,0.414180
141.000000,4.165466,4.050635,5.351562,5.277123,0.396994,0.396994,177.068084,177.068084,0.677315,0.677315,-1.308366,0.353130,0.423300,-0.398438,0.423300
142.000000,4.124191,4.039230,8.753906,3.593287,0.406824,0.406824,173.891769,173.891769,0.658913,0.658913,-0.707348,0.348805,0.412822,3.402344,0.412822
143.000000,4.117416,4.025548,10.453125,2.933772,0.393527,0.393527,173.190195,173.190195,0.669460,0.669460,-0.546792,0.351963,0.422735,1.699219,0.422735
144.000000,4.146027,4.011866,8.753906,3.588841,0.374085,0.374085,173.521235,173.521235,0.678695,0.678695,-0.459120,0.361254,0.435800,-1.699219,0.435800
145.000000,4.117142,3.998184,8.851562,3.127284,0.395174,0.395174,173.427872,173.427872,0.665268,0.665268,-0.570702,0.351999,0.420624,0.097656,0.420624
146.000000,4.000443,3.984502,8.351562,2.670848,0.380867,0.380867,174.739256,174.739256,0.674929,0.674929,-0.409727,0.346336,0.431023,-0.500000,0.431023
147.000000,3.983047,3.970820,9.851562,3.109233,0.383421,0.383421,177.523187,177.523187,0.676738,0.676738,-0.434629,0.343416,0.430206,1.500000,0.430206
148.000000,3.987076,3.955011,6.851562,3.773122,0.366003,0.366003,175.110699,175.110699,0.679025,0.679025,-0.392877,0.350867,0.440321,-3.000000,0.440321
149.000000,3.988235,3.939202,5.050781,3.949170,0.373438,0.373438,176.911785,176.911785,0.675465,0.675465,-0.402581,0.348383,0.435183,-1.800781,0.435183
150.000000,3.987213,3.923392,8.253906,3.749011,0.367148,0.367148,178.410054,178.410054,0.677923,0.677923,-0.425696,0.350583,0.439360,3.203125,0.439360
151.000000,3.932465,3.907583,12.050781,2.178233,0.361040,0.361040,175.281965,175.281965,0.674977,0.674977,-0.420153,0.348987,0.441856,3.796875,0.441856
152.000000,4.056702,3.891774,7.652344,3.720887,0.361611,0.361611,175.062886,175.062886,0.673787,0.673787,-0.579909,0.359984,0.441178,-4.398438,0.441178
153.000000,4.014069,3.874010,8.851562,3.250339,0.373513,0.373513,175.585471,175.585471,0.664269,0.664269,-0.497883,0.352707,0.431759,1.199219,0.431759
154.000000,3.900421,3.856247,13.753906,2.043650,0.356719,0.356719,175.653789,175.653789,0.673933,0.673933,-0.479161,0.348239,0.443963,4.902344,0.443963
155.000000,3.873352,3.838484,6.351562,4.016671,0.342081,0.342081,173.408313,173.408313,0.672628,0.672628,-0.587793,0.352624,0.451973,-7.402344,0.451973
156.000000,3.965042,3.820720,9.953125,2.889950,0.358899,0.358899,178.456086,178.456086,0.670936,0.670936,-0.499791,0.353606,0.441832,3.601562,0.441832
157.000000,3.903976,3.802957,7.550781,3.070059,0.350180,0.350180,176.529638,176.529638,0.672120,0.672120,-0.349378,0.351823,0.447130,-2.402344,0.447130
158.000000,3.990845,3.783434,9.652344,3.465664,0.359185,0.359185,179.199388,179.199388,0.670678,0.670678,-0.534676,0.355828,0.441593,2.101562,0.441593
159.000000,3.904007,3.763911,10.953125,2.114561,0.338895,0.338895,175.392052,175.392052,0.669961,0.669961,-0.309879,0.357418,0.453033,1.300781,0.453033
160.000000,4.001373,3.744388,8.152344,3.261592,0.345499,0.345499,177.411813,177.411813,0.667868,0.667868,-0.601263,0.363630,0.448533,-2.800781,0.448533
161.000000,4.014236,3.724865,8.953125,3.911531,0.343991,0.343991,177.701058,177.701058,0.667334,0.667334,-0.614570,0.365619,0.449246,0.800781,0.449246
162.000000,3.960526,3.705342,8.550781,3.570662,0.329597,0.329597,175.383395,175.383395,0.665369,0.665369,-0.467533,0.367988,0.457176,-0.402344,0.457176
163.000000,3.964828,3.684274,10.152344,2.012591,0.331933,0.331933,177.333578,177.333578,0.666795,0.666795,-0.553937,0.366959,0.456207,1.601562,0.456207
164.000000,3.957886,3.663205,7.050781,2.871931,0.338929,0.338929,177.881742,177.881742,0.661197,0.661197,-0.691311,0.364113,0.450327,-3.101562,0.450327
165.000000,3.860062,3.642137,10.753906,2.620916,0.344756,0.344756,180.054558,180.054558,0.660334,0.660334,-0.585310,0.352597,0.446655,3.703125,0.446655
166.000000,3.873260,3.621068,7.351562,3.556788,0.331696,0.331696,176.931752,176.931752,0.656916,0.656916,-0.583379,0.360605,0.453305,-3.402344,0.453305
167.000000,3.812775,3.600000,8.152344,2.964857,0.328580,0.328580,179.254093,179.254093,0.661037,0.661037,-0.393816,0.355609,0.456457,0.800781,0.456457
168.000000,3.816879,3.577617,7.953125,3.085895,0.331716,0.331716,180.157524,180.157524,0.658394,0.658394,-0.463039,0.355048,0.453750,-0.199219,0.453750
169.000000,3.677551,3.555234,8.953125,2.582738,0.328175,0.328175,179.931425,179.931425,0.656300,0.656300,-0.273071,0.344108,0.455236,1.000000,0.455236
170.000000,3.722565,3.532850,8.453125,2.671497,0.325514,0.325514,180.532464,180.532464,0.656129,0.656129,-0.349167,0.349591,0.456800,-0.500000,0.456800
171.000000,3.699188,3.510467,7.253906,3.614538,0.326163,0.326163,180.687832,180.687832,0.651823,0.651823,-0.370362,0.347952,0.455064,-1.199219,0.455064
172.000000,3.623932,3.488084,6.851562,2.842989,0.316901,0.316901,180.792918,180.792918,0.654092,0.654092,-0.239065,0.344694,0.461480,-0.402344,0.461480
173.000000,3.708298,3.464631,6.453125,4.311595,0.326046,0.326046,183.176196,183.176196,0.649827,0.649827,-0.470670,0.349262,0.454512,-0.398438,0.454512
174.000000,3.546768,3.441179,9.453125,2.246649,0.303994,0.303994,179.930982,179.930982,0.650225,0.650225,-0.235069,0.344133,0.468467,3.000000,0.468467
175.000000,3.616409,3.417726,5.750000,3.094614,0.309032,0.309032,181.585141,181.585141,0.649547,0.649547,-0.418282,0.348606,0.465021,-3.703125,0.465021
176.000000,3.616348,3.394273,5.453125,3.786712,0.320569,0.320569,184.502489,184.502489,0.646136,0.646136,-0.411695,0.343852,0.456711,-0.296875,0.456711
177.000000,3.620193,3.370820,9.050781,2.142692,0.300105,0.300105,183.487216,183.487216,0.654962,0.654962,-0.473397,0.352160,0.472478,3.597656,0.472478
178.000000,3.638672,3.346555,5.453125,2.806492,0.302767,0.302767,182.376521,182.376521,0.644984,0.644984,-0.598214,0.354749,0.467609,-3.597656,0.467609
179.000000,3.672180,3.322290,7.753906,2.407284,0.308256,0.308256,185.562746,185.562746,0.646435,0.646435,-0.710813,0.355009,0.464536,2.300781,0.464536
180.000000,3.680695,3.298025,7.550781,2.863972,0.298891,0.298891,183.411977,183.411977,0.644494,0.644494,-0.730531,0.360893,0.469985,-0.203125,0.469985
181.000000,3.517014,3.273759,7.851562,2.406495,0.294338,0.294338,182.841253,182.841253,0.641074,0.641074,-0.363180,0.347773,0.471917,0.300781,0.471917
182.000000,3.513916,3.249494,7.152344,2.258053,0.293375,0.293375,184.376370,184.376370,0.641257,0.641257,-0.410674,0.347902,0.472619,-0.699219,0.472619
183.000000,3.483765,3.224682,6.453125,2.418103,0.293223,0.293223,185.535907,185.535907,0.638376,0.638376,-0.403322,0.345592,0.471803,-0.699219,0.471803
184.000000,3.443710,3.199870,4.750000,3.043389,0.288958,0.288958,186.639785,186.639785,0.643524,0.643524,-0.370233,0.342625,0.476312,-1.703125,0.476312
185.000000,3.432541,3.175058,5.953125,3.047507,0.288926,0.288926,187.781415,187.781415,0.640176,0.640176,-0.393491,0.342223,0.475270,1.203125,0.475270
186.000000,3.465759,3.150246,5.953125,2.486336,0.281853,0.281853,186.374813,186.374813,0.641863,0.641863,-0.502544,0.348693,0.480646,0.000000,0.480646
187.000000,3.451569,3.125434,6.152344,3.163934,0.279073,0.279073,187.380173,187.380173,0.640230,0.640230,-0.526837,0.349010,0.482056,0.199219,0.482056
188.000000,3.368011,3.100347,5.250000,3.261259,0.273674,0.273674,186.503832,186.503832,0.638725,0.638725,-0.377621,0.343560,0.485366,-0.902344,0.485366
189.000000,3.313873,3.075260,5.351562,2.305372,0.269793,0.269793,188.281034,188.281034,0.643509,0.643509,-0.299150,0.338948,0.489653,0.101562,0.489653
190.000000,3.335342,3.050174,4.050781,2.792642,0.270174,0.270174,190.106671,190.106671,0.639258,0.639258,-0.421776,0.341859,0.488026,-1.300781,0.488026
191.000000,3.369049,3.025087,3.250000,3.490350,0.265821,0.265821,190.836404,190.836404,0.641092,0.641092,-0.560324,0.347121,0.491731,-0.800781,0.491731
192.000000,3.306335,3.000000,4.750000,2.442157,0.259087,0.259087,190.640886,190.640886,0.645691,0.645691,-0.467631,0.343056,0.498096,1.500000,0.498096
193.000000,3.217590,2.974913,4.453125,2.709076,0.260048,0.260048,191.238012,191.238012,0.635310,0.635310,-0.304081,0.335573,0.494077,-0.296875,0.494077
194.000000,3.271164,2.949826,4.953125,2.588651,0.258193,0.258193,191.558478,191.558478,0.632523,0.632523,-0.493849,0.342710,0.494543,0.500000,0.494543
195.000000,3.156586,2.924740,5.453125,2.447219,0.251003,0.251003,190.877412,190.877412,0.634459,0.634459,-0.280276,0.333869,0.500520,0.500000,0.500520
196.000000,3.113892,2.899653,4.453125,2.553318,0.251051,0.251051,191.291354,191.291354,0.626245,0.626245,-0.252696,0.331080,0.497829,-1.000000,0.497829
197.000000,3.071289,2.874566,2.351562,2.680900,0.251031,0.251031,192.534815,192.534815,0.623568,0.623568,-0.249741,0.327126,0.496974,-2.101562,0.496974
198.000000,3.072952,2.849754,5.550781,2.567792,0.253063,0.253063,194.790044,194.790044,0.621770,0.621770,-0.347692,0.326679,0.494863,3.199219,0.494863
199.000000,2.972580,2.824942,4.550781,2.113183,0.242884,0.242884,191.768192,191.768192,0.618311,0.618311,-0.147470,0.321676,0.501464,-1.000000,0.501464
200.000000,2.990662,2.800130,3.250000,2.338784,0.246674,0.246674,194.555866,194.555866,0.610403,0.610403,-0.219559,0.323427,0.495954,-1.300781,0.495954
201.000000,2.959366,2.775318,4.550781,2.569532,0.245785,0.245785,195.555020,195.555020,0.609439,0.609439,-0.209643,0.320684,0.496313,1.300781,0.496313
202.000000,2.912140,2.750506,5.453125,1.778178,0.239683,0.239683,194.267424,194.267424,0.607847,0.607847,-0.167021,0.318900,0.500494,0.902344,0.500494
203.000000,2.934662,2.726241,4.152344,2.936692,0.239731,0.239731,195.048859,195.048859,0.599434,0.599434,-0.251153,0.323155,0.497638,-1.300781,0.497638
204.000000,2.979919,2.701975,4.050781,1.955507,0.235897,0.235897,194.839802,194.839802,0.605301,0.605301,-0.385523,0.328819,0.502612,-0.101562,0.502612
205.000000,2.952118,2.677710,1.851562,2.715020,0.236166,0.236166,196.080797,196.080797,0.599383,0.599383,-0.415917,0.326913,0.500414,-2.199219,0.500414
206.000000,2.943054,2.653445,3.750000,2.297704,0.234956,0.234956,196.967926,196.967926,0.602864,0.602864,-0.444521,0.325765,0.502539,1.898438,0.502539
207.000000,2.815811,2.629180,4.453125,2.626655,0.230308,0.230308,196.011283,196.011283,0.596918,0.596918,-0.207514,0.315250,0.504240,0.703125,0.504240
208.000000,2.823242,2.605727,3.453125,2.655904,0.230131,0.230131,195.797603,195.797603,0.590000,0.590000,-0.265737,0.317670,0.502034,-1.000000,0.502034
209.000000,2.773361,2.582274,5.050781,1.911867,0.229679,0.229679,196.780370,196.780370,0.588091,0.588091,-0.231634,0.312693,0.501744,1.597656,0.501744
210.000000,2.766281,2.558821,2.851562,2.100854,0.227831,0.227831,196.674888,196.674888,0.578975,0.578975,-0.278144,0.314797,0.500097,-2.199219,0.500097
211.000000,2.715881,2.535369,5.550781,1.486835,0.228467,0.228467,198.457862,198.457862,0.578071,0.578071,-0.253071,0.308938,0.499270,2.699219,0.499270
212.000000,2.780365,2.511916,3.453125,2.152252,0.225079,0.225079,197.470630,197.470630,0.568177,0.568177,-0.401756,0.320222,0.498565,-2.097656,0.498565
213.000000,2.712051,2.489533,4.652344,1.660779,0.224301,0.224301,198.606990,198.606990,0.573164,0.573164,-0.281892,0.311661,0.500948,1.199219,0.500948
214.000000,2.768311,2.467150,2.851562,2.041383,0.223683,0.223683,198.603201,198.603201,0.563066,0.563066,-0.473367,0.320716,0.497903,-1.800781,0.497903
215.000000,2.796524,2.444766,3.250000,1.920562,0.222305,0.222305,199.813656,199.813656,0.569157,0.569157,-0.584660,0.323329,0.501184,0.398438,0.501184
216.000000,2.727493,2.422383,3.851562,2.093599,0.217456,0.217456,199.274909,199.274909,0.570729,0.570729,-0.464616,0.317528,0.505763,0.601562,0.505763
217.000000,2.716202,2.400000,4.250000,1.892393,0.217136,0.217136,199.316997,199.316997,0.562087,0.562087,-0.489760,0.318332,0.502984,0.398438,0.502984
218.000000,2.715561,2.378932,3.152344,1.852527,0.213962,0.213962,199.059503,199.059503,0.559701,0.559701,-0.553848,0.320498,0.504811,-1.097656,0.504811
219.000000,2.613846,2.357863,4.050781,1.661811,0.214767,0.214767,200.362316,200.362316,0.560111,0.560111,-0.351703,0.307987,0.504276,0.898438,0.504276
220.000000,2.627579,2.336795,4.453125,1.974065,0.214513,0.214513,200.257677,200.257677,0.546108,0.546108,-0.425877,0.312882,0.499459,0.402344,0.499459
221.000000,2.591507,2.315726,1.851562,1.984971,0.210916,0.210916,199.731152,199.731152,0.547184,0.547184,-0.443609,0.310233,0.502909,-2.601562,0.502909
222.000000,2.582138,2.294658,3.652344,1.636474,0.213579,0.213579,202.715353,202.715353,0.557364,0.557364,-0.447496,0.305461,0.504303,1.800781,0.504303
223.000000,2.527756,2.275135,2.953125,1.856606,0.211618,0.211618,201.469356,201.469356,0.539801,0.539801,-0.342088,0.303874,0.499620,-0.699219,0.499620
224.000000,2.537567,2.255612,3.351562,1.811755,0.211039,0.211039,202.713366,202.713366,0.543307,0.543307,-0.408211,0.304574,0.501395,0.398438,0.501395
225.000000,2.601929,2.236089,3.152344,1.874766,0.208252,0.208252,202.499450,202.499450,0.540385,0.540385,-0.628967,0.314466,0.502725,-0.199219,0.502725
226.000000,2.533630,2.216566,3.351562,1.820989,0.204829,0.204829,202.590824,202.590824,0.545263,0.545263,-0.500815,0.306915,0.507478,0.199219,0.507478
227.000000,2.478668,2.197043,3.750000,1.609831,0.203727,0.203727,202.964560,202.964560,0.540007,0.540007,-0.412141,0.302001,0.506526,0.398438,0.506526
228.000000,2.510422,2.179280,4.250000,1.588306,0.203289,0.203289,203.303755,203.303755,0.532508,0.532508,-0.536906,0.307816,0.504149,0.500000,0.504149
229.000000,2.509552,2.161516,2.851562,1.430616,0.200073,0.200073,202.785364,202.785364,0.530046,0.530046,-0.598176,0.310018,0.506079,-1.398438,0.506079
230.000000,2.539398,2.143753,3.250000,1.669879,0.199141,0.199141,204.292245,204.292245,0.541919,0.541919,-0.728851,0.311435,0.511285,0.398438,0.511285
231.000000,2.338135,2.125990,6.050781,1.260157,0.194914,0.194914,203.551599,203.551599,0.543410,0.543410,-0.344808,0.288569,0.515646,2.800781,0.515646
232.000000,2.468826,2.108226,2.750000,1.865325,0.193523,0.193523,202.486465,202.486465,0.521396,0.521396,-0.707852,0.310597,0.508771,-3.300781,0.508771
233.000000,2.470917,2.092417,3.550781,1.451657,0.193158,0.193158,205.054933,205.054933,0.546560,0.546560,-0.703321,0.305180,0.518391,0.800781,0.518391
234.000000,2.403061,2.076608,4.750000,1.320267,0.191517,0.191517,204.531019,204.531019,0.537460,0.537460,-0.559535,0.299719,0.516580,1.199219,0.516580
235.000000,2.516724,2.060798,2.453125,1.862087,0.190584,0.190584,204.253904,204.253904,0.526748,0.526748,-0.950295,0.317000,0.513477,-2.296875,0.513477
236.000000,2.459656,2.044989,4.250000,1.407242,0.186972,0.186972,205.515018,205.515018,0.552405,0.552405,-0.860208,0.305784,0.526222,1.796875,0.526222
237.000000,2.476395,2.029180,2.351562,1.818449,0.185592,0.185592,204.344747,204.344747,0.534811,0.534811,-0.935882,0.312799,0.521121,-1.898438,0.521121
238.000000,2.473068,2.015498,2.851562,1.793847,0.183934,0.183934,205.977924,205.977924,0.553311,0.553311,-0.976933,0.308908,0.529403,0.500000,0.529403
239.000000,2.504425,2.001816,4.250000,1.479585,0.182135,0.182135,205.646661,205.646661,0.549746,0.549746,-1.118724,0.314688,0.529829,1.398438,0.529829
240.000000,2.468811,1.988134,4.050781,1.277149,0.179839,0.179839,204.428683,204.428683,0.539290,0.539290,-1.034048,0.314021,0.528234,-0.199219,0.528234
241.000000,2.401993,1.974452,3.652344,1.440017,0.179458,0.179458,204.998765,204.998765,0.539789,0.539789,-0.885964,0.305616,0.528782,-0.398438,0.528782
242.000000,2.512863,1.960770,2.953125,1.737292,0.179058,0.179058,205.861584,205.861584,0.542199,0.542199,-1.236128,0.319358,0.530044,-0.699219,0.530044
243.000000,2.430389,1.949365,3.152344,1.537850,0.175629,0.175629,205.837246,205.837246,0.552127,0.552127,-1.085611,0.308428,0.536947,0.199219,0.536947
244.000000,2.490585,1.937960,2.351562,1.638525,0.175451,0.175451,206.104369,206.104369,0.549169,0.549169,-1.273338,0.316894,0.536060,-0.800781,0.536060
245.000000,2.500397,1.926555,3.050781,1.688101,0.173255,0.173255,206.466297,206.466297,0.557487,0.557487,-1.355773,0.317364,0.541179,0.699219,0.541179
246.000000,2.464401,1.915150,3.750000,1.375673,0.171349,0.171349,205.902506,205.902506,0.553875,0.553875,-1.301813,0.314762,0.541773,0.699219,0.541773
247.000000,2.514664,1.903745,2.351562,1.893518,0.171349,0.171349,205.817187,205.817187,0.547308,0.547308,-1.433881,0.322831,0.539420,-1.398438,0.539420
248.000000,2.461304,1.894743,4.453125,1.328089,0.169430,0.169430,206.687981,206.687981,0.561056,0.561056,-1.408107,0.313713,0.546219,2.101562,0.546219
249.000000,2.452011,1.885740,2.550781,1.764152,0.168284,0.168284,205.318703,205.318703,0.544291,0.544291,-1.364356,0.317317,0.541376,-1.902344,0.541376
250.000000,2.440811,1.876737,2.550781,1.520700,0.168361,0.168361,207.029925,207.029925,0.559050,0.559050,-1.370327,0.312192,0.546572,0.000000,0.546572
251.000000,2.457687,1.867735,4.453125,1.251957,0.167409,0.167409,207.030847,207.030847,0.558595,0.558595,-1.463387,0.315008,0.547360,1.902344,0.547360
252.000000,2.426895,1.858732,4.152344,1.295414,0.166151,0.166151,205.804871,205.804871,0.545175,0.545175,-1.359024,0.315085,0.543830,-0.300781,0.543830
253.000000,2.458527,1.852230,3.453125,1.473551,0.165493,0.165493,206.149717,206.149717,0.547537,0.547537,-1.456042,0.318984,0.545342,-0.699219,0.545342
254.000000,2.509460,1.845728,2.351562,1.845381,0.164928,0.164928,206.572123,206.572123,0.553645,0.553645,-1.585938,0.324365,0.548094,-1.101562,0.548094
255.000000,2.414139,1.839227,5.351562,1.281378,0.163268,0.163268,206.998211,206.998211,0.565115,0.565115,-1.526873,0.310190,0.553813,3.000000,0.553813
256.000000,2.331680,1.832725,4.152344,1.371431,0.161931,0.161931,205.307541,205.307541,0.542673,0.542673,-1.220121,0.305711,0.547201,-1.199219,0.547201
257.000000,2.401413,1.826223,5.050781,1.141930,0.164421,0.164421,207.125584,207.125584,0.546934,0.546934,-1.400122,0.312340,0.546207,0.898438,0.546207
258.000000,2.440811,1.822293,2.050781,1.781709,0.161837,0.161837,205.939531,205.939531,0.543012,0.543012,-1.563680,0.319989,0.547419,-3.000000,0.547419
259.000000,2.444763,1.818363,4.550781,1.119962,0.162794,0.162794,208.014820,208.014820,0.566030,0.566030,-1.618944,0.314173,0.554613,2.500000,0.554613
260.000000,2.407990,1.814433,3.652344,1.334836,0.161295,0.161295,206.269466,206.269466,0.546988,0.546988,-1.464829,0.315004,0.549404,-0.898438,0.549404
261.000000,2.467728,1.810504,3.851562,1.704459,0.162097,0.162097,207.186593,207.186593,0.552832,0.552832,-1.588200,0.320847,0.550674,0.199219,0.550674
262.000000,2.521011,1.806574,3.050781,1.700211,0.160106,0.160106,206.546940,206.546940,0.555107,0.555107,-1.695699,0.328393,0.553517,-0.800781,0.553517
263.000000,2.479218,1.805259,3.250000,1.601083,0.159121,0.159121,206.792417,206.792417,0.561854,0.561854,-1.667447,0.321813,0.556905,0.199219,0.556905
264.000000,2.494888,1.803944,5.152344,1.316876,0.159645,0.159645,206.881753,206.881753,0.559322,0.559322,-1.707344,0.324183,0.555478,1.902344,0.555478
265.000000,2.460342,1.802629,3.453125,1.561251,0.157644,0.157644,205.261309,205.261309,0.548399,0.548399,-1.635254,0.323688,0.553668,-1.699219,0.553668
266.000000,2.434326,1.801315,4.550781,1.370828,0.160069,0.160069,206.992240,206.992240,0.557486,0.557486,-1.588145,0.316525,0.554396,1.097656,0.554396
267.000000,2.503845,1.800000,1.851562,1.669066,0.158767,0.158767,206.099339,206.099339,0.550447,0.550447,-1.732850,0.328183,0.553238,-2.699219,0.553238
268.000000,2.474869,1.801315,4.152344,1.934555,0.160334,0.160334,207.999463,207.999463,0.569637,0.569637,-1.723459,0.318576,0.558372,2.300781,0.558372
269.000000,2.434601,1.802629,3.351562,1.433458,0.157870,0.157870,206.055183,206.055183,0.557312,0.557312,-1.600153,0.317897,0.556598,-0.800781,0.556598
270.000000,2.415085,1.803944,2.152344,1.486077,0.160880,0.160880,207.246602,207.246602,0.556580,0.556580,-1.539034,0.313778,0.553246,-1.199219,0.553246
271.000000,2.332657,1.805259,5.953125,1.052861,0.161383,0.161383,208.277269,208.277269,0.565707,0.565707,-1.474271,0.300618,0.555936,3.800781,0.555936
272.000000,2.390427,1.806574,3.050781,1.435215,0.159050,0.159050,205.544390,205.544390,0.539974,0.539974,-1.501793,0.315791,0.549180,-2.902344,0.549180
273.000000,2.462265,1.810504,3.453125,1.228335,0.162807,0.162807,207.898918,207.898918,0.556520,0.556520,-1.585788,0.318787,0.551261,0.402344,0.551261
274.000000,2.475037,1.814433,2.550781,1.425364,0.161718,0.161718,207.013723,207.013723,0.555230,0.555230,-1.609859,0.321412,0.551912,-0.902344,0.551912
275.000000,2.478912,1.818363,4.750000,1.096830,0.162050,0.162050,207.557952,207.557952,0.561857,0.561857,-1.659360,0.320042,0.553910,2.199219,0.553910
276.000000,2.355042,1.822293,2.851562,1.613579,0.160774,0.160774,205.719230,205.719230,0.546967,0.546967,-1.348875,0.308382,0.549930,-1.898438,0.549930
277.000000,2.394760,1.826223,5.250000,1.212821,0.164487,0.164487,208.069971,208.069971,0.558083,0.558083,-1.456340,0.308711,0.550113,2.398438,0.550113
278.000000,2.434814,1.832725,2.953125,1.694431,0.162884,0.162884,205.927728,205.927728,0.541344,0.541344,-1.488483,0.319005,0.545748,-2.296875,0.545748
279.000000,2.416382,1.839227,3.453125,1.936898,0.164880,0.164880,207.518301,207.518301,0.557484,0.557484,-1.426276,0.311420,0.549504,0.500000,0.549504
280.000000,2.399887,1.845728,3.453125,1.418052,0.164775,0.164775,206.937021,206.937021,0.555053,0.555053,-1.364206,0.309946,0.548749,0.000000,0.548749
281.000000,2.475861,1.852230,3.652344,1.506813,0.166862,0.166862,207.189250,207.189250,0.551356,0.551356,-1.486884,0.319461,0.545336,0.199219,0.545336
282.000000,2.447021,1.858732,4.652344,1.625063,0.165899,0.165899,206.441848,206.441848,0.552180,0.552180,-1.432390,0.316094,0.546595,1.000000,0.546595
283.000000,2.398651,1.867735,5.250000,1.015556,0.165837,0.165837,205.542427,205.542427,0.547049,0.547049,-1.277391,0.311137,0.544820,0.597656,0.544820
284.000000,2.512878,1.876737,3.652344,1.642973,0.167358,0.167358,205.531676,205.531676,0.538141,0.538141,-1.489473,0.327338,0.540068,-1.597656,0.540068
285.000000,2.359787,1.885740,5.050781,1.047387,0.168049,0.168049,206.048473,206.048473,0.551885,0.551885,-1.133065,0.303696,0.544339,1.398438,0.544339
286.000000,2.495056,1.894743,1.750000,1.749535,0.169722,0.169722,205.636617,205.636617,0.537784,0.537784,-1.470412,0.323690,0.537582,-3.300781,0.537582
287.000000,2.340775,1.903745,6.753906,0.765898,0.170779,0.170779,207.413992,207.413992,0.565031,0.565031,-1.218649,0.296707,0.546278,5.003906,0.546278
288.000000,2.544373,1.915150,0.351562,2.366040,0.169527,0.169527,203.864322,203.864322,0.527382,0.527382,-1.709767,0.332943,0.533945,-6.402344,0.533945
289.000000,2.341171,1.926555,7.851562,0.903826,0.170365,0.170365,207.710591,207.710591,0.586211,0.586211,-1.396437,0.292199,0.553985,7.500000,0.553985
290.000000,2.467346,1.937960,1.152344,2.036085,0.168912,0.168912,202.106217,202.106217,0.527494,0.527494,-1.513031,0.323205,0.534598,-6.699219,0.534598
291.000000,2.519714,1.949365,4.453125,1.541440,0.174383,0.174383,207.630105,207.630105,0.573644,0.573644,-1.463821,0.315234,0.545734,3.300781,0.545734
292.000000,2.492126,1.960770,4.851562,1.348772,0.175894,0.175894,204.686832,204.686832,0.541014,0.541014,-1.194810,0.318848,0.532678,0.398438,0.532678
293.000000,2.503510,1.974452,3.851562,1.623929,0.178134,0.178134,204.593407,204.593407,0.535460,0.535460,-1.173056,0.320378,0.528472,-1.000000,0.528472
294.000000,2.516129,1.988134,3.152344,1.678150,0.179681,0.179681,205.187621,205.187621,0.543013,0.543013,-1.172993,0.319210,0.529741,-0.699219,0.529741
295.000000,2.552338,2.001816,3.953125,1.693528,0.181204,0.181204,205.534329,205.534329,0.548255,0.548255,-1.233002,0.321613,0.530180,0.800781,0.530180
296.000000,2.338562,2.015498,6.351562,0.747120,0.181676,0.181676,204.465865,204.465865,0.543024,0.543024,-0.629189,0.295612,0.527836,2.398438,0.527836
297.000000,2.432465,2.029180,0.953125,2.214780,0.184055,0.184055,203.868713,203.868713,0.521497,0.521497,-0.986053,0.311299,0.517622,-5.398438,0.517622
298.000000,2.442032,2.044989,4.750000,1.230226,0.183864,0.183864,207.216904,207.216904,0.574626,0.574626,-0.955768,0.300201,0.536977,3.796875,0.536977
299.000000,2.468658,2.060798,2.250000,2.023323,0.188437,0.188437,204.007470,204.007470,0.529935,0.529935,-0.826427,0.311389,0.516654,-2.500000,0.516654
300.000000,2.274261,2.076608,7.351562,1.181529,0.189389,0.189389,205.725477,205.725477,0.555437,0.555437,-0.490628,0.280885,0.525056,5.101562,0.525056
301.000000,2.518860,2.092417,1.453125,1.931787,0.189265,0.189265,202.165337,202.165337,0.520879,0.520879,-1.074486,0.319464,0.512503,-5.898438,0.512503
302.000000,2.521820,2.108226,4.050781,1.363058,0.191406,0.191406,206.010006,206.010006,0.565609,0.565609,-0.886504,0.308007,0.526801,2.597656,0.526801
303.000000,2.506378,2.125990,3.953125,1.820493,0.195665,0.195665,203.676327,203.676327,0.533020,0.533020,-0.682535,0.311352,0.511151,-0.097656,0.511151
304.000000,2.460480,2.143753,4.953125,1.235266,0.197456,0.197456,203.670024,203.670024,0.536289,0.536289,-0.514131,0.303932,0.510736,1.000000,0.510736
305.000000,2.460236,2.161516,3.453125,1.557007,0.200958,0.200958,203.065424,203.065424,0.519992,0.519992,-0.466462,0.305759,0.501534,-1.500000,0.501534
306.000000,2.524246,2.179280,4.750000,1.537976,0.202973,0.202973,203.942805,203.942805,0.535628,0.535628,-0.587378,0.308962,0.505580,1.296875,0.505580
307.000000,2.463928,2.197043,4.351562,1.614866,0.203078,0.203078,202.229182,202.229182,0.527474,0.527474,-0.372960,0.303366,0.502466,-0.398438,0.502466
308.000000,2.429779,2.216566,5.050781,1.243942,0.207325,0.207325,202.925849,202.925849,0.526681,0.526681,-0.263403,0.297129,0.498462,0.699219,0.498462
309.000000,2.489212,2.236089,4.953125,1.393399,0.210006,0.210006,202.414488,202.414488,0.517720,0.517720,-0.343224,0.305007,0.492787,-0.097656,0.492787
310.000000,2.388550,2.255612,4.953125,1.514816,0.211252,0.211252,201.825198,201.825198,0.521812,0.521812,-0.139504,0.291153,0.493259,0.000000,0.493259
311.000000,2.563492,2.275135,2.750000,1.814001,0.215646,0.215646,202.307271,202.307271,0.518582,0.518582,-0.469859,0.310854,0.488316,-2.203125,0.488316
312.000000,2.563095,2.294658,4.351562,1.747589,0.214936,0.214936,202.842233,202.842233,0.545682,0.545682,-0.394576,0.305079,0.498947,1.601562,0.498947
313.000000,2.535080,2.315726,4.453125,1.693394,0.215172,0.215172,201.198041,201.198041,0.536010,0.536010,-0.269999,0.303753,0.495210,0.101562,0.495210
314.000000,2.573486,2.336795,5.652344,1.597335,0.218714,0.218714,201.253391,201.253391,0.533636,0.533636,-0.319683,0.307034,0.491365,1.199219,0.491365
315.000000,2.561432,2.357863,5.351562,1.680486,0.215355,0.215355,199.472395,199.472395,0.540264,0.540264,-0.238433,0.305866,0.496618,-0.300781,0.496618
316.000000,2.512085,2.378932,4.652344,1.402135,0.218268,0.218268,199.504500,199.504500,0.540985,0.540985,-0.138853,0.298341,0.494437,-0.699219,0.494437
317.000000,2.548843,2.400000,3.851562,1.765158,0.223757,0.223757,200.564680,200.564680,0.537195,0.537195,-0.167747,0.300743,0.488508,-0.800781,0.488508
318.000000,2.672089,2.422383,3.953125,1.712804,0.226752,0.226752,200.821578,200.821578,0.543719,0.543719,-0.338886,0.312253,0.488452,0.101562,0.488452
319.000000,2.658035,2.444766,4.750000,1.754856,0.224257,0.224257,199.907988,199.907988,0.555523,0.555523,-0.260742,0.309294,0.494747,0.796875,0.494747
320.000000,2.579193,2.467150,7.050781,1.619537,0.224601,0.224601,198.888534,198.888534,0.557174,0.557174,-0.152265,0.299599,0.495055,2.300781,0.495055
321.000000,2.624619,2.489533,3.351562,1.936526,0.223770,0.223770,197.067198,197.067198,0.556033,0.556033,-0.241000,0.305542,0.495328,-3.699219,0.495328
322.000000,2.679153,2.511916,5.152344,1.650689,0.232051,0.232051,199.995099,199.995099,0.559844,0.559844,-0.209372,0.306855,0.489990,1.800781,0.489990
323.000000,2.647095,2.535369,3.652344,1.838539,0.229355,0.229355,198.121608,198.121608,0.564554,0.564554,-0.126874,0.303519,0.493821,-1.500000,0.493821
324.000000,2.723007,2.558821,4.050781,1.995482,0.235217,0.235217,199.287642,199.287642,0.563973,0.563973,-0.180707,0.309392,0.488941,0.398438,0.488941
325.000000,2.733688,2.582274,4.851562,1.793137,0.234216,0.234216,198.131128,198.131128,0.572647,0.572647,-0.160232,0.309249,0.492782,0.800781,0.492782
326.000000,2.723511,2.605727,5.453125,2.081475,0.234603,0.234603,197.546121,197.546121,0.575078,0.575078,-0.116768,0.307392,0.493323,0.601562,0.493323
327.000000,2.802109,2.629180,4.750000,2.368436,0.235498,0.235498,196.554658,196.554658,0.579598,0.579598,-0.186614,0.314833,0.494185,-0.703125,0.494185
328.000000,2.730804,2.653445,5.453125,1.712728,0.235771,0.235771,196.146919,196.146919,0.588391,0.588391,-0.079822,0.304854,0.496994,0.703125,0.496994
329.000000,2.793304,2.677710,7.253906,1.879866,0.240839,0.240839,196.676831,196.676831,0.581807,0.581807,-0.139240,0.310723,0.490768,1.800781,0.490768
330.000000,2.842651,2.701975,4.550781,1.728594,0.236732,0.236732,194.052159,194.052159,0.591357,0.591357,-0.191698,0.316221,0.497249,-2.703125,0.497249
331.000000,2.889862,2.726241,6.753906,1.373460,0.245014,0.245014,196.757057,196.757057,0.590771,0.590771,-0.210416,0.317440,0.490620,2.203125,0.490620
332.000000,2.927887,2.750506,6.453125,1.333885,0.240403,0.240403,194.595902,194.595902,0.597002,0.597002,-0.184909,0.322595,0.496294,-0.300781,0.496294
333.000000,2.939392,2.775318,6.453125,1.509948,0.243419,0.243419,194.874712,194.874712,0.600680,0.600680,-0.164754,0.321551,0.495200,0.000000,0.495200
334.000000,2.912964,2.800130,4.550781,2.093315,0.244991,0.244991,194.498551,194.498551,0.604318,0.604318,-0.130852,0.317116,0.495213,-1.902344,0.495213
335.000000,2.947250,2.824942,5.050781,1.844885,0.252215,0.252215,195.755616,195.755616,0.606471,0.606471,-0.120083,0.316853,0.490456,0.500000,0.490456
336.000000,2.997726,2.849754,4.953125,2.326858,0.253755,0.253755,195.191886,195.191886,0.608692,0.608692,-0.148552,0.321057,0.490044,-0.097656,0.490044
337.000000,3.004181,2.874566,4.953125,2.454314,0.254416,0.254416,193.884086,193.884086,0.614981,0.614981,-0.123114,0.320117,0.491630,0.000000,0.491630
338.000000,3.058609,2.899653,5.953125,2.304423,0.257363,0.257363,193.391211,193.391211,0.616879,0.616879,-0.170362,0.324071,0.490067,1.000000,0.490067
339.000000,3.057480,2.924740,5.351562,2.792940,0.255502,0.255502,191.933289,191.933289,0.622556,0.622556,-0.125849,0.323676,0.493302,-0.601562,0.493302
340.000000,3.106232,2.949826,5.351562,3.125415,0.258568,0.258568,191.830087,191.830087,0.626743,0.626743,-0.154018,0.326451,0.492398,0.000000,0.492398
341.000000,3.062881,2.974913,6.351562,2.064967,0.259809,0.259809,191.008746,191.008746,0.630909,0.630909,-0.087730,0.320448,0.492835,1.000000,0.492835
342.000000,3.133682,3.000000,4.953125,2.628262,0.266620,0.266620,191.743711,191.743711,0.625798,0.625798,-0.151072,0.325612,0.486233,-1.398438,0.486233
343.000000,3.285141,3.184000,6.351562,2.057981,0.287575,0.287575,192.644476,192.644476,0.637914,0.637914,-0.149491,0.328611,0.475465,1.398438,0.475465
344.000000,3.342743,3.184000,7.453125,2.015460,0.287862,0.287862,188.566089,188.566089,0.642209,0.642209,-0.205077,0.333364,0.476638,1.101562,0.476638
345.000000,3.370987,3.184000,8.550781,2.724676,0.284924,0.284924,186.979936,186.979936,0.641008,0.641008,-0.241120,0.337843,0.478261,1.097656,0.478261
346.000000,3.357590,3.184000,9.253906,1.537266,0.280866,0.280866,184.235946,184.235946,0.638750,0.638750,-0.205582,0.338937,0.480337,0.703125,0.480337
347.000000,3.407242,3.184000,6.550781,3.029511,0.282032,0.282032,185.456606,185.456606,0.635603,0.635603,-0.352994,0.344036,0.478523,-2.703125,0.478523
348.000000,3.427322,3.184000,7.050781,2.385952,0.284779,0.284779,186.512395,186.512395,0.642261,0.642261,-0.338258,0.343297,0.478759,0.500000,0.478759
349.000000,3.270065,3.184000,7.351562,2.607894,0.286110,0.286110,186.728321,186.728321,0.639341,0.639341,-0.116287,0.327505,0.476918,0.300781,0.476918
350.000000,3.228027,3.184000,8.253906,2.088625,0.283255,0.283255,186.801730,186.801730,0.642520,0.642520,-0.087800,0.323991,0.479888,0.902344,0.479888
351.000000,3.312576,3.184000,7.953125,1.885130,0.282927,0.282927,186.606653,186.606653,0.639107,0.639107,-0.147413,0.333329,0.479027,-0.300781,0.479027
352.000000,3.276443,3.184000,8.050781,2.009182,0.285477,0.285477,186.925112,186.925112,0.637674,0.637674,-0.120630,0.328776,0.476818,0.097656,0.476818
353.000000,3.284927,3.184000,8.851562,2.562490,0.284964,0.284964,186.509487,186.509487,0.638200,0.638200,-0.130713,0.329763,0.477337,0.800781,0.477337
354.000000,3.337936,3.184000,8.050781,2.175798,0.279784,0.279784,184.511647,184.511647,0.639354,0.639354,-0.175049,0.337355,0.481281,-0.800781,0.481281
355.000000,3.355545,3.184000,6.152344,3.188014,0.283415,0.283415,185.941751,185.941751,0.640094,0.640094,-0.232669,0.337212,0.479006,-1.898438,0.479006
356.000000,3.329178,3.184000,5.953125,3.292418,0.284021,0.284021,186.486635,186.486635,0.645391,0.645391,-0.163614,0.333192,0.480272,-0.199219,0.480272
357.000000,3.387390,3.184000,6.953125,1.838231,0.282430,0.282430,186.862495,186.862495,0.646885,0.646885,-0.255621,0.339481,0.481841,1.000000,0.481841
358.000000,3.449127,3.184000,6.851562,2.880595,0.287394,0.287394,187.832576,187.832576,0.639229,0.639229,-0.395289,0.344828,0.476007,-0.101562,0.476007
359.000000,3.366974,3.184000,7.152344,2.316327,0.282560,0.282560,185.978489,185.978489,0.643330,0.643330,-0.217070,0.338106,0.480624,0.300781,0.480624
360.000000,3.438354,3.184000,6.753906,2.915719,0.285798,0.285798,186.966643,186.966643,0.640869,0.640869,-0.365724,0.344192,0.477618,-0.398438,0.477618
361.000000,3.412094,3.184000,6.953125,2.018206,0.283069,0.283069,186.427769,186.427769,0.644205,0.644205,-0.298795,0.342204,0.480551,0.199219,0.480551
362.000000,3.403717,3.184000,5.953125,2.749476,0.286851,0.286851,187.816420,187.816420,0.640552,0.640552,-0.304138,0.340278,0.476799,-1.000000,0.476799
363.000000,3.376724,3.184000,9.050781,1.832917,0.286878,0.286878,188.024807,188.024807,0.643459,0.643459,-0.320174,0.336970,0.477705,3.097656,0.477705
364.000000,3.531631,3.184000,5.351562,2.710266,0.281738,0.281738,185.326002,185.326002,0.637315,0.637315,-0.699623,0.356372,0.479275,-3.699219,0.479275
365.000000,3.388702,3.184000,6.953125,2.734907,0.286274,0.286274,187.929913,187.929913,0.643744,0.643744,-0.283420,0.338398,0.478207,1.601562,0.478207
366.000000,3.473923,3.184000,6.152344,2.706695,0.283770,0.283770,186.309391,186.309391,0.643306,0.643306,-0.444565,0.348246,0.479783,-0.800781,0.479783
367.000000,3.411667,3.184000,5.152344,2.813106,0.284022,0.284022,187.425425,187.425425,0.645286,0.645286,-0.307010,0.341469,0.480239,-1.000000,0.480239
368.000000,3.467285,3.184000,9.550781,2.221925,0.285177,0.285177,189.089226,189.089226,0.647394,0.647394,-0.573754,0.346020,0.480113,4.398438,0.480113
369.000000,3.395142,3.184000,8.453125,1.945105,0.276462,0.276462,183.871354,183.871354,0.641528,0.641528,-0.262317,0.344328,0.484296,-1.097656,0.484296
370.000000,3.346756,3.184000,5.750000,2.755222,0.281389,0.281389,186.213286,186.213286,0.640904,0.640904,-0.243040,0.337143,0.480662,-2.703125,0.480662
371.000000,3.403412,3.184000,5.953125,2.611470,0.285983,0.285983,188.624530,188.624530,0.645520,0.645520,-0.288043,0.339641,0.478968,0.203125,0.478968
372.000000,3.417786,3.184000,6.152344,2.817848,0.284712,0.284712,188.069674,188.069674,0.646353,0.646353,-0.312429,0.341522,0.480102,0.199219,0.480102
373.000000,3.369690,3.184000,10.851562,1.420145,0.284379,0.284379,187.356356,187.356356,0.645426,0.645426,-0.394243,0.337067,0.480037,4.699219,0.480037
374.000000,3.390656,3.184000,7.550781,2.448790,0.276588,0.276588,183.598700,183.598700,0.634026,0.634026,-0.337268,0.345410,0.481806,-3.300781,0.481806
375.000000,3.391342,3.184000,7.253906,2.066481,0.282840,0.282840,186.389881,186.389881,0.643073,0.643073,-0.259968,0.340470,0.480350,-0.296875,0.480350
376.000000,3.393097,3.184000,6.851562,2.672133,0.285506,0.285506,187.222050,187.222050,0.641213,0.641213,-0.272809,0.339733,0.477928,-0.402344,0.477928
377.000000,3.380325,3.184000,6.851562,2.470775,0.284379,0.284379,186.571300,186.571300,0.642980,0.642980,-0.243751,0.338635,0.479262,0.000000,0.479262
378.000000,3.364731,3.184000,5.250000,3.074849,0.285407,0.285407,186.959782,186.959782,0.642453,0.642453,-0.241623,0.336685,0.478389,-1.601562,0.478389
379.000000,3.411484,3.184000,7.652344,2.431517,0.286711,0.286711,187.827807,187.827807,0.644290,0.644290,-0.352885,0.340348,0.478082,2.402344,0.478082
380.000000,3.343185,3.184000,6.652344,2.305360,0.283476,0.283476,185.738677,185.738677,0.639984,0.639984,-0.194080,0.335963,0.478929,-1.000000,0.478929
381.000000,3.423904,3.184000,5.250000,2.721758,0.288930,0.288930,187.929357,187.929357,0.639784,0.639784,-0.359677,0.341442,0.475142,-1.402344,0.475142
382.000000,3.533295,3.400000,7.050781,3.110201,0.312640,0.312640,189.497965,189.497965,0.648833,0.648833,-0.256841,0.339060,0.462508,1.800781,0.462508
383.000000,3.565216,3.400000,9.050781,2.085946,0.311007,0.311007,183.630004,183.630004,0.650896,0.650896,-0.294504,0.342473,0.464188,2.000000,0.464188
384.000000,3.606628,3.400000,7.851562,2.538302,0.309201,0.309201,182.676846,182.676846,0.647974,0.647974,-0.340017,0.347904,0.464418,-1.199219,0.464418
385.000000,3.592926,3.400000,6.152344,2.625864,0.314623,0.314623,183.519022,183.519022,0.646554,0.646554,-0.352847,0.344309,0.460543,-1.699219,0.460543
386.000000,3.596390,3.400000,6.152344,3.639982,0.316209,0.316209,185.123841,185.123841,0.650636,0.650636,-0.334615,0.343082,0.460832,0.000000,0.460832
387.000000,3.489258,3.400000,10.652344,2.331781,0.306280,0.306280,183.126863,183.126863,0.652091,0.652091,-0.314636,0.337117,0.467579,4.500000,0.467579
388.000000,3.537415,3.400000,8.453125,2.544255,0.305445,0.305445,180.347210,180.347210,0.642889,0.642889,-0.255783,0.344027,0.465217,-2.199219,0.465217
389.000000,3.487305,3.400000,7.453125,2.361140,0.313866,0.313866,182.919158,182.919158,0.645097,0.645097,-0.206934,0.334818,0.460560,-1.000000,0.460560
390.000000,3.460571,3.400000,7.253906,2.264297,0.318056,0.318056,184.769200,184.769200,0.646511,0.646511,-0.198064,0.330090,0.458386,-0.199219,0.458386
391.000000,3.470520,3.400000,10.550781,1.884522,0.316202,0.316202,185.178545,185.178545,0.649341,0.649341,-0.275590,0.331327,0.460430,3.296875,0.460430
392.000000,3.527893,3.400000,6.050781,3.122976,0.306849,0.306849,181.310936,181.310936,0.643270,0.643270,-0.368497,0.342360,0.464437,-4.500000,0.464437
393.000000,3.532471,3.400000,10.851562,1.785691,0.316561,0.316561,184.830215,184.830215,0.649598,0.649598,-0.423031,0.337027,0.460287,4.800781,0.460287
394.000000,3.543457,3.400000,7.351562,2.297094,0.303165,0.303165,180.460390,180.460390,0.644794,0.644794,-0.309506,0.345314,0.467291,-3.500000,0.467291
395.000000,3.601578,3.400000,8.253906,2.865953,0.316052,0.316052,184.480550,184.480550,0.647877,0.647877,-0.354983,0.344202,0.460065,0.902344,0.460065
396.000000,3.633179,3.400000,8.953125,1.867182,0.308791,0.308791,182.274578,182.274578,0.648837,0.648837,-0.380589,0.350485,0.464951,0.699219,0.464951
397.000000,3.636520,3.400000,7.753906,3.261988,0.312889,0.312889,182.763159,182.763159,0.644623,0.644623,-0.419895,0.349707,0.461025,-1.199219,0.461025
398.000000,3.618469,3.400000,7.753906,2.307415,0.309532,0.309532,182.002432,182.002432,0.646995,0.646995,-0.353781,0.349088,0.463899,0.000000,0.463899
399.000000,3.618408,3.400000,4.953125,3.172095,0.314171,0.314171,184.110945,184.110945,0.647799,0.647799,-0.434101,0.346713,0.461219,-2.800781,0.461219
400.000000,3.720764,3.400000,8.152344,2.787521,0.317911,0.317911,185.612760,185.612760,0.651673,0.651673,-0.697805,0.353917,0.460095,3.199219,0.460095
401.000000,3.597992,3.400000,8.753906,2.422340,0.310181,0.310181,181.672677,181.672677,0.645846,0.645846,-0.323851,0.347038,0.463124,0.601562,0.463124
402.000000,3.578812,3.400000,8.953125,2.685013,0.309832,0.309832,182.673700,182.673700,0.647662,0.647662,-0.284576,0.344985,0.463918,0.199219,0.463918
403.000000,3.600998,3.400000,6.753906,2.371576,0.308585,0.308585,182.205627,182.205627,0.647689,0.647689,-0.355038,0.347713,0.464721,-2.199219,0.464721
404.000000,3.587280,3.400000,8.550781,2.427223,0.315406,0.315406,185.056549,185.056549,0.650450,0.650450,-0.341883,0.342624,0.461276,1.796875,0.461276
405.000000,3.657211,3.400000,8.851562,2.058747,0.307975,0.307975,182.791191,182.791191,0.649807,0.649807,-0.423858,0.352997,0.465777,0.300781,0.465777
406.000000,3.643692,3.400000,7.953125,2.566843,0.312703,0.312703,182.742588,182.742588,0.645082,0.645082,-0.428199,0.350392,0.461287,-0.898438,0.461287
407.000000,3.530807,3.400000,10.851562,1.752777,0.315913,0.315913,182.898829,182.898829,0.643637,0.643637,-0.319313,0.338338,0.458816,2.898438,0.458816
408.000000,3.550751,3.400000,7.453125,2.417383,0.306443,0.306443,181.096996,181.096996,0.641719,0.641719,-0.331758,0.345087,0.464206,-3.398438,0.464206
409.000000,3.611176,3.400000,6.753906,2.840858,0.311315,0.311315,184.669528,184.669528,0.651718,0.651718,-0.342685,0.346576,0.464251,-0.699219,0.464251
410.000000,3.578506,3.400000,6.550781,2.322648,0.314201,0.314201,184.510777,184.510777,0.650151,0.650151,-0.297655,0.342405,0.461938,-0.203125,0.461938
411.000000,3.613785,3.400000,6.953125,2.871020,0.321450,0.321450,185.737136,185.737136,0.646655,0.646655,-0.399090,0.343096,0.456331,0.402344,0.456331
412.000000,3.548065,3.400000,8.351562,2.501266,0.311896,0.311896,184.026210,184.026210,0.650822,0.650822,-0.258166,0.340427,0.463602,1.398438,0.463602
413.000000,3.569046,3.400000,9.050781,1.690247,0.308665,0.308665,183.341636,183.341636,0.650157,0.650157,-0.264071,0.344091,0.465446,0.699219,0.465446
414.000000,3.581589,3.400000,6.351562,3.419638,0.313203,0.313203,183.687177,183.687177,0.646011,0.646011,-0.363966,0.343997,0.461265,-2.699219,0.461265
415.000000,3.507996,3.400000,7.652344,2.694011,0.313543,0.313543,184.121375,184.121375,0.648934,0.648934,-0.221243,0.336198,0.461971,1.300781,0.461971
416.000000,3.522369,3.400000,10.550781,1.356924,0.308866,0.308866,184.032472,184.032472,0.652158,0.652158,-0.264355,0.339099,0.465945,2.898438,0.465945
417.000000,3.603928,3.400000,7.953125,2.493982,0.307283,0.307283,182.541917,182.541917,0.645701,0.645701,-0.373728,0.349028,0.464927,-2.597656,0.464927
418.000000,3.603790,3.400000,8.050781,2.031603,0.316061,0.316061,183.599167,183.599167,0.645030,0.645030,-0.358270,0.344981,0.459163,0.097656,0.459163
419.000000,3.605377,3.400000,10.550781,1.638408,0.314635,0.314635,183.899593,183.899593,0.647239,0.647239,-0.400238,0.345359,0.460751,2.500000,0.460751
420.000000,3.671204,3.400000,8.351562,1.970086,0.308252,0.308252,181.277151,181.277151,0.642040,0.642040,-0.508580,0.355837,0.463150,-2.199219,0.463150
421.000000,3.653763,3.400000,8.351562,2.364681,0.314153,0.314153,183.275162,183.275162,0.645497,0.645497,-0.449023,0.350580,0.460505,0.000000,0.460505
422.000000,1.944702,2.008000,13.050781,0.543094,0.140417,0.140417,173.351063,173.351063,0.650593,0.650593,-0.982291,0.243756,0.605465,4.699219,0.605465
423.000000,2.540314,2.008000,-8.648438,3.665771,0.166765,0.166765,197.885796,197.885796,0.543639,0.543639,-1.988699,0.329836,0.542659,-21.699219,0.542659
424.000000,2.532364,2.008000,3.652344,1.812496,0.156859,0.156859,211.669205,211.669205,0.666251,0.666251,-2.266900,0.304840,0.592955,12.300781,0.592955
425.000000,2.321167,2.008000,4.750000,1.380455,0.178885,0.178885,203.999263,203.999263,0.548077,0.548077,-0.590205,0.293751,0.532340,1.097656,0.532340
426.000000,2.345428,2.008000,5.250000,1.268413,0.183579,0.183579,205.115362,205.115362,0.532459,0.532459,-0.599460,0.297878,0.522155,0.500000,0.522155
427.000000,2.285492,2.008000,4.750000,1.180203,0.182391,0.182391,204.501811,204.501811,0.531373,0.531373,-0.449071,0.291138,0.522881,-0.500000,0.522881
428.000000,2.485840,2.008000,2.953125,1.642072,0.184771,0.184771,205.724102,205.724102,0.529666,0.529666,-1.016879,0.315709,0.519992,-1.796875,0.519992
429.000000,2.123611,2.008000,6.550781,0.734258,0.182759,0.182759,206.008979,206.008979,0.547998,0.547998,-0.299767,0.266896,0.528606,3.597656,0.528606
430.000000,2.537872,2.008000,-0.847656,1.962943,0.181643,0.181643,205.050190,205.050190,0.522825,0.522825,-1.496257,0.325889,0.520413,-7.398438,0.520413
431.000000,2.460831,2.008000,5.851562,1.412671,0.177572,0.177572,208.464775,208.464775,0.598623,0.598623,-1.425795,0.300437,0.551134,6.699219,0.551134
432.000000,2.401016,2.008000,3.152344,1.465976,0.178560,0.178560,202.962933,202.962933,0.536305,0.536305,-0.837654,0.306820,0.528371,-2.699219,0.528371
433.000000,2.454605,2.008000,4.250000,1.483157,0.183223,0.183223,206.270902,206.270902,0.546335,0.546335,-0.943576,0.308631,0.527565,1.097656,0.527565
434.000000,2.224243,2.008000,7.152344,0.832384,0.182183,0.182183,204.966632,204.966632,0.539061,0.539061,-0.396885,0.281762,0.525908,2.902344,0.525908
435.000000,2.462738,2.008000,0.250000,2.022710,0.179098,0.179098,203.367762,203.367762,0.526358,0.526358,-1.269558,0.316847,0.524175,-6.902344,0.524175
436.000000,2.446045,2.008000,5.351562,1.171286,0.178423,0.178423,207.753655,207.753655,0.585436,0.585436,-1.223291,0.301137,0.545871,5.101562,0.545871
437.000000,2.490799,2.008000,2.652344,2.083862,0.180032,0.180032,203.760423,203.760423,0.533668,0.533668,-1.085517,0.318091,0.525984,-2.699219,0.525984
438.000000,2.361450,2.008000,4.351562,1.090312,0.181267,0.181267,205.936037,205.936037,0.555402,0.555402,-0.715364,0.295904,0.532682,1.699219,0.532682
439.000000,2.479309,2.008000,5.152344,1.474569,0.182891,0.182891,205.272378,205.272378,0.535997,0.535997,-0.993409,0.314413,0.524111,0.800781,0.524111
440.000000,2.253815,2.008000,6.351562,0.937219,0.180548,0.180548,203.822624,203.822624,0.536849,0.536849,-0.403416,0.286847,0.526659,1.199219,0.526659
441.000000,2.467255,2.008000,2.453125,1.838417,0.181167,0.181167,204.196878,204.196878,0.527313,0.527313,-1.065817,0.315990,0.522543,-3.898438,0.522543
442.000000,2.370361,2.008000,6.050781,0.855215,0.182755,0.182755,206.504892,206.504892,0.554229,0.554229,-0.809992,0.296495,0.530847,3.597656,0.530847
443.000000,2.430862,2.008000,3.050781,1.677818,0.180738,0.180738,203.715551,203.715551,0.526658,0.526658,-0.912843,0.311733,0.522710,-3.000000,0.522710
444.000000,2.413147,2.008000,4.750000,1.170003,0.183780,0.183780,206.205502,206.205502,0.545915,0.545915,-0.833457,0.303212,0.526885,1.699219,0.526885
445.000000,2.433502,2.008000,3.750000,1.476343,0.183115,0.183115,204.863585,204.863585,0.532295,0.532295,-0.857611,0.309363,0.522534,-1.000000,0.522534
446.000000,2.361908,2.008000,4.351562,1.117556,0.183076,0.183076,205.345293,205.345293,0.540910,0.540910,-0.661010,0.298293,0.525734,0.601562,0.525734
447.000000,2.383560,2.008000,2.953125,1.428564,0.183871,0.183871,205.338743,205.338743,0.534044,0.534044,-0.720861,0.302190,0.522463,-1.398438,0.522463
448.000000,2.427444,2.008000,5.453125,1.390414,0.183778,0.183778,206.344949,206.344949,0.546755,0.546755,-0.903344,0.304814,0.527192,2.500000,0.527192
449.000000,2.365356,2.008000,2.953125,1.413043,0.180838,0.180838,203.605326,203.605326,0.532748,0.532748,-0.712343,0.301843,0.524872,-2.500000,0.524872
450.000000,2.337341,2.008000,4.851562,1.239395,0.183740,0.183740,206.236506,206.236506,0.546285,0.546285,-0.626539,0.293625,0.527057,1.898438,0.527057
451.000000,2.475189,2.008000,4.250000,1.469646,0.184321,0.184321,205.139233,205.139233,0.529297,0.529297,-0.964649,0.314703,0.520280,-0.601562,0.520280
452.000000,2.324539,2.008000,4.750000,1.102200,0.182679,0.182679,204.674174,204.674174,0.537015,0.537015,-0.554208,0.294668,0.524686,0.500000,0.524686
453.000000,2.433823,2.008000,3.152344,1.795416,0.183436,0.183436,204.888902,204.888902,0.530811,0.530811,-0.867665,0.309579,0.521680,-1.597656,0.521680
454.000000,2.232925,2.008000,5.953125,0.863819,0.183177,0.183177,205.646850,205.646850,0.546148,0.546148,-0.417430,0.280821,0.527542,2.800781,0.527542
455.000000,2.389297,2.008000,2.453125,1.445663,0.183603,0.183603,204.805425,204.805425,0.522446,0.522446,-0.803094,0.305801,0.518406,-3.500000,0.518406
456.000000,2.335815,2.008000,5.652344,1.149280,0.183753,0.183753,206.790785,206.790785,0.551157,0.551157,-0.683725,0.292337,0.528801,3.199219,0.528801
457.000000,2.351532,2.008000,1.050781,1.524661,0.183602,0.183602,204.388637,204.388637,0.525305,0.525305,-0.768075,0.300300,0.519476,-4.601562,0.519476
458.000000,2.416443,2.008000,5.652344,1.144273,0.180930,0.180930,207.569789,207.569789,0.569261,0.569261,-1.046100,0.299805,0.537894,4.601562,0.537894
459.000000,2.428009,2.008000,3.250000,1.515443,0.182028,0.182028,203.680594,203.680594,0.526710,0.526710,-0.874827,0.310620,0.521496,-2.402344,0.521496
460.000000,2.082260,2.008000,7.753906,0.664093,0.184474,0.184474,205.831982,205.831982,0.542242,0.542242,-0.304719,0.262046,0.524896,4.503906,0.524896
461.000000,2.652679,2.008000,0.750000,2.415609,0.180860,0.180860,203.738274,203.738274,0.515653,0.515653,-1.707934,0.343044,0.518465,-7.003906,0.518465
462.000000,2.313950,2.022613,6.953125,0.880437,0.180670,0.180670,206.408477,206.408477,0.578304,0.578304,-0.862899,0.285271,0.541277,6.203125,0.541277
463.000000,2.543259,2.037227,2.550781,1.344125,0.183207,0.183207,202.772994,202.772994,0.520532,0.520532,-1.210131,0.326229,0.518064,-4.402344,0.518064
464.000000,2.410522,2.051840,4.351562,1.630237,0.188218,0.188218,205.702829,205.702829,0.548459,0.548459,-0.688097,0.299908,0.523639,1.800781,0.523639
465.000000,2.407639,2.066453,2.652344,1.829455,0.190324,0.190324,204.555695,204.555695,0.531300,0.531300,-0.607256,0.302347,0.515408,-1.699219,0.515408
466.000000,2.450439,2.081067,2.550781,1.362064,0.191492,0.191492,205.789469,205.789469,0.548139,0.548139,-0.679638,0.303182,0.520492,-0.101562,0.520492
467.000000,2.382294,2.095680,4.652344,1.146407,0.193016,0.193016,205.466819,205.466819,0.547246,0.547246,-0.488713,0.294156,0.518770,2.101562,0.518770
468.000000,2.495667,2.110293,4.351562,1.577125,0.196351,0.196351,204.220393,204.220393,0.524080,0.524080,-0.691447,0.311748,0.507203,-0.300781,0.507203
469.000000,2.310135,2.124907,4.351562,1.335378,0.195324,0.195324,203.364347,203.364347,0.530923,0.530923,-0.223181,0.287605,0.510684,0.000000,0.510684
470.000000,2.349579,2.139520,3.652344,1.363883,0.201022,0.201022,204.585541,204.585541,0.522514,0.522514,-0.260524,0.291418,0.502426,-0.699219,0.502426
471.000000,2.308945,2.154133,3.953125,1.038771,0.202093,0.202093,204.909008,204.909008,0.530398,0.530398,-0.170369,0.284152,0.504420,0.300781,0.504420
472.000000,2.459579,2.168747,4.152344,1.306174,0.203175,0.203175,204.864251,204.864251,0.525988,0.525988,-0.430163,0.303117,0.501826,0.199219,0.501826
473.000000,2.426971,2.183360,4.050781,1.293149,0.205422,0.205422,203.807958,203.807958,0.524287,0.524287,-0.321190,0.298304,0.499222,-0.101562,0.499222
474.000000,2.338776,2.197973,6.152344,1.120892,0.207037,0.207037,203.660700,203.660700,0.524698,0.524698,-0.183442,0.286567,0.497971,2.101562,0.497971
475.000000,2.371796,2.212587,4.851562,1.268566,0.205983,0.205983,202.077172,202.077172,0.514269,0.514269,-0.185358,0.293429,0.494959,-1.300781,0.494959
476.000000,2.408539,2.227200,3.250000,1.368048,0.211605,0.211605,203.464198,203.464198,0.515516,0.515516,-0.231440,0.294784,0.490585,-1.601562,0.490585
477.000000,2.415787,2.241813,4.652344,1.208858,0.211062,0.211062,204.110147,204.110147,0.534169,0.534169,-0.208967,0.291895,0.498023,1.402344,0.498023
478.000000,2.371597,2.256427,6.652344,1.194646,0.214140,0.214140,202.837236,202.837236,0.517879,0.517879,-0.158397,0.288483,0.489322,2.000000,0.489322
479.000000,2.474426,2.271040,4.250000,1.789289,0.211378,0.211378,201.003815,201.003815,0.516612,0.516612,-0.290628,0.302721,0.491193,-2.402344,0.491193
480.000000,2.389526,2.285653,5.851562,1.594875,0.215413,0.215413,202.140962,202.140962,0.528733,0.528733,-0.131287,0.287722,0.492314,1.601562,0.492314
481.000000,2.543915,2.300267,3.652344,1.569571,0.216367,0.216367,200.929259,200.929259,0.518140,0.518140,-0.368006,0.308198,0.487543,-2.199219,0.487543
482.000000,2.420517,2.314880,5.953125,1.136708,0.218334,0.218334,202.115765,202.115765,0.535446,0.535446,-0.154259,0.288590,0.492349,2.300781,0.492349
483.000000,2.516357,2.329493,3.152344,1.535256,0.216948,0.216948,200.875423,200.875423,0.523626,0.523626,-0.280938,0.303330,0.489117,-2.800781,0.489117
484.000000,2.501816,2.344107,5.351562,1.291604,0.221934,0.221934,202.576607,202.576607,0.537850,0.537850,-0.212939,0.295960,0.490247,2.199219,0.490247
485.000000,2.478546,2.358720,3.550781,1.586905,0.219343,0.219343,200.663677,200.663677,0.532667,0.532667,-0.151832,0.295599,0.490482,-1.800781,0.490482
486.000000,2.530518,2.373333,4.851562,1.052668,0.224571,0.224571,202.112730,202.112730,0.535953,0.535953,-0.191289,0.298439,0.487385,1.300781,0.487385
487.000000,2.521271,2.387947,4.652344,1.474490,0.222169,0.222169,200.942860,200.942860,0.536097,0.536097,-0.142283,0.298520,0.489409,-0.199219,0.489409
488.000000,2.624298,2.402560,4.453125,1.455100,0.224221,0.224221,200.634175,200.634175,0.537785,0.537785,-0.281807,0.309275,0.488345,-0.199219,0.488345
489.000000,2.555878,2.417173,6.351562,1.145775,0.222896,0.222896,200.256834,200.256834,0.547617,0.547617,-0.171473,0.299762,0.493017,1.898438,0.493017
490.000000,2.474487,2.431787,4.050781,1.619864,0.221510,0.221510,199.005256,199.005256,0.545002,0.545002,-0.108855,0.291434,0.493210,-2.300781,0.493210
491.000000,2.541229,2.446400,3.851562,1.418886,0.230049,0.230049,201.121353,201.121353,0.540052,0.540052,-0.114160,0.296112,0.484453,-0.199219,0.484453
492.000000,2.560501,2.461013,3.953125,1.600621,0.229915,0.229915,200.706146,200.706146,0.545608,0.545608,-0.112270,0.297251,0.486585,0.101562,0.486585
493.000000,2.611481,2.475627,5.550781,1.861033,0.229740,0.229740,200.242063,200.242063,0.549690,0.549690,-0.165862,0.302384,0.488203,1.597656,0.488203
494.000000,2.569183,2.490240,5.851562,1.144085,0.226493,0.226493,198.180933,198.180933,0.557528,0.557528,-0.084110,0.297433,0.493640,0.300781,0.493640
495.000000,2.661743,2.504853,4.453125,1.503897,0.229284,0.229284,198.994480,198.994480,0.551679,0.551679,-0.184421,0.308003,0.489286,-1.398438,0.489286
496.000000,2.527832,2.519467,6.851562,1.242716,0.230417,0.230417,199.035253,199.035253,0.559447,0.559447,-0.107696,0.290377,0.491156,2.398438,0.491156
497.000000,2.721451,2.534080,3.050781,2.225578,0.231314,0.231314,198.161486,198.161486,0.554499,0.554499,-0.329105,0.313244,0.488671,-3.800781,0.488671
498.000000,2.638290,2.548693,4.250000,1.497302,0.233030,0.233030,199.153356,199.153356,0.571011,0.571011,-0.102727,0.299366,0.493152,1.199219,0.493152
499.000000,2.654617,2.563307,4.152344,1.919413,0.234393,0.234393,198.737491,198.737491,0.564635,0.564635,-0.096276,0.301885,0.489826,-0.097656,0.489826
500.000000,2.606964,2.577920,7.851562,1.070676,0.235949,0.235949,198.504108,198.504108,0.567450,0.567450,-0.173575,0.295148,0.489590,3.699219,0.489590
501.000000,2.738434,2.592533,3.152344,2.302990,0.231012,0.231012,196.332047,196.332047,0.568363,0.568363,-0.315722,0.312318,0.493833,-4.699219,0.493833
502.000000,2.731323,2.607147,6.652344,1.393542,0.236670,0.236670,198.314669,198.314669,0.578354,0.578354,-0.218947,0.306567,0.492831,3.500000,0.492831
503.000000,2.809540,2.621760,3.953125,1.939480,0.233458,0.233458,196.165397,196.165397,0.576341,0.576341,-0.263391,0.317410,0.494671,-2.699219,0.494671
504.000000,2.793884,2.636373,5.351562,1.826267,0.237639,0.237639,197.707906,197.707906,0.581910,0.581910,-0.177203,0.312346,0.493299,1.398438,0.493299
505.000000,2.730759,2.650987,6.453125,1.612384,0.236347,0.236347,196.355624,196.355624,0.583473,0.583473,-0.088431,0.305592,0.494853,1.101562,0.494853
506.000000,2.869629,2.665600,4.453125,2.364106,0.237821,0.237821,195.994073,195.994073,0.581694,0.581694,-0.266167,0.320769,0.493083,-2.000000,0.493083
507.000000,2.950012,2.680213,5.652344,2.007518,0.237903,0.237903,195.951433,195.951433,0.592418,0.592418,-0.378504,0.327322,0.496691,1.199219,0.496691
508.000000,2.755951,2.694827,5.152344,1.695738,0.235079,0.235079,194.694548,194.694548,0.597350,0.597350,-0.066148,0.306133,0.500586,-0.500000,0.500586
509.000000,2.832687,2.709440,3.652344,2.154171,0.243652,0.243652,196.662043,196.662043,0.586529,0.586529,-0.139599,0.312712,0.490217,-1.500000,0.490217
510.000000,2.801498,2.724053,3.652344,2.403009,0.245429,0.245429,196.975559,196.975559,0.593105,0.593105,-0.080796,0.307055,0.491097,0.000000,0.491097
511.000000,2.853912,2.738667,5.453125,2.134974,0.246277,0.246277,196.659139,196.659139,0.594708,0.594708,-0.137855,0.312054,0.490993,1.800781,0.490993
512.000000,2.837952,2.753280,4.953125,1.712794,0.243158,0.243158,194.824249,194.824249,0.598199,0.598199,-0.081937,0.311094,0.494566,-0.500000,0.494566
513.000000,2.879257,2.767893,6.050781,2.126265,0.247958,0.247958,196.180876,196.180876,0.596369,0.596369,-0.117870,0.313659,0.490275,1.097656,0.490275
514.000000,2.843216,2.782507,7.351562,1.486704,0.244097,0.244097,193.879417,193.879417,0.602214,0.602214,-0.077257,0.310385,0.495194,1.300781,0.495194
515.000000,2.908112,2.797120,5.152344,1.789844,0.245226,0.245226,194.043399,194.043399,0.600689,0.600689,-0.139905,0.317235,0.493815,-2.199219,0.493815
516.000000,3.000168,2.811733,5.750000,1.815760,0.250437,0.250437,195.164085,195.164085,0.603002,0.603002,-0.210969,0.324159,0.490633,0.597656,0.490633
517.000000,2.885941,2.826347,4.851562,1.936607,0.247173,0.247173,194.035581,194.035581,0.610116,0.610116,-0.068570,0.311922,0.495479,-0.898438,0.495479
518.000000,2.954941,2.840960,6.152344,1.477659,0.253665,0.253665,195.102515,195.102515,0.606615,0.606615,-0.124307,0.316947,0.489420,1.300781,0.489420
519.000000,2.983490,2.855573,5.050781,2.243376,0.251212,0.251212,193.925271,193.925271,0.609690,0.609690,-0.129698,0.320565,0.492281,-1.101562,0.492281
520.000000,2.944809,2.870187,7.453125,2.104020,0.253899,0.253899,193.647663,193.647663,0.614104,0.614104,-0.120387,0.314214,0.491726,2.402344,0.491726
521.000000,2.975418,2.884800,6.851562,1.659801,0.250438,0.250438,191.567380,191.567380,0.614771,0.614771,-0.083686,0.319017,0.494541,-0.601562,0.494541
522.000000,3.022110,2.899413,4.851562,2.237244,0.254718,0.254718,192.962832,192.962832,0.614768,0.614768,-0.146590,0.321924,0.491334,-2.000000,0.491334
523.000000,3.034271,2.914027,8.953125,1.393361,0.260366,0.260366,193.762679,193.762679,0.618128,0.618128,-0.250242,0.319789,0.488269,4.101562,0.488269
524.000000,3.174011,2.928640,4.453125,2.112241,0.250201,0.250201,189.963932,189.963932,0.618278,0.618278,-0.463160,0.339658,0.495871,-4.500000,0.495871
525.000000,3.142929,2.943253,6.050781,2.241752,0.261355,0.261355,193.417147,193.417147,0.626292,0.626292,-0.246597,0.329032,0.490208,1.597656,0.490208
526.000000,3.086563,2.957867,7.953125,1.407413,0.259056,0.259056,191.623270,191.623270,0.627262,0.627262,-0.148194,0.324040,0.492207,1.902344,0.492207
527.000000,3.085892,2.972480,3.652344,2.334011,0.257931,0.257931,190.907709,190.907709,0.623315,0.623315,-0.246772,0.325336,0.491752,-4.300781,0.491752
528.000000,3.154190,2.987093,4.750000,2.201962,0.272635,0.272635,194.489314,194.489314,0.626168,0.626168,-0.202749,0.324773,0.482059,1.097656,0.482059
529.000000,3.151031,3.001707,7.050781,1.766315,0.269583,0.269583,192.704103,192.704103,0.628386,0.628386,-0.201207,0.325457,0.484950,2.300781,0.484950
530.000000,3.123672,3.016320,6.152344,1.537180,0.265258,0.265258,190.648242,190.648242,0.629323,0.629323,-0.108721,0.324503,0.488357,-0.898438,0.488357
531.000000,3.093781,3.030933,5.550781,2.479978,0.272742,0.272742,192.746409,192.746409,0.626279,0.626279,-0.089298,0.318480,0.482018,-0.601562,0.482018
532.000000,3.056732,3.045547,8.351562,1.440363,0.273429,0.273429,191.403364,191.403364,0.632366,0.632366,-0.129621,0.313156,0.483499,2.800781,0.483499
533.000000,3.195908,3.060160,6.550781,2.291265,0.270921,0.270921,189.493689,189.493689,0.624460,0.624460,-0.170843,0.330255,0.482723,-1.800781,0.482723
534.000000,3.200607,3.074773,9.851562,2.087903,0.272411,0.272411,189.746885,189.746885,0.637231,0.637231,-0.212708,0.327390,0.485783,3.300781,0.485783
535.000000,3.120636,3.089387,8.351562,1.973829,0.261987,0.261987,185.548478,185.548478,0.634708,0.634708,-0.064985,0.324651,0.492466,-1.500000,0.492466
536.000000,3.204849,3.104000,8.253906,2.009954,0.272982,0.272982,188.018740,188.018740,0.632004,0.632004,-0.105119,0.328620,0.483699,-0.097656,0.483699
537.000000,3.145996,3.118613,6.753906,1.965635,0.273899,0.273899,187.470541,187.470541,0.635450,0.635450,-0.082040,0.321462,0.484158,-1.500000,0.484158
538.000000,3.272018,3.133227,7.351562,2.291486,0.281784,0.281784,189.779066,189.779066,0.636991,0.636991,-0.163231,0.330219,0.479139,0.597656,0.479139
539.000000,3.208344,3.147840,9.050781,1.283021,0.282482,0.282482,187.745805,187.745805,0.635939,0.635939,-0.118010,0.323676,0.478321,1.699219,0.478321
540.000000,3.227982,3.162453,6.152344,2.491095,0.280158,0.280158,187.431055,187.431055,0.635235,0.635235,-0.158179,0.326894,0.479703,-2.898438,0.479703
541.000000,3.307831,3.177067,5.453125,2.094626,0.285820,0.285820,188.895160,188.895160,0.643062,0.643062,-0.157160,0.330674,0.478301,-0.699219,0.478301
542.000000,3.263565,3.191680,5.351562,2.402513,0.290089,0.290089,189.896786,189.896786,0.644025,0.644025,-0.111924,0.324082,0.475706,-0.101562,0.475706
543.000000,3.288956,3.206293,10.453125,1.873720,0.291067,0.291067,189.732359,189.732359,0.645965,0.645965,-0.317706,0.325769,0.475661,5.101562,0.475661
544.000000,3.124802,3.220907,10.851562,1.343067,0.282398,0.282398,183.451901,183.451901,0.635962,0.635962,-0.125791,0.315281,0.478385,0.398438,0.478385
545.000000,3.361542,3.235520,7.351562,2.505336,0.285662,0.285662,185.091343,185.091343,0.636809,0.636809,-0.248518,0.337404,0.476415,-3.500000,0.476415
546.000000,3.276917,3.250133,11.152344,1.705904,0.292029,0.292029,186.351002,186.351002,0.644429,0.644429,-0.210067,0.324435,0.474528,3.800781,0.474528
547.000000,3.419952,3.264747,7.152344,2.224517,0.286589,0.286589,182.548037,182.548037,0.636710,0.636710,-0.314883,0.342831,0.475751,-4.000000,0.475751
548.000000,3.429382,3.279360,10.152344,1.282489,0.299176,0.299176,186.662687,186.662687,0.644546,0.644546,-0.284183,0.336107,0.469813,3.000000,0.469813
549.000000,3.465668,3.293973,7.152344,2.384458,0.293652,0.293652,184.025117,184.025117,0.640635,0.640635,-0.300699,0.343119,0.472236,-3.000000,0.472236
550.000000,3.313843,3.308587,15.550781,0.689695,0.303178,0.303178,185.954315,185.954315,0.645231,0.645231,-0.556337,0.322848,0.467422,8.398438,0.467422
551.000000,3.449661,3.323200,7.851562,2.492788,0.277273,0.277273,177.867981,177.867981,0.636114,0.636114,-0.510875,0.350617,0.481996,-7.699219,0.481996
552.000000,3.407593,3.337813,11.351562,1.287053,0.305437,0.305437,185.386968,185.386968,0.645048,0.645048,-0.252304,0.330982,0.465905,3.500000,0.465905
553.000000,3.494446,3.352427,8.152344,1.815746,0.296550,0.296550,182.677577,182.677577,0.643931,0.643931,-0.271630,0.343875,0.471353,-3.199219,0.471353
554.000000,3.572388,3.367040,6.050781,2.683287,0.309394,0.309394,185.635178,185.635178,0.647071,0.647071,-0.365454,0.344693,0.464011,-2.101562,0.464011
555.000000,3.493744,3.381653,10.753906,2.243617,0.312533,0.312533,186.210837,186.210837,0.651624,0.651624,-0.374463,0.334768,0.463451,4.703125,0.463451
556.000000,3.412613,3.396267,11.550781,1.338263,0.302127,0.302127,180.933663,180.933663,0.644729,0.644729,-0.126856,0.333055,0.467944,0.796875,0.467944
557.000000,3.574707,3.410880,5.652344,3.274264,0.303769,0.303769,182.386107,182.386107,0.647315,0.647315,-0.494811,0.347548,0.467696,-5.898438,0.467696
558.000000,3.553680,3.425493,7.953125,3.189051,0.319859,0.319859,185.618088,185.618088,0.651658,0.651658,-0.291740,0.337139,0.458882,2.300781,0.458882
559.000000,3.578110,3.440107,11.453125,1.503990,0.315028,0.315028,182.481913,182.481913,0.649683,0.649683,-0.340103,0.342076,0.461273,3.500000,0.461273
560.000000,3.520294,3.454720,7.753906,2.814341,0.308246,0.308246,180.324649,180.324649,0.647233,0.647233,-0.262632,0.340169,0.464794,-3.699219,0.464794
561.000000,3.475021,3.469333,10.753906,1.977961,0.320189,0.320189,183.418485,183.418485,0.652166,0.652166,-0.249851,0.329433,0.458836,3.000000,0.458836
562.000000,3.523422,3.483947,8.753906,2.188601,0.313174,0.313174,181.218103,181.218103,0.652336,0.652336,-0.184614,0.337177,0.463269,-2.000000,0.463269
563.000000,3.534958,3.498560,9.550781,1.674931,0.320899,0.320899,183.171885,183.171885,0.654361,0.654361,-0.185139,0.334372,0.459082,0.796875,0.459082
564.000000,3.597061,3.513173,7.253906,2.800913,0.321198,0.321198,182.725153,182.725153,0.654516,0.654516,-0.246527,0.340079,0.458946,-2.296875,0.458946
565.000000,3.608032,3.527787,8.652344,2.388310,0.332465,0.332465,183.527905,183.527905,0.653960,0.653960,-0.270614,0.336133,0.451926,1.398438,0.451926
566.000000,3.658569,3.542400,6.253906,2.976134,0.330001,0.330001,182.177905,182.177905,0.654918,0.654918,-0.316844,0.341770,0.453703,-2.398438,0.453703
567.000000,3.707352,3.557013,8.453125,2.831814,0.335340,0.335340,183.756506,183.756506,0.658149,0.658149,-0.367490,0.343262,0.451510,2.199219,0.451510
568.000000,3.646896,3.571627,12.253906,1.471474,0.329421,0.329421,180.768630,180.768630,0.658105,0.658105,-0.339568,0.340325,0.455043,3.800781,0.455043
569.000000,3.656769,3.586240,11.351562,1.782022,0.323816,0.323816,178.665162,178.665162,0.654967,0.654967,-0.209422,0.344422,0.457477,-0.902344,0.457477
570.000000,3.685669,3.600853,11.652344,2.188668,0.331182,0.331182,179.269357,179.269357,0.655010,0.655010,-0.246893,0.343745,0.453022,0.300781,0.453022
571.000000,3.702408,3.615467,11.453125,1.227336,0.325553,0.325553,177.715781,177.715781,0.657989,0.657989,-0.214533,0.347311,0.457354,-0.199219,0.457354
572.000000,3.692322,3.630080,12.152344,1.737304,0.338077,0.338077,179.909630,179.909630,0.656023,0.656023,-0.266118,0.341051,0.449232,0.699219,0.449232
573.000000,3.739578,3.644693,8.953125,3.172858,0.330539,0.330539,178.009722,178.009722,0.659627,0.659627,-0.319880,0.348157,0.454839,-3.199219,0.454839
574.000000,3.777130,3.659307,12.453125,1.392798,0.336611,0.336611,179.374107,179.374107,0.663382,0.663382,-0.376725,0.348114,0.452369,3.500000,0.452369
575.000000,3.826523,3.673920,9.152344,2.673683,0.333804,0.333804,178.025780,178.025780,0.661291,0.661291,-0.398305,0.354385,0.453396,-3.300781,0.453396
576.000000,3.947495,3.688533,12.152344,1.673694,0.343322,0.343322,179.465711,179.465711,0.663981,0.663981,-0.615809,0.360524,0.448609,3.000000,0.448609
577.000000,3.846649,3.703147,7.453125,3.129945,0.337805,0.337805,176.623873,176.623873,0.662346,0.662346,-0.486369,0.354173,0.451344,-4.699219,0.451344
578.000000,3.747894,3.717760,10.652344,2.165313,0.347050,0.347050,180.553820,180.553820,0.668120,0.668120,-0.342950,0.339866,0.447713,3.199219,0.447713
579.000000,3.788895,3.732373,8.050781,3.138673,0.341146,0.341146,179.080633,179.080633,0.667988,0.667988,-0.295400,0.346245,0.451107,-2.601562,0.451107
580.000000,3.832047,3.746987,8.253906,3.215899,0.342946,0.342946,180.094399,180.094399,0.671574,0.671574,-0.258807,0.348677,0.451147,0.203125,0.451147
581.000000,3.783615,3.761600,9.851562,2.752182,0.347573,0.347573,179.757530,179.757530,0.671060,0.671060,-0.273978,0.342319,0.448307,1.597656,0.448307
582.000000,3.590790,3.776213,17.050781,0.719604,0.352059,0.352059,178.841628,178.841628,0.669549,0.669549,-0.795577,0.323277,0.445275,7.199219,0.445275
583.000000,3.684875,3.790827,12.050781,1.446865,0.332867,0.332867,174.268213,174.268213,0.665783,0.665783,-0.440489,0.340824,0.455337,-5.000000,0.455337
584.000000,3.432251,3.805440,18.652344,0.702977,0.361354,0.361354,179.083304,179.083304,0.664698,0.664698,-1.270447,0.306175,0.438563,6.601562,0.438563
585.000000,3.692566,3.820053,4.550781,3.319764,0.325138,0.325138,172.836252,172.836252,0.667902,0.667902,-0.829874,0.344627,0.460663,-14.101562,0.460663
586.000000,3.917374,3.834667,7.953125,4.001992,0.379628,0.379628,183.911493,183.911493,0.670925,0.670925,-0.538005,0.340384,0.430480,3.402344,0.430480
587.000000,3.913208,3.849280,7.550781,3.259447,0.353926,0.353926,176.832520,176.832520,0.671786,0.671786,-0.295952,0.351035,0.444893,-0.402344,0.444893
588.000000,3.930862,3.863893,7.050781,4.034877,0.363113,0.363113,179.061974,179.061974,0.675102,0.675102,-0.336852,0.347911,0.440740,-0.500000,0.440740
589.000000,3.805130,3.878507,13.550781,1.926043,0.360964,0.360964,177.258476,177.258476,0.672949,0.672949,-0.640404,0.338089,0.441286,6.500000,0.441286
590.000000,3.896179,3.893120,8.550781,2.710702,0.351870,0.351870,174.966770,174.966770,0.674353,0.674353,-0.451492,0.349934,0.446840,-5.000000,0.446840
591.000000,3.934341,3.907733,8.550781,2.389834,0.368556,0.368556,178.974226,178.974226,0.676371,0.676371,-0.342657,0.345613,0.438121,0.000000,0.438121
592.000000,3.870941,3.922347,9.050781,3.420618,0.372100,0.372100,179.069340,179.069340,0.676200,0.676200,-0.375683,0.338570,0.436132,0.500000,0.436132
593.000000,3.850891,3.936960,10.453125,2.453949,0.357776,0.357776,176.862704,176.862704,0.680289,0.680289,-0.326721,0.342175,0.445283,1.402344,0.445283
594.000000,3.877335,3.951573,12.550781,1.608284,0.372668,0.372668,177.396443,177.396443,0.676222,0.676222,-0.424734,0.338885,0.435829,2.097656,0.435829
595.000000,3.880310,3.966187,14.550781,1.731331,0.367939,0.367939,175.860157,175.860157,0.676490,0.676490,-0.404073,0.341107,0.438495,2.000000,0.438495
596.000000,3.744644,3.980800,13.753906,1.527357,0.359174,0.359174,173.474358,173.474358,0.677412,0.677412,-0.555326,0.332665,0.443633,-0.796875,0.443633
597.000000,3.924362,3.995413,7.953125,2.747271,0.370686,0.370686,175.378010,175.378010,0.675644,0.675644,-0.626109,0.343953,0.436737,-5.800781,0.436737
598.000000,3.851044,4.010027,11.550781,2.089384,0.391726,0.391726,178.969358,178.969358,0.678026,0.678026,-0.680695,0.328451,0.426231,3.597656,0.426231
599.000000,3.970535,4.024640,8.351562,3.888664,0.373958,0.373958,176.054907,176.054907,0.679880,0.679880,-0.451796,0.345800,0.436224,-3.199219,0.436224
600.000000,3.960648,4.039253,10.351562,2.508891,0.390226,0.390226,175.613604,175.613604,0.674762,0.674762,-0.519319,0.338994,0.426037,2.000000,0.426037
601.000000,3.880066,4.053867,11.253906,2.620404,0.384562,0.384562,176.317166,176.317166,0.680134,0.680134,-0.562031,0.333474,0.430616,0.902344,0.430616
602.000000,4.013596,4.068480,9.753906,3.348744,0.377759,0.377759,175.566419,175.566419,0.681885,0.681885,-0.401815,0.347536,0.434768,-1.500000,0.434768
603.000000,3.919052,4.083093,10.550781,2.226717,0.378145,0.378145,174.852056,174.852056,0.682985,0.682985,-0.501699,0.338991,0.434888,0.796875,0.434888
604.000000,4.062531,4.097707,8.851562,3.095019,0.397850,0.397850,176.287084,176.287084,0.679041,0.679041,-0.511504,0.343741,0.423374,-1.699219,0.423374
605.000000,3.968048,4.112320,12.953125,1.805763,0.391838,0.391838,175.678639,175.678639,0.682154,0.682154,-0.673821,0.337660,0.427401,4.101562,0.427401
606.000000,3.829788,4.126933,15.453125,1.795681,0.384157,0.384157,173.813507,173.813507,0.682088,0.682088,-0.858445,0.328980,0.431412,2.500000,0.431412
607.000000,3.849014,4.141547,16.753906,1.440990,0.375797,0.375797,171.533261,171.533261,0.681718,0.681718,-0.766048,0.334126,0.435776,1.300781,0.435776
608.000000,3.920212,4.156160,14.652344,1.058030,0.373274,0.373274,170.493724,170.493724,0.681569,0.681569,-0.640090,0.341402,0.437100,-2.101562,0.437100
609.000000,3.891754,4.170773,15.253906,1.707356,0.393727,0.393727,173.170436,173.170436,0.680055,0.680055,-0.820180,0.330768,0.425798,0.601562,0.425798
610.000000,4.038589,4.185387,14.152344,1.213393,0.387274,0.387274,171.471898,171.471898,0.681772,0.681772,-0.528723,0.345650,0.429673,-1.101562,0.429673
611.000000,4.132431,4.200000,10.652344,2.894390,0.400591,0.400591,173.085382,173.085382,0.680628,0.680628,-0.607568,0.348218,0.422448,-3.500000,0.422448
612.000000,4.149139,4.200000,9.851562,2.484493,0.394592,0.394592,173.758415,173.758415,0.684911,0.684911,-0.462383,0.351391,0.426790,-0.800781,0.426790
613.000000,4.208755,4.200000,10.953125,2.199457,0.411220,0.411220,174.966558,174.966558,0.681706,0.681706,-0.547511,0.349998,0.417454,1.101562,0.417454
614.000000,4.126526,4.200000,14.351562,1.877732,0.407452,0.407452,173.581934,173.581934,0.681620,0.681620,-0.638553,0.344711,0.419297,3.398438,0.419297
615.000000,4.102768,4.200000,13.152344,1.735361,0.397886,0.397886,170.910120,170.910120,0.680982,0.680982,-0.530708,0.346783,0.423932,-1.199219,0.423932
616.000000,4.204224,4.200000,8.550781,3.294799,0.399791,0.399791,173.010831,173.010831,0.682335,0.682335,-0.641940,0.354297,0.423359,-4.601562,0.423359
617.000000,4.108246,4.200000,11.851562,2.507923,0.411011,0.411011,174.683452,174.683452,0.681154,0.681154,-0.667280,0.341820,0.417394,3.300781,0.417394
618.000000,4.053055,4.200000,12.351562,1.877809,0.390380,0.390380,173.575082,173.575082,0.685476,0.685476,-0.526737,0.344912,0.429144,0.500000,0.429144
619.000000,4.126587,4.200000,12.753906,1.835921,0.400180,0.400180,174.181732,174.181732,0.683032,0.683032,-0.507012,0.347468,0.423368,0.402344,0.423368
620.000000,4.134964,4.200000,12.453125,2.438700,0.398835,0.398835,173.333646,173.333646,0.682798,0.682798,-0.494393,0.348779,0.423984,-0.300781,0.423984
621.000000,4.124832,4.200000,11.550781,2.048678,0.396376,0.396376,172.743910,172.743910,0.683451,0.683451,-0.492397,0.348841,0.425438,-0.902344,0.425438
622.000000,4.035446,4.200000,14.253906,2.055459,0.403085,0.403085,174.516064,174.516064,0.682834,0.682834,-0.682846,0.338650,0.421842,2.703125,0.421842
623.000000,4.019974,4.200000,14.851562,1.627138,0.398220,0.398220,171.634470,171.634470,0.681431,0.681431,-0.631185,0.339570,0.423894,0.597656,0.423894
624.000000,4.093246,4.200000,13.351562,2.092297,0.393953,0.393953,171.718835,171.718835,0.682070,0.682070,-0.522739,0.347435,0.426279,-1.500000,0.426279
625.000000,4.229828,4.200000,11.152344,2.670860,0.397857,0.397857,172.250858,172.250858,0.682637,0.682637,-0.508260,0.357231,0.424437,-2.199219,0.424437
626.000000,4.223007,4.200000,11.550781,2.498908,0.406750,0.406750,172.742261,172.742261,0.680984,0.680984,-0.520075,0.353179,0.419459,0.398438,0.419459
627.000000,4.122147,4.200000,14.050781,1.790750,0.404983,0.404983,173.088005,173.088005,0.681386,0.681386,-0.588211,0.345399,0.420461,2.500000,0.420461
628.000000,4.214447,4.200000,8.453125,3.281791,0.391315,0.391315,172.046030,172.046030,0.683534,0.683534,-0.664817,0.358599,0.428082,-5.597656,0.428082
629.000000,4.278671,4.200000,6.953125,3.795640,0.429985,0.429985,174.379343,174.379343,0.673179,0.673179,-0.692240,0.349566,0.405883,-1.500000,0.405883
630.000000,4.199860,4.200000,8.351562,3.107471,0.432065,0.432065,174.312675,174.312675,0.670526,0.670526,-0.680366,0.342752,0.404120,1.398438,0.404120
631.000000,4.152725,4.200000,7.253906,3.719699,0.394101,0.394101,175.772973,175.772973,0.686186,0.686186,-0.458947,0.351672,0.427420,-1.097656,0.427420
632.000000,4.069336,4.200000,13.753906,2.095647,0.399973,0.399973,175.786445,175.786445,0.683975,0.683975,-0.859519,0.342566,0.423751,6.500000,0.423751
633.000000,4.216278,4.200000,10.050781,2.750442,0.396327,0.396327,172.366299,172.366299,0.682514,0.682514,-0.567905,0.356769,0.425186,-3.703125,0.425186
634.000000,4.158966,4.200000,11.851562,2.734885,0.408412,0.408412,174.473028,174.473028,0.682179,0.682179,-0.557791,0.346927,0.418984,1.800781,0.418984
635.000000,4.001236,4.200000,14.253906,1.617553,0.391507,0.391507,172.898612,172.898612,0.684877,0.684877,-0.662369,0.340141,0.428380,2.402344,0.428380
636.000000,4.067383,4.200000,12.253906,2.785728,0.392050,0.392050,172.582174,172.582174,0.682505,0.682505,-0.554929,0.345961,0.427395,-2.000000,0.427395
637.000000,4.107925,4.200000,11.152344,2.364585,0.394620,0.394620,173.274338,173.274338,0.683857,0.683857,-0.498904,0.348078,0.426464,-1.101562,0.426464
638.000000,4.132446,4.200000,11.351562,2.561984,0.402259,0.402259,174.632067,174.632067,0.683278,0.683278,-0.512053,0.347053,0.422389,0.199219,0.422389
639.000000,4.156143,4.200000,9.253906,2.883463,0.399425,0.399425,174.003596,174.003596,0.683623,0.683623,-0.518082,0.350168,0.423927,-2.097656,0.423927
640.000000,4.207397,4.200000,9.550781,3.147137,0.403026,0.403026,175.440219,175.440219,0.684385,0.684385,-0.489402,0.352825,0.422329,0.296875,0.422329
641.000000,4.170258,4.200000,12.050781,2.207513,0.404005,0.404005,174.133253,174.133253,0.682984,0.682984,-0.552899,0.349553,0.421424,2.500000,0.421424
642.000000,4.173492,4.200000,13.953125,1.788256,0.406572,0.406572,173.202343,173.202343,0.680493,0.680493,-0.551068,0.349200,0.419402,1.902344,0.419402
643.000000,4.197388,4.200000,9.453125,3.214240,0.392184,0.392184,171.743574,171.743574,0.683652,0.683652,-0.591618,0.356749,0.427665,-4.500000,0.427665
644.000000,4.245667,4.200000,11.050781,2.369220,0.402057,0.402057,174.331714,174.331714,0.683509,0.683509,-0.514305,0.356606,0.422559,1.597656,0.422559
645.000000,4.242889,4.200000,9.953125,3.053334,0.411062,0.411062,173.217042,173.217042,0.680252,0.680252,-0.557371,0.353163,0.417103,-1.097656,0.417103
646.000000,4.153320,4.200000,12.453125,2.123084,0.398818,0.398818,173.334102,173.334102,0.683757,0.683757,-0.530535,0.350162,0.424277,2.500000,0.424277
647.000000,4.187851,4.200000,10.652344,2.934618,0.396641,0.396641,173.027596,173.027596,0.683534,0.683534,-0.484990,0.354043,0.425327,-1.800781,0.425327
648.000000,4.124863,4.200000,12.652344,1.824479,0.392871,0.392871,173.461683,173.461683,0.685114,0.685114,-0.494644,0.350027,0.427741,2.000000,0.427741
649.000000,4.208832,4.200000,11.851562,2.064850,0.405684,0.405684,173.285349,173.285349,0.681070,0.681070,-0.516788,0.352425,0.420017,-0.800781,0.420017
650.000000,4.105972,4.200000,13.253906,1.919072,0.408310,0.408310,173.130007,173.130007,0.680291,0.680291,-0.587471,0.342876,0.418477,1.402344,0.418477
651.000000,4.185226,4.200000,12.050781,2.841959,0.398996,0.398996,172.567007,172.567007,0.682287,0.682287,-0.486961,0.353043,0.423751,-1.203125,0.423751
652.000000,2.754211,2.700000,10.652344,1.004667,0.186315,0.186315,162.626506,162.626506,0.669119,0.669119,-0.415855,0.314953,0.565278,-1.398438,0.565278
653.000000,2.609940,2.336000,0.453125,2.777948,0.200872,0.200872,190.011392,190.011392,0.574910,0.574910,-0.932877,0.311470,0.521497,-10.199219,0.521497
654.000000,2.670761,2.336000,1.550781,2.402604,0.214419,0.214419,203.824963,203.824963,0.577387,0.577387,-0.561071,0.311019,0.510640,1.097656,0.510640
655.000000,2.537872,2.336000,4.851562,1.346920,0.216441,0.216441,202.272302,202.272302,0.563911,0.563911,-0.325808,0.297390,0.504213,3.300781,0.504213
656.000000,2.455246,2.336000,2.953125,2.271984,0.215887,0.215887,200.586005,200.586005,0.536170,0.536170,-0.149698,0.293795,0.494667,-1.898438,0.494667
657.000000,2.422165,2.336000,6.050781,1.444325,0.219913,0.219913,202.490415,202.490415,0.544557,0.544557,-0.170048,0.286127,0.494370,3.097656,0.494370
658.000000,2.536011,2.336000,4.250000,1.783059,0.216754,0.216754,200.330479,200.330479,0.528122,0.528122,-0.263635,0.304796,0.490958,-1.800781,0.490958
659.000000,2.440704,2.336000,5.851562,1.158493,0.219052,0.219052,201.525377,201.525377,0.536919,0.536919,-0.130805,0.290333,0.492293,1.601562,0.492293
660.000000,2.448761,2.336000,5.050781,1.472850,0.216209,0.216209,200.786507,200.786507,0.529819,0.529819,-0.121858,0.294219,0.492047,-0.800781,0.492047
661.000000,2.545364,2.336000,3.250000,2.026238,0.219096,0.219096,201.367894,201.367894,0.529978,0.529978,-0.283317,0.304290,0.489691,-1.800781,0.489691
662.000000,2.471848,2.336000,4.851562,1.247199,0.220199,0.220199,202.397959,202.397959,0.542547,0.542547,-0.162878,0.292279,0.493401,1.601562,0.493401
663.000000,2.541489,2.336000,1.953125,1.971426,0.217951,0.217951,201.443923,201.443923,0.531582,0.531582,-0.314593,0.304063,0.491241,-2.898438,0.491241
664.000000,2.551697,2.336000,5.250000,1.618776,0.216356,0.216356,203.185223,203.185223,0.557788,0.557788,-0.349103,0.300365,0.502109,3.296875,0.502109
665.000000,2.426880,2.336000,5.050781,1.378186,0.213969,0.213969,200.138639,200.138639,0.540530,0.540530,-0.093469,0.290426,0.497887,-0.199219,0.497887
666.000000,2.445328,2.336000,4.351562,1.580937,0.219124,0.219124,201.532216,201.532216,0.528723,0.528723,-0.122490,0.292584,0.489201,-0.699219,0.489201
667.000000,2.552307,2.336000,4.550781,1.692255,0.221303,0.221303,202.115215,202.115215,0.530103,0.530103,-0.274627,0.303952,0.487907,0.199219,0.487907
668.000000,2.488449,2.336000,3.953125,1.711450,0.216588,0.216588,200.918098,200.918098,0.539584,0.539584,-0.163110,0.296676,0.495331,-0.597656,0.495331
669.000000,2.531128,2.336000,3.750000,1.432831,0.219732,0.219732,201.804467,201.804467,0.535014,0.535014,-0.230999,0.301159,0.491026,-0.203125,0.491026
670.000000,2.533173,2.336000,2.550781,1.912088,0.218837,0.218837,201.945540,201.945540,0.538533,0.538533,-0.243092,0.301090,0.493065,-1.199219,0.493065
671.000000,2.566483,2.336000,3.953125,1.424315,0.218591,0.218591,202.656885,202.656885,0.549097,0.549097,-0.307364,0.302859,0.497117,1.402344,0.497117
672.000000,2.526917,2.336000,4.550781,1.793420,0.217375,0.217375,201.348337,201.348337,0.540965,0.540965,-0.221570,0.300560,0.495177,0.597656,0.495177
673.000000,2.479294,2.336000,3.351562,1.612890,0.216735,0.216735,200.742427,200.742427,0.538282,0.538282,-0.160304,0.295791,0.494731,-1.199219,0.494731
674.000000,2.576904,2.336000,4.652344,1.348081,0.221330,0.221330,202.400096,202.400096,0.535501,0.535501,-0.333754,0.305670,0.489881,1.300781,0.489881
675.000000,2.517868,2.336000,4.652344,1.470499,0.215722,0.215722,200.861480,200.861480,0.539190,0.539190,-0.202726,0.300710,0.495915,0.000000,0.495915
676.000000,2.551147,2.336000,3.652344,1.599734,0.217891,0.217891,201.134950,201.134950,0.533862,0.533862,-0.272485,0.304744,0.492134,-1.000000,0.492134
677.000000,2.549164,2.336000,5.152344,1.309650,0.219363,0.219363,201.796597,201.796597,0.538919,0.538919,-0.278881,0.302637,0.492769,1.500000,0.492769
678.000000,2.493713,2.336000,3.953125,1.783934,0.215916,0.215916,200.645682,200.645682,0.536095,0.536095,-0.178979,0.298400,0.494615,-1.199219,0.494615
679.000000,2.556000,2.336000,4.050781,1.808617,0.221205,0.221205,201.821190,201.821190,0.532284,0.532284,-0.279887,0.303961,0.488796,0.097656,0.488796
680.000000,2.518143,2.336000,4.050781,1.644366,0.217563,0.217563,201.038057,201.038057,0.539154,0.539154,-0.204918,0.299814,0.494357,0.000000,0.494357
681.000000,2.482529,2.336000,4.652344,1.469555,0.220804,0.220804,201.662880,201.662880,0.532212,0.532212,-0.163903,0.295440,0.489101,0.601562,0.489101
682.000000,2.472031,2.336000,4.851562,1.500993,0.220245,0.220245,201.374006,201.374006,0.528352,0.528352,-0.149676,0.295295,0.488132,0.199219,0.488132
683.000000,2.461136,2.336000,4.851562,1.377552,0.220210,0.220210,201.185767,201.185767,0.527279,0.527279,-0.137588,0.294241,0.487762,0.000000,0.487762
684.000000,2.429581,2.336000,5.050781,1.407979,0.220812,0.220812,201.433661,201.433661,0.525349,0.525349,-0.110691,0.290579,0.486544,0.199219,0.486544
685.000000,2.565750,2.336000,3.550781,1.781681,0.222026,0.222026,201.590457,201.590457,0.521450,0.521450,-0.326824,0.307101,0.484081,-1.500000,0.484081
686.000000,2.406555,2.336000,4.953125,1.438282,0.219956,0.219956,201.773474,201.773474,0.538709,0.538709,-0.101067,0.285464,0.492199,1.402344,0.492199
687.000000,2.415894,2.336000,3.351562,1.789799,0.221945,0.221945,201.452786,201.452786,0.521327,0.521327,-0.126732,0.289231,0.484102,-1.601562,0.484102
688.000000,2.532242,2.336000,3.851562,1.662788,0.222781,0.222781,202.837070,202.837070,0.532770,0.532770,-0.241174,0.300230,0.487677,0.500000,0.487677
689.000000,2.483704,2.336000,5.851562,1.301391,0.220657,0.220657,201.649579,201.649579,0.534330,0.534330,-0.193069,0.295200,0.490006,2.000000,0.490006
690.000000,2.452850,2.336000,3.152344,1.568892,0.217923,0.217923,200.378048,200.378048,0.527847,0.527847,-0.182418,0.294273,0.489877,-2.699219,0.489877
691.000000,2.498962,2.336000,5.652344,1.309853,0.222382,0.222382,202.472913,202.472913,0.534484,0.534484,-0.234684,0.296117,0.488639,2.500000,0.488639
692.000000,2.441620,2.104000,4.851562,1.511636,0.197573,0.197573,199.673984,199.673984,0.519064,0.519064,-0.559133,0.305493,0.504214,-0.800781,0.504214
693.000000,2.404572,2.104000,2.953125,1.867080,0.195038,0.195038,203.609257,203.609257,0.525339,0.525339,-0.491003,0.300786,0.508866,-1.898438,0.508866
694.000000,2.415390,2.104000,3.652344,1.571894,0.195219,0.195219,205.243480,205.243480,0.542669,0.542669,-0.508357,0.298109,0.515098,0.699219,0.515098
695.000000,2.392548,2.104000,4.152344,1.550446,0.196092,0.196092,204.790959,204.790959,0.533322,0.533322,-0.438986,0.296919,0.510875,0.500000,0.510875
696.000000,2.332092,2.104000,4.453125,1.268237,0.195481,0.195481,204.247073,204.247073,0.528990,0.528990,-0.301022,0.290683,0.509824,0.300781,0.509824
697.000000,2.203766,2.104000,7.453125,0.688844,0.196961,0.196961,204.612023,204.612023,0.523598,0.523598,-0.183381,0.275086,0.506471,3.000000,0.506471
698.000000,2.432632,2.104000,-0.546875,2.143319,0.191998,0.191998,202.806136,202.806136,0.511571,0.511571,-0.933551,0.309212,0.506456,-8.000000,0.506456
699.000000,2.187119,2.104000,7.253906,0.728402,0.188389,0.188389,207.736911,207.736911,0.591495,0.591495,-0.617037,0.263442,0.538522,7.800781,0.538522
700.000000,2.562225,2.104000,-0.250000,2.626355,0.191659,0.191659,202.749314,202.749314,0.513222,0.513222,-1.272179,0.325470,0.507396,-7.503906,0.507396
701.000000,2.180344,2.104000,7.652344,0.730078,0.188691,0.188691,206.934578,206.934578,0.590796,0.590796,-0.615602,0.262625,0.538006,7.902344,0.538006
702.000000,2.458603,2.104000,1.550781,1.519413,0.190661,0.190661,202.253245,202.253245,0.514079,0.514079,-0.875060,0.312667,0.508642,-6.101562,0.508642
703.000000,2.236023,2.104000,5.453125,1.150637,0.192107,0.192107,206.427459,206.427459,0.560913,0.560913,-0.314085,0.273721,0.524498,3.902344,0.524498
704.000000,2.379776,2.104000,3.750000,1.410327,0.196110,0.196110,204.552334,204.552334,0.519111,0.519111,-0.420575,0.298526,0.505555,-1.703125,0.505555
705.000000,2.267776,2.104000,5.453125,1.033037,0.196913,0.196913,205.219318,205.219318,0.530543,0.530543,-0.212551,0.281616,0.509103,1.703125,0.509103
706.000000,2.438690,2.104000,3.152344,1.499074,0.195417,0.195417,204.293826,204.293826,0.519158,0.519158,-0.589517,0.306286,0.506202,-2.300781,0.506202
707.000000,2.377258,2.104000,3.550781,1.508505,0.195571,0.195571,205.211567,205.211567,0.538952,0.538952,-0.407528,0.294042,0.513420,0.398438,0.513420
708.000000,2.347473,2.104000,4.953125,1.155269,0.196077,0.196077,205.068961,205.068961,0.533563,0.533563,-0.350238,0.291279,0.510977,1.402344,0.510977
709.000000,2.345200,2.104000,3.851562,1.475461,0.196302,0.196302,204.415352,204.415352,0.521815,0.521815,-0.331434,0.293483,0.506398,-1.101562,0.506398
710.000000,2.431702,2.104000,4.953125,1.526713,0.196718,0.196718,205.195620,205.195620,0.530360,0.530360,-0.543793,0.302119,0.509211,1.101562,0.509211
711.000000,2.344162,2.104000,5.152344,1.358871,0.194402,0.194402,203.560722,203.560722,0.527139,0.527139,-0.325195,0.293162,0.510117,0.199219,0.510117
712.000000,2.395081,2.104000,4.050781,1.386788,0.195186,0.195186,203.892411,203.892411,0.523330,0.523330,-0.446874,0.299978,0.507980,-1.101562,0.507980
713.000000,2.386383,2.104000,3.750000,1.305544,0.196588,0.196588,204.808494,204.808494,0.528433,0.528433,-0.418648,0.296989,0.508613,-0.300781,0.508613
714.000000,2.388962,2.104000,5.550781,1.158249,0.196390,0.196390,204.914186,204.914186,0.531166,0.531166,-0.452172,0.296800,0.509807,1.800781,0.509807
715.000000,2.369843,2.104000,5.050781,1.087809,0.193518,0.193518,203.171953,203.171953,0.521920,0.521920,-0.380241,0.298027,0.508973,-0.500000,0.508973
716.000000,2.397919,2.104000,2.152344,1.534410,0.195564,0.195564,204.162359,204.162359,0.521181,0.521181,-0.509440,0.300622,0.506830,-2.898438,0.506830
717.000000,2.479721,2.104000,2.851562,1.716406,0.193037,0.193037,205.942802,205.942802,0.553369,0.553369,-0.702761,0.304771,0.520956,0.699219,0.520956
718.000000,2.300873,2.104000,6.550781,0.788188,0.193952,0.193952,204.945115,204.945115,0.545197,0.545197,-0.368586,0.284071,0.517171,3.699219,0.517171
719.000000,2.398010,2.104000,1.453125,1.540565,0.192357,0.192357,202.952834,202.952834,0.517897,0.517897,-0.642332,0.303134,0.508523,-5.097656,0.508523
720.000000,2.343231,2.104000,5.453125,1.136739,0.191660,0.191660,206.551379,206.551379,0.562381,0.562381,-0.498026,0.286756,0.525428,4.000000,0.525428
721.000000,2.392166,2.104000,2.550781,1.820707,0.194265,0.194265,203.525933,203.525933,0.521438,0.521438,-0.496813,0.300542,0.508109,-2.902344,0.508109
722.000000,2.205948,2.104000,5.351562,1.069412,0.193937,0.193937,205.685952,205.685952,0.548950,0.548950,-0.203702,0.271592,0.518544,2.800781,0.518544
723.000000,2.542862,2.104000,1.550781,1.979673,0.195891,0.195891,204.713021,204.713021,0.518456,0.518456,-0.957702,0.319269,0.505507,-3.800781,0.505507
724.000000,2.333252,2.104000,4.953125,1.365469,0.191276,0.191276,205.616994,205.616994,0.563716,0.563716,-0.447346,0.285442,0.526253,3.402344,0.526253
725.000000,2.326950,2.104000,2.152344,1.565056,0.195233,0.195233,203.981287,203.981287,0.523637,0.523637,-0.349328,0.291352,0.508053,-2.800781,0.508053
726.000000,2.379166,2.104000,5.652344,1.146669,0.192966,0.192966,206.126399,206.126399,0.553183,0.553183,-0.530587,0.292490,0.520954,3.500000,0.520954
727.000000,2.295563,2.104000,4.652344,1.351449,0.193660,0.193660,203.188954,203.188954,0.521231,0.521231,-0.238019,0.288764,0.508583,-1.000000,0.508583
728.000000,2.298615,2.104000,4.750000,1.059644,0.197415,0.197415,204.882392,204.882392,0.522957,0.522957,-0.233034,0.286833,0.505821,0.097656,0.505821
729.000000,2.292297,2.104000,4.550781,1.292226,0.196913,0.196913,204.969288,204.969288,0.521112,0.521112,-0.222112,0.286703,0.505582,-0.199219,0.505582
730.000000,2.309540,2.104000,5.953125,1.106160,0.197416,0.197416,204.980031,204.980031,0.522960,0.522960,-0.267834,0.288195,0.505821,1.402344,0.505821
731.000000,2.401031,2.104000,3.152344,1.529367,0.194921,0.194921,203.764768,203.764768,0.520151,0.520151,-0.512712,0.301597,0.507027,-2.800781,0.507027
732.000000,2.527786,2.704000,6.953125,1.200998,0.239102,0.239102,204.784475,204.784475,0.550998,0.550998,-0.342171,0.287989,0.481263,3.800781,0.481263
733.000000,3.221313,3.304000,5.851562,3.020201,0.288965,0.288965,198.733604,198.733604,0.602173,0.602173,-0.193356,0.328721,0.462865,-1.101562,0.462865
734.000000,3.487427,3.904000,14.351562,0.692120,0.350712,0.350712,189.654802,189.654802,0.660226,0.660226,-1.476177,0.316132,0.443194,8.500000,0.443194
735.000000,3.975082,4.040000,7.453125,3.733010,0.367630,0.367630,177.482310,177.482310,0.671691,0.671691,-0.695095,0.350475,0.437218,-6.898438,0.437218
736.000000,4.037735,4.040000,7.652344,3.929150,0.405957,0.405957,177.106899,177.106899,0.671239,0.671239,-0.547743,0.339691,0.416958,0.199219,0.416958
737.000000,3.922195,4.040000,7.753906,3.664443,0.382393,0.382393,175.401299,175.401299,0.677763,0.677763,-0.474054,0.338417,0.431059,0.101562,0.431059
738.000000,3.955353,4.040000,6.753906,3.656089,0.378184,0.378184,177.063365,177.063365,0.682012,0.682012,-0.415358,0.342290,0.434577,-1.000000,0.434577
739.000000,4.011887,4.040000,7.953125,3.672199,0.384018,0.384018,178.011561,178.011561,0.681328,0.681328,-0.420162,0.344818,0.431259,1.199219,0.431259
740.000000,3.896591,4.040000,9.851562,2.675984,0.381544,0.381544,176.237696,176.237696,0.679915,0.679915,-0.523994,0.336179,0.432153,1.898438,0.432153
741.000000,4.027756,4.040000,11.953125,2.395387,0.384918,0.384918,176.970473,176.970473,0.680087,0.680087,-0.448600,0.346024,0.430414,2.101562,0.430414
742.000000,3.928940,4.040000,12.550781,2.821686,0.376838,0.376838,174.116148,174.116148,0.679537,0.679537,-0.434747,0.341017,0.434563,0.597656,0.434563
743.000000,3.892044,4.040000,12.152344,2.167430,0.367270,0.367270,173.577459,173.577459,0.681297,0.681297,-0.423193,0.341546,0.440304,-0.398438,0.440304
744.000000,4.063934,4.040000,10.253906,2.551761,0.379792,0.379792,175.106239,175.106239,0.679124,0.679124,-0.417733,0.351522,0.432853,-1.898438,0.432853
745.000000,3.938354,4.040000,8.652344,3.380504,0.381199,0.381199,175.327340,175.327340,0.680057,0.680057,-0.464677,0.339902,0.432380,-1.601562,0.432380
746.000000,3.897186,4.040000,10.050781,3.119040,0.382238,0.382238,176.672948,176.672948,0.680772,0.680772,-0.511341,0.335792,0.432039,1.398438,0.432039
747.000000,4.074341,4.040000,9.453125,3.486521,0.372001,0.372001,175.565545,175.565545,0.682325,0.682325,-0.343805,0.355246,0.438020,-0.597656,0.438020
748.000000,3.951111,4.040000,9.851562,3.047409,0.367728,0.367728,174.767788,174.767788,0.682458,0.682458,-0.355725,0.346317,0.440399,0.398438,0.440399
749.000000,3.877426,4.040000,13.253906,1.655796,0.380569,0.380569,176.045346,176.045346,0.680539,0.680539,-0.607651,0.334819,0.432860,3.402344,0.432860
750.000000,4.058334,4.040000,11.351562,2.695303,0.377930,0.377930,174.526099,174.526099,0.678041,0.678041,-0.410020,0.352049,0.433528,-1.902344,0.433528
751.000000,4.055267,4.040000,9.253906,2.929294,0.376700,0.376700,173.942895,173.942895,0.680110,0.680110,-0.403605,0.351935,0.434808,-2.097656,0.434808
752.000000,4.034470,4.040000,7.253906,2.907004,0.380740,0.380740,176.077095,176.077095,0.680629,0.680629,-0.420567,0.348289,0.432795,-2.000000,0.432795
753.000000,4.056503,4.040000,4.851562,4.324608,0.400240,0.400240,178.112913,178.112913,0.677392,0.677392,-0.547426,0.342532,0.421665,-2.402344,0.421665
754.000000,4.101456,4.040000,5.953125,5.279541,0.399767,0.399767,176.876575,176.876575,0.671163,0.671163,-1.310641,0.347640,0.420046,1.101562,0.420046
755.000000,4.050827,4.040000,10.253906,3.242350,0.413259,0.413259,173.971274,173.971274,0.653008,0.653008,-0.777313,0.340999,0.407865,4.300781,0.407865
756.000000,3.907684,4.040000,8.753906,3.334465,0.367931,0.367931,174.541528,174.541528,0.682663,0.682663,-0.418994,0.342386,0.440349,-1.500000,0.440349
757.000000,3.913681,4.040000,10.050781,3.108060,0.384199,0.384199,177.247957,177.247957,0.680524,0.680524,-0.499257,0.336444,0.430924,1.296875,0.430924
758.000000,3.895599,4.040000,10.851562,2.133169,0.381590,0.381590,176.166047,176.166047,0.680257,0.680257,-0.500961,0.336014,0.432231,0.800781,0.432231
759.000000,3.858490,4.040000,14.550781,1.773465,0.385821,0.385821,176.752767,176.752767,0.678659,0.678659,-0.687870,0.331363,0.429511,3.699219,0.429511
760.000000,3.934479,4.040000,11.453125,2.309110,0.370809,0.370809,172.949298,172.949298,0.678708,0.678708,-0.472507,0.344224,0.437590,-3.097656,0.437590
761.000000,4.000244,4.040000,7.953125,3.138142,0.383878,0.383878,175.376059,175.376059,0.678752,0.678752,-0.516242,0.344341,0.430566,-3.500000,0.430566
762.000000,4.022369,4.040000,7.550781,2.635379,0.397153,0.397153,177.051842,177.051842,0.676399,0.676399,-0.490985,0.341095,0.422946,-0.402344,0.422946
763.000000,4.031311,4.040000,9.453125,3.101189,0.401187,0.401187,178.173674,178.173674,0.676464,0.676464,-0.537958,0.340181,0.420910,1.902344,0.420910
764.000000,3.866852,4.040000,12.253906,2.108512,0.378144,0.378144,175.255305,175.255305,0.681115,0.681115,-0.580524,0.334806,0.434331,2.800781,0.434331
765.000000,3.940414,4.040000,8.851562,3.112962,0.376977,0.376977,175.153313,175.153313,0.679732,0.679732,-0.512235,0.341919,0.434546,-3.402344,0.434546
766.000000,3.955460,4.040000,8.851562,3.217828,0.387009,0.387009,176.946550,176.946550,0.679793,0.679793,-0.460603,0.338995,0.429224,0.000000,0.429224
767.000000,3.892197,4.040000,9.152344,3.680174,0.379159,0.379159,176.516768,176.516768,0.681911,0.681911,-0.483684,0.336437,0.434023,0.300781,0.434023
768.000000,3.839111,4.040000,13.550781,1.602364,0.373723,0.373723,175.799910,175.799910,0.681697,0.681697,-0.692170,0.334130,0.436894,4.398438,0.436894
769.000000,3.923370,4.040000,9.851562,2.857325,0.371916,0.371916,174.680814,174.680814,0.678983,0.678983,-0.521262,0.342727,0.437067,-3.699219,0.437067
770.000000,4.095703,4.040000,9.050781,2.826111,0.385082,0.385082,177.100718,177.100718,0.679744,0.679744,-0.430952,0.351854,0.430225,-0.800781,0.430225
771.000000,4.082199,4.040000,9.652344,3.138478,0.386358,0.386358,176.663859,176.663859,0.679845,0.679845,-0.429762,0.350127,0.429581,0.601562,0.429581
772.000000,4.008453,4.022000,11.953125,2.214844,0.377818,0.377818,175.456073,175.456073,0.680117,0.680117,-0.418481,0.347389,0.434208,2.300781,0.434208
773.000000,3.951141,4.004000,12.652344,2.035356,0.371788,0.371788,174.872974,174.872974,0.679470,0.679470,-0.364217,0.345119,0.437283,0.699219,0.437283
774.000000,3.783279,3.986000,17.050781,1.215963,0.368370,0.368370,174.652294,174.652294,0.678764,0.678764,-0.677559,0.331995,0.438942,4.398438,0.438942
775.000000,3.833542,3.968000,9.851562,2.841549,0.352050,0.352050,171.522718,171.522718,0.675967,0.675967,-0.694150,0.343926,0.447225,-7.199219,0.447225
776.000000,3.882050,3.950000,9.550781,2.553296,0.370085,0.370085,177.493476,177.493476,0.678552,0.678552,-0.365869,0.339972,0.437940,-0.300781,0.437940
777.000000,3.913086,3.932000,7.453125,3.697717,0.372685,0.372685,177.992476,177.992476,0.677012,0.677012,-0.397391,0.341858,0.436057,-2.097656,0.436057
778.000000,3.891418,3.914000,11.652344,2.313693,0.377700,0.377700,177.484265,177.484265,0.671590,0.671590,-0.544035,0.338821,0.431714,4.199219,0.431714
779.000000,3.889252,3.896000,11.550781,2.076986,0.361031,0.361031,176.130600,176.130600,0.675066,0.675066,-0.305562,0.345139,0.441888,-0.101562,0.441888
780.000000,3.996170,3.878000,7.550781,3.095019,0.355946,0.355946,176.640391,176.640391,0.675451,0.675451,-0.463203,0.356843,0.444858,-4.000000,0.444858
781.000000,3.968658,3.860000,9.050781,3.036137,0.365118,0.365118,178.818557,178.818557,0.675240,0.675240,-0.395023,0.350345,0.439672,1.500000,0.439672
782.000000,3.935715,3.842000,7.851562,2.918720,0.353561,0.353561,177.576871,177.576871,0.676215,0.676215,-0.313834,0.352365,0.446440,-1.199219,0.446440
783.000000,3.842361,3.824000,8.152344,2.956626,0.363789,0.363789,179.155721,179.155721,0.672515,0.672515,-0.330852,0.340262,0.439585,0.300781,0.439585
784.000000,3.852463,3.806000,9.050781,3.193948,0.359003,0.359003,179.053700,179.053700,0.672872,0.672872,-0.318434,0.343160,0.442359,0.898438,0.442359
785.000000,3.763611,3.788000,10.351562,1.912775,0.346906,0.346906,177.536887,177.536887,0.673638,0.673638,-0.259052,0.340318,0.449474,1.300781,0.449474
786.000000,3.804596,3.770000,9.253906,2.884808,0.354615,0.354615,179.105069,179.105069,0.668579,0.668579,-0.307626,0.341590,0.443528,-1.097656,0.443528
787.000000,3.728378,3.752000,8.152344,3.091280,0.351253,0.351253,178.464519,178.464519,0.668751,0.668751,-0.290405,0.336158,0.445492,-1.101562,0.445492
788.000000,3.782715,3.734000,5.550781,3.646114,0.353255,0.353255,180.162167,180.162167,0.668309,0.668309,-0.351996,0.340266,0.444218,-2.601562,0.444218
789.000000,3.751892,3.716000,8.550781,2.860098,0.346643,0.346643,181.904168,181.904168,0.671186,0.671186,-0.325369,0.339832,0.448882,3.000000,0.448882
790.000000,3.754959,3.698000,7.851562,3.432620,0.345912,0.345912,180.040156,180.040156,0.666997,0.666997,-0.273030,0.341219,0.448028,-0.699219,0.448028
791.000000,3.653168,3.680000,11.550781,2.203484,0.338597,0.338597,179.801571,179.801571,0.667631,0.667631,-0.332851,0.335018,0.452497,3.699219,0.452497
792.000000,3.719040,3.662000,5.953125,3.568175,0.329887,0.329887,178.275117,178.275117,0.664927,0.664927,-0.433543,0.345505,0.456866,-5.597656,0.456866
793.000000,3.728134,3.644000,5.750000,3.444204,0.339704,0.339704,182.502915,182.502915,0.666647,0.666647,-0.258506,0.341588,0.451544,-0.203125,0.451544
794.000000,3.728134,3.626000,8.351562,2.874889,0.339736,0.339736,182.888095,182.888095,0.665661,0.665661,-0.330001,0.341761,0.451223,2.601562,0.451223
795.000000,3.718933,3.608000,10.753906,2.541564,0.333908,0.333908,180.886980,180.886980,0.662100,0.662100,-0.311222,0.344217,0.453582,2.402344,0.453582
796.000000,3.663467,3.590000,13.253906,1.834304,0.324521,0.324521,178.727225,178.727225,0.659051,0.659051,-0.249143,0.343923,0.458313,2.500000,0.458313
797.000000,3.653656,3.572000,8.351562,2.786672,0.313299,0.313299,176.942082,176.942082,0.655901,0.655901,-0.348880,0.348855,0.464303,-4.902344,0.464303
798.000000,3.662231,3.554000,10.953125,2.038934,0.329770,0.329770,181.909980,181.909980,0.657484,0.657484,-0.309729,0.341719,0.454639,2.601562,0.454639
799.000000,3.710678,3.536000,10.253906,2.231646,0.317813,0.317813,179.525363,179.525363,0.655761,0.655761,-0.293425,0.352170,0.461431,-0.699219,0.461431
800.000000,3.500122,3.518000,12.953125,0.913808,0.319128,0.319128,180.008994,180.008994,0.653949,0.653949,-0.228221,0.331946,0.460050,2.699219,0.460050
801.000000,3.648636,3.500000,7.851562,3.228159,0.315969,0.315969,179.765984,179.765984,0.646970,0.646970,-0.461991,0.348923,0.459831,-5.101562,0.459831
802.000000,3.636551,3.482000,10.453125,2.014258,0.326137,0.326137,181.758058,181.758058,0.648438,0.648438,-0.369669,0.342736,0.454021,2.601562,0.454021
803.000000,3.669449,3.464000,8.953125,2.262597,0.315507,0.315507,180.245091,180.245091,0.646827,0.646827,-0.370050,0.351163,0.460076,-1.500000,0.460076
804.000000,3.549622,3.446000,8.550781,2.712326,0.315844,0.315844,181.709174,181.709174,0.649584,0.649584,-0.211341,0.338996,0.460731,-0.402344,0.460731
805.000000,3.502213,3.428000,11.351562,0.920103,0.310753,0.310753,182.226777,182.226777,0.651771,0.651771,-0.225528,0.336366,0.464623,2.800781,0.464623
806.000000,3.531113,3.410000,7.550781,2.519746,0.311640,0.311640,181.815769,181.815769,0.641005,0.641005,-0.341469,0.340875,0.460669,-3.800781,0.460669
807.000000,3.535522,3.392000,8.152344,1.979206,0.309791,0.309791,184.081795,184.081795,0.651542,0.651542,-0.230217,0.340057,0.465163,0.601562,0.465163
808.000000,3.491806,3.374000,6.351562,2.985671,0.314316,0.314316,184.071835,184.071835,0.643919,0.643919,-0.257705,0.335275,0.459905,-1.800781,0.459905
809.000000,3.475235,3.356000,7.253906,2.627776,0.310800,0.310800,184.846117,184.846117,0.648132,0.648132,-0.217590,0.334465,0.463452,0.902344,0.463452
810.000000,3.450165,3.338000,7.351562,2.968981,0.308918,0.308918,184.514216,184.514216,0.644778,0.644778,-0.203237,0.333567,0.463591,0.097656,0.463591
811.000000,3.427429,3.320000,10.253906,1.847320,0.308394,0.308394,183.885593,183.885593,0.639100,0.639100,-0.274959,0.332721,0.462126,2.902344,0.462126
812.000000,3.388809,3.302000,7.453125,2.616210,0.294706,0.294706,181.985540,181.985540,0.640163,0.640163,-0.199067,0.335105,0.471382,-2.800781,0.471382
813.000000,3.298294,3.284000,6.152344,2.720356,0.299984,0.299984,184.962641,184.962641,0.643455,0.643455,-0.134720,0.323103,0.468936,-1.300781,0.468936
814.000000,3.281235,3.266000,8.652344,2.363873,0.298867,0.298867,187.081579,187.081579,0.646244,0.646244,-0.163772,0.321400,0.470553,2.500000,0.470553
815.000000,3.184845,3.248000,9.253906,2.105591,0.289581,0.289581,184.728100,184.728100,0.643168,0.643168,-0.112734,0.316657,0.475778,0.601562,0.475778
816.000000,3.262604,3.230000,7.753906,2.173150,0.286260,0.286260,185.344885,185.344885,0.641728,0.641728,-0.102485,0.326213,0.477576,-1.500000,0.477576
817.000000,3.288177,3.212000,6.953125,2.091179,0.288520,0.288520,186.829854,186.829854,0.641790,0.641790,-0.116647,0.327699,0.476058,-0.800781,0.476058
818.000000,3.273254,3.194000,6.550781,2.416735,0.287113,0.287113,188.088659,188.088659,0.643848,0.643848,-0.109316,0.326458,0.477668,-0.402344,0.477668
819.000000,3.151077,3.176000,10.953125,1.582036,0.285621,0.285621,188.177706,188.177706,0.643226,0.643226,-0.235717,0.315062,0.478489,4.402344,0.478489
820.000000,3.219482,3.158000,6.453125,2.645912,0.273756,0.273756,184.572339,184.572339,0.633511,0.633511,-0.232921,0.329437,0.483636,-4.500000,0.483636
821.000000,3.374725,3.140000,6.050781,3.382914,0.283007,0.283007,188.934604,188.934604,0.639023,0.639023,-0.320383,0.339561,0.478945,-0.402344,0.478945
822.000000,3.234650,3.122000,8.253906,1.745412,0.272656,0.272656,187.037101,187.037101,0.646921,0.646921,-0.143590,0.328770,0.488695,2.203125,0.488695
823.000000,3.260849,3.104000,3.652344,3.942664,0.274584,0.274584,188.117499,188.117499,0.633899,0.633899,-0.334689,0.333186,0.483176,-4.601562,0.483176
824.000000,3.215805,3.086000,4.953125,2.178876,0.269989,0.269989,190.036199,190.036199,0.645408,0.645408,-0.135061,0.328435,0.490116,1.300781,0.490116
825.000000,3.204010,3.068000,6.351562,1.999931,0.276535,0.276535,191.788140,191.788140,0.638223,0.638223,-0.161878,0.325574,0.483189,1.398438,0.483189
826.000000,3.172058,3.050000,4.851562,2.601371,0.270715,0.270715,190.227087,190.227087,0.635360,0.635360,-0.139392,0.325657,0.486391,-1.500000,0.486391
827.000000,3.109741,3.032000,6.851562,2.038069,0.271813,0.271813,191.175792,191.175792,0.633146,0.633146,-0.119555,0.319187,0.484897,2.000000,0.484897
828.000000,3.065964,3.014000,4.050781,2.638416,0.266659,0.266659,190.412219,190.412219,0.629926,0.629926,-0.129234,0.317729,0.487542,-2.800781,0.487542
829.000000,3.010620,2.996000,6.550781,2.345893,0.270977,0.270977,192.812545,192.812545,0.629368,0.629368,-0.116802,0.310126,0.484274,2.500000,0.484274
830.000000,3.129395,2.978000,6.953125,1.946526,0.263468,0.263468,190.791269,190.791269,0.625978,0.625978,-0.154348,0.326652,0.488568,0.402344,0.488568
831.000000,3.070923,2.960000,6.652344,2.202222,0.258411,0.258411,190.463641,190.463641,0.626674,0.626674,-0.100674,0.322830,0.492491,-0.300781,0.492491
832.000000,3.009995,2.942000,5.351562,2.402849,0.257706,0.257706,191.198429,191.198429,0.624679,0.624679,-0.081176,0.317164,0.492362,-1.300781,0.492362
833.000000,2.991074,2.924000,4.351562,2.620838,0.260066,0.260066,192.599556,192.599556,0.621105,0.621105,-0.080743,0.314778,0.489462,-1.000000,0.489462
834.000000,3.044556,2.906000,5.050781,2.174108,0.259178,0.259178,193.229333,193.229333,0.620575,0.620575,-0.140256,0.320941,0.489940,0.699219,0.489940
835.000000,2.970840,2.888000,6.953125,1.675258,0.256123,0.256123,193.314892,193.314892,0.618641,0.618641,-0.109039,0.315003,0.491562,1.902344,0.491562
836.000000,2.921890,2.870000,4.050781,2.698109,0.250766,0.250766,192.665421,192.665421,0.614353,0.614353,-0.125740,0.313207,0.494156,-2.902344,0.494156
837.000000,2.933914,2.852000,6.851562,1.594300,0.255445,0.255445,194.446559,194.446559,0.612694,0.612694,-0.145357,0.312604,0.490111,2.800781,0.490111
838.000000,2.915314,2.834000,4.050781,2.197242,0.247852,0.247852,193.437891,193.437891,0.608884,0.608884,-0.137906,0.315023,0.494553,-2.800781,0.494553
839.000000,2.987732,2.816000,4.550781,2.401748,0.252824,0.252824,195.527450,195.527450,0.607193,0.607193,-0.185035,0.320755,0.490241,0.500000,0.490241
840.000000,2.870499,2.798000,6.453125,1.950936,0.245868,0.245868,194.370372,194.370372,0.610773,0.610773,-0.098660,0.310742,0.496692,1.902344,0.496692
841.000000,2.841995,2.780000,5.152344,2.167852,0.244823,0.244823,193.579938,193.579938,0.600401,0.600401,-0.079106,0.310276,0.494028,-1.300781,0.494028
842.000000,2.946304,2.762000,4.750000,2.009461,0.245020,0.245020,194.884323,194.884323,0.600061,0.600061,-0.199509,0.321639,0.493762,-0.402344,0.493762
843.000000,2.815445,2.744000,4.953125,2.042818,0.241244,0.241244,194.872272,194.872272,0.603547,0.603547,-0.069981,0.308446,0.497844,0.203125,0.497844
844.000000,2.836029,2.726000,4.351562,1.547019,0.242900,0.242900,195.466723,195.466723,0.594865,0.594865,-0.106151,0.311702,0.493637,-0.601562,0.493637
845.000000,2.779800,2.708000,4.250000,2.458541,0.244298,0.244298,196.692194,196.692194,0.590403,0.590403,-0.077727,0.305768,0.491045,-0.101562,0.491045
846.000000,2.680542,2.690000,7.753906,1.204052,0.240732,0.240732,195.949219,195.949219,0.591505,0.591505,-0.152346,0.296283,0.494174,3.503906,0.494174
847.000000,2.708511,2.672000,5.250000,1.751506,0.237531,0.237531,195.377583,195.377583,0.582623,0.582623,-0.108246,0.302707,0.493630,-2.503906,0.493630
848.000000,2.737991,2.654000,5.652344,1.561441,0.239983,0.239983,197.084649,197.084649,0.580563,0.580563,-0.088001,0.305240,0.491003,0.402344,0.491003
849.000000,2.724823,2.636000,2.750000,2.036650,0.236493,0.236493,196.765991,196.765991,0.580176,0.580176,-0.154050,0.305543,0.493601,-2.902344,0.493601
850.000000,2.711945,2.618000,5.750000,1.693118,0.239507,0.239507,198.740718,198.740718,0.579146,0.579146,-0.167817,0.302857,0.490884,3.000000,0.490884
851.000000,2.711502,2.600000,4.550781,2.068000,0.232717,0.232717,196.566564,196.566564,0.576834,0.576834,-0.117145,0.306595,0.495431,-1.199219,0.495431
852.000000,2.688812,2.582000,3.652344,1.599309,0.233896,0.233896,197.449779,197.449779,0.574697,0.574697,-0.110287,0.303900,0.493751,-0.898438,0.493751
853.000000,2.670639,2.564000,3.750000,1.985686,0.235357,0.235357,198.919922,198.919922,0.568039,0.568039,-0.109162,0.302523,0.490264,0.097656,0.490264
854.000000,2.649384,2.546000,5.050781,1.418312,0.232554,0.232554,198.670544,198.670544,0.568462,0.568462,-0.116599,0.301387,0.492636,1.300781,0.492636
855.000000,2.639557,2.528000,4.152344,1.994703,0.229909,0.229909,198.345877,198.345877,0.562465,0.562465,-0.116877,0.302823,0.492635,-0.898438,0.492635
856.000000,2.693726,2.510000,3.953125,1.935236,0.230015,0.230015,198.814039,198.814039,0.562789,0.562789,-0.205189,0.308914,0.492665,-0.199219,0.492665
857.000000,2.644165,2.492000,5.953125,1.345756,0.227194,0.227194,198.794158,198.794158,0.564467,0.564467,-0.187863,0.304274,0.495536,2.000000,0.495536
858.000000,2.607254,2.474000,1.250000,2.179470,0.223084,0.223084,197.945697,197.945697,0.558869,0.558869,-0.301917,0.303255,0.496904,-4.703125,0.496904
859.000000,2.611038,2.456000,4.050781,2.039464,0.226448,0.226448,201.386744,201.386744,0.571334,0.571334,-0.223351,0.299386,0.498557,2.800781,0.498557
860.000000,2.524689,2.438000,5.652344,1.516056,0.223610,0.223610,199.199341,199.199341,0.555392,0.555392,-0.109948,0.294120,0.495230,1.601562,0.495230
861.000000,2.550690,2.420000,4.851562,1.782153,0.223085,0.223085,199.102948,199.102948,0.543908,0.543908,-0.139823,0.299853,0.491515,-0.800781,0.491515
862.000000,2.494949,2.402000,4.953125,1.577404,0.221985,0.221985,199.541496,199.541496,0.544043,0.544043,-0.097731,0.293812,0.492469,0.101562,0.492469
863.000000,2.534943,2.384000,3.851562,1.647701,0.221949,0.221949,199.989145,199.989145,0.537338,0.537338,-0.172781,0.299982,0.490047,-1.101562,0.490047
864.000000,2.476471,2.366000,4.351562,2.036297,0.222147,0.222147,201.118139,201.118139,0.539190,0.539190,-0.119395,0.292575,0.490563,0.500000,0.490563
865.000000,2.538040,2.348000,4.250000,1.499302,0.220546,0.220546,200.591606,200.591606,0.535336,0.535336,-0.222552,0.301495,0.490470,-0.101562,0.490470
866.000000,2.490570,2.330000,4.152344,1.359406,0.217894,0.217894,201.058787,201.058787,0.534967,0.534967,-0.174543,0.297267,0.492540,-0.097656,0.492540
867.000000,2.428680,2.312000,4.550781,1.269650,0.218204,0.218204,201.700565,201.700565,0.530074,0.530074,-0.126201,0.290761,0.490470,0.398438,0.490470
868.000000,2.570679,2.294000,2.652344,1.631718,0.218747,0.218747,202.228698,202.228698,0.519306,0.519306,-0.436735,0.309904,0.485992,-1.898438,0.485992
869.000000,2.453964,2.276000,5.550781,1.460996,0.213763,0.213763,202.916873,202.916873,0.544450,0.544450,-0.265692,0.292932,0.499491,2.898438,0.499491
870.000000,2.473846,2.258000,4.550781,1.791945,0.210770,0.210770,200.768856,200.768856,0.520631,0.520631,-0.273822,0.302067,0.493227,-1.000000,0.493227
871.000000,2.444611,2.240000,3.550781,1.486433,0.209229,0.209229,201.702534,201.702534,0.528590,0.528590,-0.251348,0.297535,0.497528,-1.000000,0.497528
872.000000,2.428528,2.222000,3.851562,1.733027,0.209706,0.209706,203.307532,203.307532,0.530839,0.530839,-0.248824,0.294844,0.497953,0.300781,0.497953
873.000000,2.334885,2.204000,3.351562,1.402004,0.207818,0.207818,203.461663,203.461663,0.528978,0.528978,-0.138441,0.284794,0.498890,-0.500000,0.498890
874.000000,2.348099,2.186000,3.250000,1.630838,0.205799,0.205799,204.412371,204.412371,0.532886,0.532886,-0.177791,0.286578,0.502093,-0.101562,0.502093
875.000000,2.325699,2.168000,4.453125,1.192217,0.203579,0.203579,204.828467,204.828467,0.535769,0.535769,-0.185814,0.284330,0.505099,1.203125,0.505099
876.000000,2.318558,2.150000,5.050781,1.271162,0.202763,0.202763,204.201093,204.201093,0.520911,0.520911,-0.189732,0.287036,0.500285,0.597656,0.500285
877.000000,2.362930,2.132000,3.152344,1.496735,0.199862,0.199862,203.890792,203.890792,0.520103,0.520103,-0.325539,0.294211,0.502550,-1.898438,0.502550
878.000000,2.380798,2.114000,4.152344,1.318760,0.197162,0.197162,205.344572,205.344572,0.538120,0.538120,-0.395318,0.293837,0.511675,1.000000,0.511675
879.000000,2.333496,2.096000,4.851562,1.435399,0.196140,0.196140,204.613642,204.613642,0.527031,0.527031,-0.321638,0.290948,0.508496,0.699219,0.508496
880.000000,2.398773,2.078000,3.550781,1.340766,0.193569,0.193569,204.422825,204.422825,0.525354,0.525354,-0.531125,0.300848,0.510212,-1.300781,0.510212
881.000000,2.292877,2.060000,5.050781,1.099107,0.191718,0.191718,205.348543,205.348543,0.534454,0.534454,-0.341929,0.286528,0.515288,1.500000,0.515288
882.000000,2.487213,2.042000,3.351562,1.719501,0.188942,0.188942,204.758523,204.758523,0.524248,0.524248,-0.902155,0.314816,0.514066,-1.699219,0.514066
883.000000,2.282776,2.024000,5.351562,1.028624,0.184869,0.184869,205.076285,205.076285,0.543317,0.543317,-0.445297,0.286840,0.524915,2.000000,0.524915
884.000000,2.410553,2.006000,1.851562,1.948471,0.183810,0.183810,204.700751,204.700751,0.525190,0.525190,-0.873413,0.307748,0.519236,-3.500000,0.519236
885.000000,2.436066,1.988000,5.050781,1.363745,0.180170,0.180170,206.789511,206.789511,0.560914,0.560914,-1.064832,0.304571,0.535688,3.199219,0.535688
886.000000,2.326508,1.970000,5.953125,1.386235,0.177534,0.177534,204.090614,204.090614,0.534707,0.534707,-0.686102,0.298229,0.528777,0.902344,0.528777
887.000000,2.396103,1.952000,2.250000,2.008748,0.175089,0.175089,203.918710,203.918710,0.533423,0.533423,-1.050053,0.308843,0.530683,-3.703125,0.530683
888.000000,2.301346,1.934000,5.351562,1.047144,0.175298,0.175298,207.156836,207.156836,0.557777,0.557777,-0.850846,0.290956,0.539283,3.101562,0.539283
889.000000,2.451965,1.916000,1.652344,1.688607,0.173011,0.173011,205.244721,205.244721,0.532361,0.532361,-1.312348,0.317524,0.532332,-3.699219,0.532332
890.000000,2.158432,1.898000,7.152344,0.618658,0.170734,0.170734,207.469053,207.469053,0.565376,0.565376,-0.779576,0.273543,0.546444,5.500000,0.546444
891.000000,2.423157,1.880000,-0.148438,2.310550,0.167159,0.167159,204.606678,204.606678,0.525927,0.525927,-1.600260,0.318856,0.535770,-7.300781,0.535770
892.000000,2.318954,1.880000,5.050781,1.168814,0.166571,0.166571,209.087586,209.087586,0.594126,0.594126,-1.360786,0.289637,0.560408,5.199219,0.560408
893.000000,2.345169,1.880000,4.050781,1.333609,0.167745,0.167745,205.571888,205.571888,0.539577,0.539577,-1.070164,0.304926,0.540204,-1.000000,0.540204
894.000000,2.210892,1.880000,5.851562,1.124566,0.170465,0.170465,206.854373,206.854373,0.544346,0.544346,-0.700007,0.284955,0.539228,1.800781,0.539228
895.000000,2.453033,1.880000,1.550781,1.876659,0.169125,0.169125,205.849401,205.849401,0.533803,0.533803,-1.464433,0.319596,0.536716,-4.300781,0.536716
896.000000,2.255676,1.880000,5.851562,0.901549,0.168523,0.168523,207.944320,207.944320,0.569153,0.569153,-1.023532,0.286176,0.549952,4.300781,0.549952
897.000000,2.396027,1.880000,0.550781,2.019367,0.168415,0.168415,205.503010,205.503010,0.531670,0.531670,-1.391797,0.313110,0.536638,-5.300781,0.536638
898.000000,2.146759,1.880000,6.453125,0.861216,0.167159,0.167159,208.654268,208.654268,0.582990,0.582990,-0.904478,0.270135,0.556067,5.902344,0.556067
899.000000,2.443085,1.880000,1.953125,1.771200,0.168712,0.168712,205.667179,205.667179,0.529423,0.529423,-1.446551,0.319655,0.535512,-4.500000,0.535512
900.000000,2.329147,1.880000,2.851562,1.494946,0.169202,0.169202,207.961773,207.961773,0.564568,0.564568,-1.079989,0.296183,0.547678,0.898438,0.547678
901.000000,2.241776,1.880000,6.152344,0.840783,0.169895,0.169895,207.521525,207.521525,0.554713,0.554713,-0.875799,0.286902,0.543513,3.300781,0.543513
902.000000,2.603058,2.480000,2.652344,2.143679,0.212329,0.212329,205.315568,205.315568,0.528677,0.528677,-0.211243,0.315109,0.494906,-3.500000,0.494906
903.000000,2.704666,2.800000,10.050781,0.764103,0.249388,0.249388,201.566736,201.566736,0.587529,0.587529,-0.475349,0.295718,0.486185,7.398438,0.486185
904.000000,2.954422,2.800000,3.652344,2.486172,0.242186,0.242186,192.207321,192.207321,0.589471,0.589471,-0.445324,0.326257,0.492354,-6.398438,0.492354
905.000000,2.888763,2.800000,6.953125,1.325312,0.248939,0.248939,195.442168,195.442168,0.608780,0.608780,-0.170231,0.311655,0.493694,3.300781,0.493694
906.000000,2.941376,2.800000,5.050781,2.725232,0.244445,0.244445,193.625923,193.625923,0.603063,0.603063,-0.162334,0.320746,0.495211,-1.902344,0.495211
907.000000,2.933304,2.800000,6.152344,1.680450,0.243949,0.243949,193.564137,193.564137,0.610837,0.610837,-0.132419,0.318468,0.498184,1.101562,0.498184
908.000000,3.012680,2.800000,3.453125,2.554092,0.245981,0.245981,194.265270,194.265270,0.604415,0.604415,-0.303759,0.327448,0.494488,-2.699219,0.494488
909.000000,2.983337,2.800000,4.953125,2.020781,0.247935,0.247935,195.286176,195.286176,0.610882,0.610882,-0.213144,0.321909,0.495152,1.500000,0.495152
910.000000,2.894913,2.800000,3.453125,2.366860,0.247007,0.247007,194.479616,194.479616,0.606922,0.606922,-0.105139,0.313631,0.494543,-1.500000,0.494543
911.000000,2.890472,2.800000,4.152344,2.256222,0.252233,0.252233,196.224727,196.224727,0.603785,0.603785,-0.095202,0.311288,0.489545,0.699219,0.489545
912.000000,2.882141,2.800000,2.050781,2.224455,0.251312,0.251312,195.422992,195.422992,0.601962,0.601962,-0.119865,0.311202,0.489625,-2.101562,0.489625
913.000000,2.955353,2.800000,5.851562,1.918764,0.255306,0.255306,197.124615,197.124615,0.605862,0.605862,-0.278903,0.316355,0.487947,3.800781,0.487947
914.000000,2.874695,2.800000,4.050781,2.230930,0.244468,0.244468,193.280792,193.280792,0.605964,0.605964,-0.096406,0.312861,0.496164,-1.800781,0.496164
915.000000,2.909668,2.800000,4.750000,2.382455,0.251138,0.251138,195.564321,195.564321,0.602518,0.602518,-0.110738,0.314143,0.489943,0.699219,0.489943
916.000000,2.972198,2.800000,5.050781,2.021441,0.247363,0.247363,194.328947,194.328947,0.605371,0.605371,-0.179012,0.322156,0.493753,0.300781,0.493753
917.000000,2.944016,2.800000,5.652344,1.837652,0.247299,0.247299,194.557767,194.557767,0.606080,0.606080,-0.141709,0.318984,0.494039,0.601562,0.494039
918.000000,2.975616,2.800000,4.152344,2.279260,0.247062,0.247062,194.543402,194.543402,0.604616,0.604616,-0.201391,0.322837,0.493730,-1.500000,0.493730
919.000000,2.959259,2.800000,2.050781,2.549596,0.248750,0.248750,195.080387,195.080387,0.606778,0.606778,-0.195814,0.319774,0.493170,-2.101562,0.493170
920.000000,2.913605,2.800000,4.652344,1.836751,0.252168,0.252168,196.474348,196.474348,0.609923,0.609923,-0.162974,0.312552,0.491640,2.601562,0.491640
921.000000,2.932037,2.800000,1.953125,2.520468,0.249605,0.249605,195.216349,195.216349,0.603240,0.603240,-0.185991,0.317154,0.491340,-2.699219,0.491340
922.000000,2.905380,2.800000,4.351562,1.979246,0.253412,0.253412,197.036850,197.036850,0.609029,0.609029,-0.149161,0.311261,0.490412,2.398438,0.490412
923.000000,2.877213,2.800000,5.250000,1.975288,0.250459,0.250459,195.517759,195.517759,0.603133,0.603133,-0.085874,0.310837,0.490660,0.898438,0.490660
924.000000,2.867020,2.800000,5.152344,1.714990,0.248532,0.248532,194.836680,194.836680,0.602853,0.602853,-0.070790,0.310713,0.492023,-0.097656,0.492023
925.000000,2.892487,2.800000,3.550781,1.976080,0.250267,0.250267,195.475764,195.475764,0.600978,0.600978,-0.111698,0.313023,0.490082,-1.601562,0.490082
926.000000,3.001617,2.800000,5.050781,2.184024,0.253433,0.253433,196.477377,196.477377,0.602469,0.602469,-0.254430,0.322943,0.488207,1.500000,0.488207
927.000000,2.924149,2.800000,4.652344,1.772842,0.243889,0.243889,193.722116,193.722116,0.610507,0.610507,-0.113634,0.317572,0.498121,-0.398438,0.498121
928.000000,2.902390,2.800000,3.953125,2.064095,0.248882,0.248882,195.160996,195.160996,0.604250,0.604250,-0.100214,0.314087,0.492226,-0.699219,0.492226
929.000000,2.948486,2.800000,3.453125,1.740699,0.251451,0.251451,196.007552,196.007552,0.603968,0.603968,-0.152513,0.317878,0.490193,-0.500000,0.490193
930.000000,2.979401,2.800000,5.453125,2.164614,0.253005,0.253005,196.448679,196.448679,0.605401,0.605401,-0.228849,0.320147,0.489507,2.000000,0.489507
931.000000,2.990036,2.800000,4.550781,2.180862,0.243794,0.243794,193.573045,193.573045,0.609291,0.609291,-0.209900,0.325037,0.497791,-0.902344,0.497791
932.000000,2.913239,2.800000,5.750000,1.868303,0.245764,0.245764,194.627436,194.627436,0.610245,0.610245,-0.113681,0.315528,0.496597,1.199219,0.496597
933.000000,2.977203,2.800000,3.851562,2.370300,0.246498,0.246498,194.363140,194.363140,0.604997,0.604997,-0.214004,0.323209,0.494287,-1.898438,0.494287
934.000000,2.901917,2.800000,6.050781,1.667783,0.247569,0.247569,195.104322,195.104322,0.609585,0.609585,-0.131735,0.313567,0.495001,2.199219,0.495001
935.000000,2.862411,2.800000,3.152344,2.632995,0.245423,0.245423,194.248714,194.248714,0.605141,0.605141,-0.131170,0.311234,0.495157,-2.898438,0.495157
936.000000,2.902054,2.800000,6.550781,1.678662,0.251510,0.251510,196.093043,196.093043,0.606093,0.606093,-0.190331,0.312408,0.490859,3.398438,0.490859
937.000000,2.805481,2.800000,5.453125,1.772971,0.245154,0.245154,193.865628,193.865628,0.604005,0.604005,-0.059215,0.305401,0.494983,-1.097656,0.494983
938.000000,2.948471,2.800000,2.351562,2.662024,0.250582,0.250582,195.304789,195.304789,0.598825,0.598825,-0.228089,0.319380,0.489120,-3.101562,0.489120
939.000000,2.907776,2.800000,3.250000,2.259517,0.250410,0.250410,196.229172,196.229172,0.610647,0.610647,-0.107487,0.312618,0.493202,0.898438,0.493202
940.000000,2.902191,2.800000,4.851562,1.925669,0.251047,0.251047,196.112864,196.112864,0.606263,0.606263,-0.118715,0.312610,0.491264,1.601562,0.491264
941.000000,2.974823,2.800000,4.250000,2.070286,0.249204,0.249204,195.114659,195.114659,0.603688,0.603688,-0.187883,0.321885,0.491794,-0.601562,0.491794
942.000000,2.995041,2.803333,4.351562,1.941016,0.247838,0.247838,195.156599,195.156599,0.609115,0.609115,-0.209118,0.323596,0.494640,0.101562,0.494640
943.000000,2.959778,2.806667,4.953125,1.977530,0.249838,0.249838,195.621862,195.621862,0.607828,0.607828,-0.155554,0.319076,0.492697,0.601562,0.492697
944.000000,2.911560,2.810000,3.550781,2.376797,0.247221,0.247221,194.573490,194.573490,0.608776,0.608776,-0.107815,0.314945,0.494997,-1.402344,0.494997
945.000000,2.925491,2.813333,4.851562,2.089019,0.252905,0.252905,195.825976,195.825976,0.605997,0.605997,-0.123107,0.314280,0.489782,1.300781,0.489782
946.000000,2.859024,2.816667,4.652344,2.025945,0.248627,0.248627,194.591301,194.591301,0.608660,0.608660,-0.057434,0.308618,0.493890,-0.199219,0.493890
947.000000,2.945328,2.820000,4.550781,2.484179,0.252440,0.252440,195.526541,195.526541,0.604470,0.604470,-0.122965,0.316953,0.489619,-0.101562,0.489619
948.000000,2.875931,2.823333,4.152344,2.256432,0.248891,0.248891,194.194155,194.194155,0.610993,0.610993,-0.061679,0.309843,0.494464,-0.398438,0.494464
949.000000,3.006226,2.826667,4.050781,2.602739,0.254552,0.254552,195.688503,195.688503,0.605239,0.605239,-0.198429,0.322302,0.488299,-0.101562,0.488299
950.000000,3.003128,2.830000,4.152344,2.001386,0.249033,0.249033,194.350866,194.350866,0.614891,0.614891,-0.177885,0.322654,0.495642,0.101562,0.495642
951.000000,2.980286,2.833333,4.152344,2.687023,0.252469,0.252469,195.351218,195.351218,0.611181,0.611181,-0.145224,0.319297,0.491831,0.000000,0.491831
952.000000,2.958435,2.836667,5.050781,2.399156,0.250472,0.250472,194.111632,194.111632,0.613618,0.613618,-0.118834,0.317418,0.494136,0.898438,0.494136
953.000000,2.885956,2.840000,4.453125,1.966479,0.250096,0.250096,193.838066,193.838066,0.612885,0.612885,-0.060470,0.309967,0.494178,-0.597656,0.494178
954.000000,2.929199,2.843333,4.453125,2.329845,0.256646,0.256646,195.818730,195.818730,0.606269,0.606269,-0.091660,0.312835,0.487089,0.000000,0.487089
955.000000,2.964493,2.846667,3.453125,2.156856,0.254250,0.254250,194.796336,194.796336,0.610859,0.610859,-0.121263,0.316812,0.490394,-1.000000,0.490394
956.000000,2.963165,2.850000,4.351562,2.551348,0.258330,0.258330,195.894066,195.894066,0.609223,0.609223,-0.122554,0.315051,0.486830,0.898438,0.486830
957.000000,2.977646,2.853333,5.453125,2.427847,0.252930,0.252930,194.090953,194.090953,0.614226,0.614226,-0.126457,0.318160,0.492490,1.101562,0.492490
958.000000,2.943024,2.856667,4.851562,1.701446,0.251754,0.251754,193.345222,193.345222,0.613411,0.613411,-0.083642,0.315191,0.493103,-0.601562,0.493103
959.000000,3.052505,2.860000,2.351562,2.453392,0.257323,0.257323,195.305165,195.305165,0.608279,0.608279,-0.270824,0.325244,0.487258,-2.500000,0.487258
960.000000,3.004776,2.863333,3.851562,2.282460,0.257531,0.257531,195.785969,195.785969,0.618771,0.618771,-0.158532,0.317900,0.490563,1.500000,0.490563
961.000000,3.003387,2.866667,3.851562,2.486498,0.255381,0.255381,194.658608,194.658608,0.616106,0.616106,-0.132693,0.319333,0.491281,0.000000,0.491281
962.000000,3.085251,2.870000,4.550781,2.424598,0.255218,0.255218,194.325451,194.325451,0.617098,0.617098,-0.257573,0.327907,0.491728,0.699219,0.491728
963.000000,2.982117,2.873333,5.953125,1.884418,0.251808,0.251808,193.261248,193.261248,0.620618,0.620618,-0.112988,0.317862,0.495427,1.402344,0.495427
964.000000,2.981140,2.876667,3.652344,2.250006,0.253502,0.253502,193.307871,193.307871,0.613544,0.613544,-0.138919,0.318398,0.491838,-2.300781,0.491838
965.000000,3.065552,2.880000,4.750000,2.298319,0.260080,0.260080,195.184853,195.184853,0.614042,0.614042,-0.219490,0.324072,0.487137,1.097656,0.487137
966.000000,2.930847,2.883333,3.652344,2.634764,0.254237,0.254237,193.455504,193.455504,0.619742,0.619742,-0.068098,0.311427,0.493323,-1.097656,0.493323
967.000000,2.991531,2.886667,3.152344,2.753980,0.259830,0.259830,194.581791,194.581791,0.615558,0.615558,-0.107148,0.316058,0.487819,-0.500000,0.487819
968.000000,3.021011,2.890000,4.050781,2.565317,0.259411,0.259411,194.509909,194.509909,0.618563,0.618563,-0.136041,0.318759,0.489112,0.898438,0.489112
969.000000,3.011093,2.893333,4.550781,2.026975,0.257891,0.257891,193.965712,193.965712,0.619121,0.619121,-0.114406,0.318324,0.490412,0.500000,0.490412
970.000000,3.044617,2.896667,2.953125,2.471347,0.258182,0.258182,194.151630,194.151630,0.617950,0.617950,-0.168792,0.321970,0.489815,-1.597656,0.489815
971.000000,3.138138,2.900000,4.652344,2.876728,0.261080,0.261080,194.893227,194.893227,0.619971,0.619971,-0.328056,0.329993,0.488350,1.699219,0.488350
972.000000,3.007324,2.903333,3.550781,2.321374,0.251811,0.251811,191.916672,191.916672,0.627713,0.627713,-0.100331,0.319080,0.497734,-1.101562,0.497734
973.000000,3.044235,2.906667,4.351562,2.818482,0.262472,0.262472,194.826449,194.826449,0.618311,0.618311,-0.147026,0.319792,0.486792,0.800781,0.486792
974.000000,3.017838,2.910000,4.453125,2.700386,0.257078,0.257078,192.583525,192.583525,0.622642,0.622642,-0.099423,0.318706,0.492162,0.101562,0.492162
975.000000,3.016891,2.913333,5.050781,2.238700,0.259370,0.259370,193.044422,193.044422,0.620176,0.620176,-0.102236,0.318015,0.489669,0.597656,0.489669
976.000000,3.081635,2.916667,3.652344,2.777545,0.259860,0.259860,193.204543,193.204543,0.619100,0.619100,-0.188507,0.324825,0.488958,-1.398438,0.488958
977.000000,3.124481,2.920000,4.750000,2.905476,0.259188,0.259188,193.327540,193.327540,0.625037,0.625037,-0.243088,0.328423,0.491388,1.097656,0.491388
978.000000,3.071274,2.923333,4.453125,2.794731,0.255736,0.255736,191.933874,191.933874,0.627158,0.627158,-0.141666,0.324063,0.494625,-0.296875,0.494625
979.000000,3.162888,2.926667,3.152344,2.724249,0.257310,0.257310,192.352301,192.352301,0.626352,0.626352,-0.305271,0.333114,0.493198,-1.300781,0.493198
980.000000,3.213058,2.930000,4.953125,2.535191,0.260134,0.260134,193.515996,193.515996,0.628375,0.628375,-0.425176,0.336540,0.491777,1.800781,0.491777
981.000000,3.151855,2.933333,4.050781,2.637036,0.254764,0.254764,191.679062,191.679062,0.630375,0.630375,-0.259642,0.332363,0.496388,-0.902344,0.496388
982.000000,3.154999,2.936667,3.750000,2.863812,0.258580,0.258580,192.776181,192.776181,0.629011,0.629011,-0.257024,0.331090,0.493124,-0.300781,0.493124
983.000000,3.144882,2.940000,5.750000,2.429407,0.260177,0.260177,192.605899,192.605899,0.627824,0.627824,-0.265363,0.329493,0.491567,2.000000,0.491567
984.000000,3.146103,2.943333,5.453125,2.313704,0.256205,0.256205,191.366926,191.366926,0.628632,0.628632,-0.225537,0.331411,0.494755,-0.296875,0.494755
985.000000,3.113327,2.946667,5.050781,2.565706,0.258955,0.258955,192.024501,192.024501,0.627306,0.627306,-0.170375,0.326890,0.492296,-0.402344,0.492296
986.000000,3.187988,2.950000,4.453125,2.626345,0.261275,0.261275,192.229630,192.229630,0.625834,0.625834,-0.302326,0.333886,0.490118,-0.597656,0.490118
987.000000,3.132889,2.953333,5.453125,1.754985,0.259825,0.259825,192.157314,192.157314,0.629960,0.629960,-0.196634,0.327962,0.492515,1.000000,0.492515
988.000000,3.228394,2.956667,4.652344,2.455220,0.263252,0.263252,192.919061,192.919061,0.623735,0.623735,-0.382905,0.337574,0.487996,-0.800781,0.487996
989.000000,3.175400,2.960000,6.652344,1.771326,0.260606,0.260606,192.113982,192.113982,0.630069,0.630069,-0.283519,0.332003,0.491979,2.000000,0.491979
990.000000,3.145615,2.963333,3.953125,2.498453,0.258512,0.258512,191.117702,191.117702,0.627698,0.627698,-0.249680,0.330416,0.492748,-2.699219,0.492748
991.000000,3.163849,2.966667,5.250000,2.170000,0.264984,0.264984,193.276402,193.276402,0.629253,0.629253,-0.238282,0.328825,0.488532,1.296875,0.488532
992.000000,3.074432,2.970000,6.753906,1.844711,0.262268,0.262268,192.200300,192.200300,0.629415,0.629415,-0.115429,0.320787,0.490554,1.503906,0.490554
993.000000,3.157990,2.973333,5.851562,1.898642,0.262085,0.262085,191.681441,191.681441,0.624970,0.624970,-0.207396,0.330527,0.489246,-0.902344,0.489246
994.000000,3.186691,2.976667,5.152344,2.463014,0.263374,0.263374,192.283312,192.283312,0.628253,0.628253,-0.249166,0.332199,0.489374,-0.699219,0.489374
995.000000,3.200668,2.980000,4.152344,2.535300,0.262965,0.262965,191.929148,191.929148,0.631798,0.631798,-0.271063,0.333109,0.490816,-1.000000,0.490816
996.000000,3.223969,2.983333,5.152344,2.539170,0.264801,0.264801,192.644913,192.644913,0.632924,0.632924,-0.313340,0.334386,0.489848,1.000000,0.489848
997.000000,3.246872,2.986667,5.453125,1.549687,0.261958,0.261958,191.470887,191.470887,0.634112,0.634112,-0.344136,0.337926,0.492295,0.300781,0.492295
998.000000,3.245636,2.990000,3.953125,2.367158,0.265222,0.265222,192.388165,192.388165,0.629689,0.629689,-0.357576,0.337113,0.488500,-1.500000,0.488500
999.000000,3.204514,2.993333,5.050781,2.371485,0.266125,0.266125,192.854879,192.854879,0.634263,0.634263,-0.257562,0.331441,0.489325,1.097656,0.489325


==> Figures/Data/PlotEpisode/RLVSR_30091MP51.csv <==
1.000000,2.800000,2.794617,3.750000,4.119873,0.577849,196.749625,-0.181925,-0.000000,0.000000,3.597656
2.000000,3.100000,2.876770,3.652344,3.864815,0.569708,192.676765,-0.143523,0.000000,0.000000,-0.097656
3.000000,3.400000,3.226181,4.152344,3.902607,0.571599,188.982402,-0.123822,0.200634,0.000000,0.500000
4.000000,3.700000,3.542328,5.050781,5.524688,0.645824,184.798935,-0.666424,0.191568,0.000000,0.898438
5.000000,3.900000,3.822067,4.453125,5.918577,0.662079,179.408169,-0.654959,0.250840,0.000000,-0.597656
6.000000,3.900000,3.677277,3.851562,5.505674,0.640323,175.302418,-0.704107,0.283925,0.000000,-0.601562
7.000000,3.900000,3.927597,4.050781,5.763717,0.643284,175.418837,-0.617430,0.282007,0.000000,0.199219
8.000000,3.900000,3.886734,5.250000,5.822847,0.633754,175.193460,-0.649651,0.284103,0.000000,1.199219
9.000000,3.900000,3.854004,5.550781,5.028007,0.638143,175.737054,-0.076070,0.280275,0.000000,0.300781
10.000000,3.900000,3.787506,5.152344,5.048895,0.639103,175.726809,-0.134297,0.280676,0.000000,-0.398438
11.000000,3.900000,3.822250,2.351562,6.850097,0.640937,175.982544,-0.844165,0.279125,0.000000,-2.800781
12.000000,3.900000,3.836121,3.351562,7.078357,0.632795,174.612137,-0.776893,0.288886,0.000000,1.000000
13.000000,3.900000,3.766083,3.250000,6.295257,0.632823,175.379375,-0.709150,0.282045,0.000000,-0.101562
14.000000,3.900000,3.704437,3.750000,6.553094,0.635916,175.993943,-0.782506,0.277113,0.000000,0.500000
15.000000,3.900000,3.875534,4.250000,6.292794,0.643753,175.408437,-0.676359,0.282738,0.000000,0.500000
16.000000,3.900000,3.824951,4.050781,6.231124,0.637657,174.992122,-0.677366,0.286317,0.000000,-0.199219
17.000000,3.900000,3.820480,2.652344,5.801892,0.636145,175.512804,-0.672241,0.281580,0.000000,-1.398438
18.000000,3.900000,3.792053,3.550781,5.431900,0.631840,175.536127,-0.624806,0.281579,0.000000,0.898438
19.000000,3.900000,3.687958,1.953125,5.789132,0.637417,175.245508,-0.763278,0.283519,0.000000,-1.597656
20.000000,3.900000,3.750595,2.152344,6.680949,0.637106,175.040032,-0.758590,0.284943,0.000000,0.199219
21.000000,3.900000,3.863831,2.953125,6.614966,0.636334,174.974434,-0.717151,0.284804,0.000000,0.800781
22.000000,3.900000,3.714539,4.152344,5.059986,0.633848,175.080914,-0.232543,0.284342,0.000000,1.199219
23.000000,3.900000,3.779205,4.750000,5.265460,0.640065,176.350287,-0.605850,0.274233,0.000000,0.597656
24.000000,3.900000,3.686722,5.250000,5.601735,0.639092,176.254858,-0.702520,0.276153,0.000000,0.500000
25.000000,3.900000,3.658844,4.652344,5.626597,0.645563,176.390641,-0.733143,0.275167,0.000000,-0.597656
26.000000,3.900000,3.785675,5.152344,5.713367,0.645791,176.512225,-0.646806,0.274411,0.000000,0.500000
27.000000,3.900000,3.701248,2.652344,6.461453,0.642345,175.558032,-0.865097,0.281311,0.000000,-2.500000
28.000000,3.900000,3.807266,2.953125,6.180596,0.639920,175.023895,-0.680342,0.285861,0.000000,0.300781
29.000000,3.900000,3.929459,5.953125,5.827818,0.634947,175.166324,-0.733689,0.284315,0.000000,3.000000
30.000000,3.900000,3.865250,3.550781,6.938875,0.639031,175.619503,-0.825316,0.281085,0.000000,-2.402344
31.000000,3.900000,3.962784,3.851562,6.117635,0.634712,175.132661,-0.657516,0.283168,0.000000,0.300781
32.000000,3.900000,3.810623,2.550781,6.488526,0.630304,175.140683,-0.739044,0.283320,0.000000,-1.300781
33.000000,3.900000,3.818878,4.250000,6.245584,0.632010,175.161602,-0.732073,0.281077,0.000000,1.699219
34.000000,3.900000,3.895218,3.453125,5.521548,0.639612,175.705514,-0.603972,0.278635,0.000000,-0.796875
35.000000,3.900000,3.800491,4.453125,5.198810,0.629766,175.598042,-0.591594,0.281108,0.000000,1.000000
36.000000,3.900000,3.995377,5.652344,5.993898,0.638767,175.624641,-0.681169,0.281256,0.000000,1.199219
37.000000,3.900000,3.842621,4.550781,5.068920,0.635708,175.306594,-0.190306,0.284282,0.000000,-1.101562
38.000000,3.900000,3.778015,3.953125,5.743828,0.637067,175.885713,-0.654904,0.280137,0.000000,-0.597656
39.000000,3.900000,3.681808,5.152344,5.674727,0.638979,175.409309,-0.737683,0.283153,0.000000,1.199219
40.000000,3.900000,3.794510,5.050781,5.299599,0.645841,176.189629,-0.596418,0.277189,0.000000,-0.101562
41.000000,3.900000,3.836166,3.550781,6.097972,0.639813,176.365928,-0.702054,0.276027,0.000000,-1.500000
42.000000,3.100000,3.049194,-2.750000,7.393873,0.566982,183.040906,-1.575981,0.185248,0.000000,-6.300781
43.000000,3.025087,3.351425,2.050781,5.787930,0.591820,188.825161,-0.987185,0.096864,0.000000,4.800781
44.000000,3.050174,3.146942,0.750000,6.059339,0.575352,188.164272,-0.703836,0.106836,0.000000,-1.300781
45.000000,3.075260,3.100540,1.652344,4.982715,0.552635,187.555443,-0.070925,0.113468,0.000000,0.902344
46.000000,3.100347,3.210037,3.351562,5.411978,0.542959,187.184765,-0.658368,0.140611,0.000000,1.699219
47.000000,3.125434,3.097336,2.351562,4.560091,0.537726,187.127424,-0.074641,0.144071,0.000000,-1.000000
48.000000,3.150246,3.099228,2.550781,3.333650,0.541541,186.799880,-0.061979,0.168379,0.000000,0.199219
49.000000,3.175058,3.083557,5.050781,3.347075,0.528136,186.347042,-0.166828,0.204692,0.000000,2.500000
50.000000,3.199870,3.206299,3.453125,3.623087,0.532878,186.560106,-0.101251,0.217292,0.000000,-1.597656
51.000000,3.224682,3.155594,1.453125,4.878109,0.538963,186.006797,-0.133956,0.197391,0.000000,-2.000000
52.000000,3.249494,3.267273,3.351562,4.662459,0.546891,185.654516,-0.114319,0.176538,0.000000,1.898438
53.000000,3.273759,3.272919,4.550781,4.152713,0.549652,185.411692,-0.079045,0.185473,0.000000,1.199219
54.000000,3.298025,3.254440,3.750000,3.943081,0.551308,185.275177,-0.069587,0.196852,0.000000,-0.800781
55.000000,3.322290,3.305344,5.953125,4.127917,0.556998,185.077970,-0.131753,0.197713,0.000000,2.203125
56.000000,3.346555,3.254059,3.351562,4.562447,0.559365,184.793631,-0.169291,0.202548,0.000000,-2.601562
57.000000,3.370820,3.211746,3.652344,5.680470,0.567875,184.495497,-0.669583,0.196142,0.000000,0.300781
58.000000,3.394273,3.404999,2.453125,4.658380,0.576497,184.165751,-0.079214,0.194645,0.000000,-1.199219
59.000000,3.417726,3.292419,2.750000,5.379567,0.567966,183.347321,-0.617002,0.200096,0.000000,0.296875
60.000000,3.441179,3.337402,2.550781,5.718474,0.578811,183.372769,-0.640062,0.200719,0.000000,-0.199219
61.000000,3.464631,3.390823,3.550781,5.404234,0.583158,182.885609,-0.615540,0.202952,0.000000,1.000000
62.000000,3.488084,3.517334,4.152344,5.108964,0.586615,182.970157,-0.353865,0.204986,0.000000,0.601562
63.000000,3.510467,3.405502,3.550781,4.812589,0.584735,182.316094,-0.083095,0.211464,0.000000,-0.601562
64.000000,3.532850,3.513412,3.250000,5.468013,0.591526,182.285495,-0.590950,0.215740,0.000000,-0.300781
65.000000,3.555234,3.498032,2.652344,5.699236,0.590982,181.338281,-0.626189,0.220818,0.000000,-0.597656
66.000000,3.577617,3.634323,3.652344,5.780375,0.594364,181.061850,-0.641897,0.223442,0.000000,1.000000
67.000000,3.600000,3.463913,2.851562,5.946689,0.594964,180.744772,-0.689801,0.225905,0.000000,-0.800781
68.000000,3.621068,3.583054,4.953125,4.839878,0.604384,180.568425,-0.128303,0.230446,0.000000,2.101562
69.000000,3.642137,3.612778,3.953125,5.912211,0.605634,180.182792,-0.654443,0.238836,0.000000,-1.000000
70.000000,3.663205,3.628922,4.453125,5.348916,0.606623,179.464458,-0.583763,0.243182,0.000000,0.500000
71.000000,3.684274,3.533600,4.351562,5.234470,0.607024,179.009029,-0.612921,0.248396,0.000000,-0.101562
72.000000,3.705342,3.526611,3.453125,5.095785,0.615062,178.988266,-0.366242,0.250309,0.000000,-0.898438
73.000000,3.724865,3.726440,4.652344,5.878508,0.617578,178.464219,-0.656413,0.256006,0.000000,1.199219
74.000000,3.744388,3.713287,3.453125,5.997608,0.616561,178.285221,-0.670795,0.258271,0.000000,-1.199219
75.000000,3.763911,3.828094,5.351562,5.228887,0.616265,177.622879,-0.628749,0.262984,0.000000,1.898438
76.000000,3.783434,3.695984,5.250000,5.008914,0.617029,177.766069,-0.071058,0.259097,0.000000,-0.101562
77.000000,3.802957,3.697571,3.953125,6.084378,0.628926,177.996677,-0.707459,0.262219,0.000000,-1.296875
78.000000,3.820720,3.662308,4.152344,6.573875,0.629573,176.681192,-0.754757,0.272130,0.000000,0.199219
79.000000,3.838484,3.772369,4.050781,5.560842,0.636120,176.238184,-0.608353,0.277088,0.000000,-0.101562
80.000000,3.856247,3.815811,5.250000,6.338243,0.632440,175.948344,-0.706350,0.279275,0.000000,1.199219
81.000000,3.874010,3.996216,5.652344,5.623612,0.638709,175.911247,-0.630843,0.280019,0.000000,0.402344
82.000000,3.891774,3.927399,3.453125,6.463881,0.632903,175.669477,-0.764947,0.280324,0.000000,-2.199219
83.000000,3.907583,3.803757,2.851562,6.417027,0.633043,175.093916,-0.712685,0.284212,0.000000,-0.601562
84.000000,3.923392,3.862320,3.152344,7.724454,0.639987,175.019769,-0.822753,0.285583,0.000000,0.300781
85.000000,3.939202,3.766190,1.652344,7.330461,0.642243,174.629476,-0.880990,0.287137,0.000000,-1.500000
86.000000,3.955011,3.805908,3.250000,7.321615,0.643362,174.027346,-0.868884,0.292154,0.000000,1.597656
87.000000,3.970820,3.990936,6.351562,6.450040,0.652408,173.898955,-0.799574,0.293283,0.000000,3.101562
88.000000,3.984502,4.122910,6.851562,6.621292,0.655799,174.304292,-0.739690,0.290965,0.000000,0.500000
89.000000,3.998184,4.033524,5.453125,6.669111,0.652121,174.239675,-0.743806,0.290815,0.000000,-1.398438
90.000000,4.011866,3.972504,4.550781,6.741304,0.654382,173.957592,-0.732970,0.291803,0.000000,-0.902344
91.000000,4.025548,3.861069,4.351562,5.971773,0.657121,173.513808,-0.696649,0.293774,0.000000,-0.199219
92.000000,4.039230,3.887039,3.953125,6.481814,0.663887,174.024638,-0.742058,0.288999,0.000000,-0.398438
93.000000,4.050635,3.899551,4.550781,6.075156,0.664621,173.362856,-0.704598,0.293035,0.000000,0.597656
94.000000,4.062040,3.904800,5.652344,5.887327,0.669361,173.247666,-0.706924,0.293323,0.000000,1.101562
95.000000,4.073445,3.958862,4.453125,5.692439,0.672464,173.696531,-0.666623,0.288591,0.000000,-1.199219
96.000000,4.084850,3.832428,2.953125,6.178777,0.667019,172.769548,-0.832207,0.294179,0.000000,-1.500000
97.000000,4.096255,3.942352,3.652344,6.564286,0.671676,172.295993,-0.757482,0.295033,0.000000,0.699219
98.000000,4.105257,3.916000,3.652344,6.516633,0.673758,172.175003,-0.768362,0.296811,0.000000,0.000000
99.000000,4.114260,3.947723,3.750000,7.455039,0.677310,171.912246,-0.845851,0.296978,0.000000,0.097656
100.000000,4.123263,4.029434,5.250000,6.900654,0.680375,171.642533,-0.792631,0.298518,0.000000,1.500000
101.000000,4.132265,4.039215,4.851562,7.183058,0.683884,171.960835,-0.781071,0.296727,0.000000,-0.398438
102.000000,4.141268,4.031372,3.250000,6.940935,0.685564,171.693359,-0.809221,0.297555,0.000000,-1.601562
103.000000,4.147770,3.995377,3.652344,8.000324,0.679890,171.283016,-0.893136,0.297589,0.000000,0.402344
104.000000,4.154272,4.018433,2.550781,8.072979,0.687265,171.086164,-0.911932,0.299229,0.000000,-1.101562
105.000000,4.160773,3.891129,1.750000,6.802118,0.683562,170.793980,-0.884071,0.303160,0.000000,-0.800781
106.000000,4.167275,4.029037,3.851562,6.723638,0.685082,170.981767,-0.829523,0.296255,0.000000,2.101562
107.000000,4.173777,4.019333,5.050781,6.495416,0.687356,171.350480,-0.768790,0.293052,0.000000,1.199219
108.000000,4.177707,4.089584,4.351562,6.425180,0.691601,171.434196,-0.709256,0.294250,0.000000,-0.699219
109.000000,4.181637,3.998932,5.152344,6.085227,0.686785,171.248722,-0.732032,0.294868,0.000000,0.800781
110.000000,4.185567,4.033066,4.152344,6.760452,0.694422,171.343219,-0.786339,0.293099,0.000000,-1.000000
111.000000,4.189496,3.874939,3.453125,7.012038,0.690630,171.017481,-0.945180,0.294878,0.000000,-0.699219
112.000000,4.193426,4.067398,6.550781,6.491468,0.698159,171.118047,-0.839182,0.292358,0.000000,3.097656
113.000000,4.194741,4.005051,3.550781,7.908001,0.696419,171.353756,-1.019526,0.293135,0.000000,-3.000000
114.000000,4.196056,4.132355,4.152344,8.063669,0.697591,170.378826,-0.862672,0.297247,0.000000,0.601562
115.000000,4.197371,4.068619,3.453125,8.131568,0.697072,170.382925,-0.899508,0.298317,0.000000,-0.699219
116.000000,4.198685,4.154449,4.453125,8.143740,0.700495,170.097725,-0.878753,0.298818,0.000000,1.000000
117.000000,4.200000,4.125565,3.750000,7.490025,0.696495,170.425449,-0.811125,0.298958,0.000000,-0.703125
118.000000,4.198685,3.919571,3.550781,7.190111,0.693466,170.380198,-0.917805,0.298242,0.000000,-0.199219
119.000000,4.197371,4.045044,3.050781,8.052170,0.698687,170.772176,-0.900857,0.293528,0.000000,-0.500000
120.000000,4.196056,3.942307,2.351562,7.501996,0.693314,170.363996,-0.932962,0.298336,0.000000,-0.699219
121.000000,4.194741,3.989685,3.652344,7.142167,0.689007,170.403891,-0.884915,0.304506,0.000000,1.300781
122.000000,4.193426,4.036194,4.050781,6.084096,0.696010,170.569464,-0.705305,0.295700,0.000000,0.398438
123.000000,4.189496,3.932999,4.351562,7.506006,0.691489,170.796995,-0.927822,0.294925,0.000000,0.300781
124.000000,4.185567,3.915298,3.050781,6.085010,0.696518,171.323510,-0.830885,0.289963,0.000000,-1.300781
125.000000,4.181637,3.944382,5.453125,5.739720,0.683813,171.526442,-0.818399,0.287401,0.000000,2.402344
126.000000,4.177707,3.991119,5.550781,6.297646,0.694681,171.680718,-0.744587,0.288412,0.000000,0.097656
127.000000,4.173777,4.022934,3.953125,7.637494,0.692952,171.536877,-0.901212,0.292803,0.000000,-1.597656
128.000000,4.167275,4.004028,2.953125,8.502171,0.689707,170.997308,-0.967871,0.297273,0.000000,-1.000000
129.000000,4.160773,4.026718,3.152344,7.207811,0.681388,170.790359,-0.813770,0.308893,0.000000,0.199219
130.000000,4.154272,4.069672,4.750000,5.667462,0.683338,170.827614,-0.670109,0.299275,0.000000,1.597656
131.000000,4.147770,4.057922,4.453125,6.965034,0.682926,171.927873,-0.755508,0.291877,0.000000,-0.296875
132.000000,4.141268,3.882172,1.652344,7.284110,0.680435,171.519036,-1.011307,0.296927,0.000000,-2.800781
133.000000,4.132265,3.980377,4.050781,7.584567,0.676161,171.111296,-0.940318,0.301752,0.000000,2.398438
134.000000,4.123263,3.950699,3.453125,7.591989,0.679225,171.673778,-0.870767,0.297669,0.000000,-0.597656
135.000000,4.114260,4.057419,4.550781,7.496166,0.678102,171.629074,-0.820490,0.298071,0.000000,1.097656
136.000000,4.105257,3.852036,3.250000,6.811213,0.675311,171.727636,-0.887182,0.299613,0.000000,-1.300781
137.000000,4.096255,3.901428,3.652344,5.470829,0.674011,171.974010,-0.671735,0.296145,0.000000,0.402344
138.000000,4.084850,3.952621,3.453125,6.715541,0.670755,172.965566,-0.750337,0.289317,0.000000,-0.199219
139.000000,4.073445,3.945129,4.250000,6.529932,0.668474,172.191668,-0.742090,0.297995,0.000000,0.796875
140.000000,4.062040,3.897568,2.750000,6.973789,0.669575,172.553580,-0.839555,0.296351,0.000000,-1.500000
141.000000,4.050635,3.841156,3.750000,6.619666,0.661693,172.492891,-0.815057,0.296930,0.000000,1.000000
142.000000,4.039230,3.896423,3.250000,7.060299,0.660971,173.403258,-0.795446,0.289910,0.000000,-0.500000
143.000000,4.025548,3.822678,1.453125,6.845422,0.657965,172.715688,-0.871122,0.297046,0.000000,-1.796875
144.000000,4.011866,3.984680,4.152344,7.953069,0.654688,172.751425,-0.937237,0.297503,0.000000,2.699219
145.000000,3.998184,3.775391,3.152344,5.674739,0.652720,173.377798,-0.732555,0.295075,0.000000,-1.000000
146.000000,3.984502,3.808945,2.652344,6.598115,0.651487,174.094343,-0.771649,0.288113,0.000000,-0.500000
147.000000,3.970820,3.836945,2.550781,6.185391,0.650108,173.709610,-0.698970,0.293110,0.000000,-0.101562
148.000000,3.955011,3.864670,2.250000,7.155538,0.643713,173.970690,-0.775741,0.291439,0.000000,-0.300781
149.000000,3.939202,3.833191,2.550781,5.421183,0.636388,173.911013,-0.608549,0.291834,0.000000,0.300781
150.000000,3.923392,3.913315,4.152344,6.964154,0.636229,174.588587,-0.783164,0.287655,0.000000,1.601562
151.000000,3.907583,3.822601,3.250000,6.137972,0.636115,174.818854,-0.686543,0.287326,0.000000,-0.902344
152.000000,3.891774,3.677017,2.851562,7.227275,0.634893,175.001646,-0.864791,0.285167,0.000000,-0.398438
153.000000,3.874010,3.826767,3.953125,7.174823,0.639101,175.470573,-0.787751,0.280818,0.000000,1.101562
154.000000,3.856247,3.735626,2.953125,5.904408,0.629628,175.544392,-0.683341,0.279414,0.000000,-1.000000
155.000000,3.838484,3.736526,4.050781,5.563262,0.625017,175.857489,-0.643786,0.276286,0.000000,1.097656
156.000000,3.820720,3.841675,5.652344,6.203318,0.624878,176.613339,-0.707552,0.272748,0.000000,1.601562
157.000000,3.802957,3.779495,3.851562,6.027615,0.623617,176.773264,-0.702899,0.270692,0.000000,-1.800781
158.000000,3.783434,3.712784,3.953125,6.230798,0.618918,176.862401,-0.675503,0.268928,0.000000,0.101562
159.000000,3.763911,3.679672,4.453125,5.368693,0.618205,177.289740,-0.599255,0.265156,0.000000,0.500000
160.000000,3.744388,3.720688,4.250000,6.657948,0.614983,178.142158,-0.708178,0.259129,0.000000,-0.203125
161.000000,3.724865,3.647980,3.453125,6.008282,0.613523,177.809345,-0.668422,0.257667,0.000000,-0.796875
162.000000,3.705342,3.727905,4.250000,6.010008,0.611188,178.273247,-0.653779,0.254262,0.000000,0.796875
163.000000,3.684274,3.635284,3.152344,5.623555,0.605073,178.585729,-0.632512,0.250994,0.000000,-1.097656
164.000000,3.663205,3.681335,4.550781,5.572782,0.601927,178.938661,-0.634485,0.248487,0.000000,1.398438
165.000000,3.642137,3.622559,3.851562,5.400457,0.599659,179.311085,-0.591240,0.244645,0.000000,-0.699219
166.000000,3.621068,3.678101,4.851562,5.752873,0.595547,179.500412,-0.639105,0.242602,0.000000,1.000000
167.000000,3.600000,3.477188,1.953125,5.375838,0.591746,179.698984,-0.720988,0.237043,0.000000,-2.898438
168.000000,3.577617,3.643600,6.253906,4.723928,0.589817,180.078471,-0.209006,0.235911,0.000000,4.300781
169.000000,3.555234,3.542007,2.750000,6.597776,0.587870,180.859350,-0.828917,0.230592,0.000000,-3.503906
170.000000,3.532850,3.377594,2.152344,6.297402,0.584368,180.534514,-0.731980,0.223111,0.000000,-0.597656
171.000000,3.510467,3.389618,5.351562,5.235162,0.585509,181.117832,-0.715256,0.221425,0.000000,3.199219
172.000000,3.488084,3.463120,4.652344,4.780905,0.586748,182.264091,-0.063040,0.217985,0.000000,-0.699219
173.000000,3.464631,3.334229,3.953125,5.503170,0.575216,182.150190,-0.640771,0.217102,0.000000,-0.699219
174.000000,3.441179,3.391388,3.250000,5.764654,0.580330,182.769869,-0.635620,0.209347,0.000000,-0.703125
175.000000,3.417726,3.358383,2.050781,6.566317,0.570785,182.567097,-0.735602,0.205934,0.000000,-1.199219
176.000000,3.394273,3.256241,1.453125,5.389416,0.565608,182.662846,-0.631000,0.196886,0.000000,-0.597656
177.000000,3.370820,3.221207,2.453125,5.414743,0.564398,183.234308,-0.654351,0.199032,0.000000,1.000000
178.000000,3.346555,3.301422,2.953125,5.306630,0.566476,183.999994,-0.584162,0.194398,0.000000,0.500000
179.000000,3.322290,3.240204,3.550781,4.868784,0.557876,184.007062,-0.075226,0.192285,0.000000,0.597656
180.000000,3.298025,3.219360,3.851562,5.517650,0.558248,184.815554,-0.612538,0.191997,0.000000,0.300781
181.000000,3.273759,3.247925,2.250000,4.856527,0.558653,185.041242,-0.103079,0.184839,0.000000,-1.601562
182.000000,3.249494,3.123215,1.453125,5.018024,0.537099,184.861319,-0.110862,0.182499,0.000000,-0.796875
183.000000,3.224682,3.308563,3.550781,4.668975,0.550141,185.507163,-0.137116,0.178636,0.000000,2.097656
184.000000,3.199870,3.220856,2.851562,5.051858,0.539940,185.423982,-0.121430,0.180556,0.000000,-0.699219
185.000000,3.175058,3.131958,1.250000,4.596672,0.539279,185.766619,-0.106166,0.173229,0.000000,-1.601562
186.000000,3.150246,3.048615,3.050781,5.014756,0.535252,185.860284,-0.145437,0.173284,0.000000,1.800781
187.000000,3.125434,3.130783,2.652344,4.587855,0.544001,186.634953,-0.058230,0.169177,0.000000,-0.398438
188.000000,3.100347,3.020508,1.152344,5.227771,0.532185,186.343339,-0.624189,0.167848,0.000000,-1.500000
189.000000,3.075260,3.009048,1.851562,4.685688,0.537808,186.683038,-0.076322,0.147227,0.000000,0.699219
190.000000,3.050174,3.001144,2.652344,5.141144,0.530359,186.984779,-0.499158,0.154555,0.000000,0.800781
191.000000,3.025087,2.997208,2.152344,4.709380,0.538991,187.435376,-0.063967,0.133830,0.000000,-0.500000
192.000000,3.000000,2.843170,-0.046875,4.346623,0.518313,188.788808,-0.189022,0.129038,0.000000,-2.199219
193.000000,2.974913,2.938095,3.453125,4.145813,0.532745,188.028868,-0.188864,0.125205,0.000000,3.500000
194.000000,2.949826,2.954559,1.851562,4.283876,0.540222,188.935200,-0.106003,0.112522,0.000000,-1.601562
195.000000,2.924740,2.974564,3.652344,4.328229,0.540376,189.116435,-0.118575,0.088382,0.000000,1.800781
196.000000,2.899653,2.591751,1.652344,4.160872,0.551825,189.748995,-0.303716,0.000000,0.000000,-2.000000
197.000000,2.874566,2.702362,4.351562,2.720432,0.553258,191.371219,-0.210701,0.000000,0.000000,2.699219
198.000000,2.849754,2.973953,1.851562,3.977880,0.545643,191.692785,-0.179812,0.086452,0.000000,-2.500000
199.000000,2.824942,2.621964,1.250000,3.882346,0.552323,191.054504,-0.143864,0.000000,0.000000,-0.601562
200.000000,2.800130,2.686935,2.652344,3.726788,0.558200,192.326732,-0.115974,0.000000,0.000000,1.402344
201.000000,2.775318,2.764664,2.351562,3.686476,0.560050,192.629375,-0.050528,0.000000,0.000000,-0.300781
202.000000,2.750506,2.725616,2.152344,3.937676,0.557894,192.490021,-0.052170,0.000000,0.000000,-0.199219
203.000000,2.726241,2.728485,1.250000,3.569591,0.555423,192.754145,-0.065566,0.000000,0.000000,-0.902344
204.000000,2.701975,2.627197,1.250000,4.085815,0.551550,192.857688,-0.065382,0.000000,0.000000,0.000000
205.000000,2.677710,2.647614,1.351562,4.051459,0.549877,193.284410,-0.054602,-0.000000,0.000000,0.101562
206.000000,2.653445,2.544983,1.750000,4.334872,0.545924,193.582358,-0.084299,-0.000000,0.000000,0.398438
207.000000,2.629180,2.582382,1.351562,3.083551,0.544493,194.274083,-0.062560,-0.000000,0.000000,-0.398438
208.000000,2.605727,2.584625,1.851562,3.490882,0.543459,194.515426,-0.060492,-0.000000,0.000000,0.500000
209.000000,2.582274,2.518463,1.250000,3.641763,0.540008,194.974005,-0.072983,-0.000000,0.000000,-0.601562
210.000000,2.558821,2.520752,2.050781,3.674116,0.537509,195.392968,-0.072523,-0.000000,0.000000,0.800781
211.000000,2.535369,2.509354,1.453125,3.840635,0.532326,196.012021,-0.064772,-0.000000,0.000000,-0.597656
212.000000,2.511916,2.535416,1.050781,3.704071,0.528775,196.429243,-0.058286,-0.000000,0.000000,-0.402344
213.000000,2.489533,2.542465,1.550781,3.416572,0.523324,197.043754,-0.062864,-0.000000,0.000000,0.500000
214.000000,2.467150,2.479309,1.351562,2.926044,0.525126,197.495948,-0.057399,-0.000000,0.000000,-0.199219
215.000000,2.444766,2.455917,2.652344,3.214836,0.522445,197.811639,-0.090134,-0.000000,0.000000,1.300781
216.000000,2.422383,2.435501,2.351562,3.445978,0.518963,198.425515,-0.059554,-0.000000,0.000000,-0.300781
217.000000,2.400000,2.420425,1.750000,3.514445,0.516222,198.899783,-0.065700,-0.000000,0.000000,-0.601562
218.000000,2.378932,2.404465,2.851562,3.066971,0.514814,199.303432,-0.083449,-0.000000,0.000000,1.101562
219.000000,2.357863,2.345047,1.851562,3.460512,0.509013,199.813049,-0.080502,-0.000000,0.000000,-1.000000
220.000000,2.336795,2.340439,1.953125,2.678275,0.504048,200.446509,-0.059707,-0.000000,0.000000,0.101562
221.000000,2.315726,2.334488,0.550781,3.438549,0.501573,200.815385,-0.097751,-0.000000,0.000000,-1.402344
222.000000,2.294658,2.301712,1.750000,2.878914,0.501337,201.196458,-0.089405,-0.000000,0.000000,1.199219
223.000000,2.275135,2.227997,2.050781,2.767916,0.496410,201.790262,-0.070750,-0.000000,0.000000,0.300781
224.000000,2.255612,2.262466,2.750000,2.709863,0.493939,202.175823,-0.071610,-0.000000,0.000000,0.699219
225.000000,2.236089,2.200958,2.953125,2.529063,0.490400,202.642828,-0.068001,-0.000000,0.000000,0.203125
226.000000,2.216566,2.184326,1.050781,2.852380,0.487418,203.110213,-0.131113,-0.000000,0.000000,-1.902344
227.000000,2.197043,2.144333,1.250000,2.688966,0.484795,203.439684,-0.073259,-0.000000,0.000000,0.199219
228.000000,2.179280,2.173462,1.550781,2.183368,0.482656,204.037111,-0.066408,-0.000000,0.000000,0.300781
229.000000,2.161516,2.134079,2.250000,2.354584,0.481637,204.367131,-0.078017,-0.000000,0.000000,0.699219
230.000000,2.143753,2.071579,3.453125,2.100999,0.475367,204.759789,-0.108025,-0.000000,0.000000,1.203125
231.000000,2.125990,2.109726,2.351562,2.180099,0.475842,205.070273,-0.091317,-0.000000,0.000000,-1.101562
232.000000,2.108226,2.070862,2.250000,2.362266,0.475651,205.442317,-0.072320,-0.000000,0.000000,-0.101562
233.000000,2.092417,2.085144,1.050781,2.244608,0.471177,206.056368,-0.095576,-0.000000,0.000000,-1.199219
234.000000,2.076608,2.101547,2.453125,2.334359,0.469843,206.225100,-0.105012,-0.000000,0.000000,1.402344
235.000000,2.060798,2.088272,2.152344,2.130139,0.466789,206.643772,-0.069390,-0.000000,0.000000,-0.300781
236.000000,2.044989,2.093491,2.750000,2.079074,0.465329,206.928606,-0.077248,-0.000000,0.000000,0.597656
237.000000,2.029180,2.059052,2.453125,2.275484,0.463003,207.283118,-0.070576,-0.000000,0.000000,-0.296875
238.000000,2.015498,2.043518,2.750000,1.903524,0.459262,207.676248,-0.070449,-0.000000,0.000000,0.296875
239.000000,2.001816,2.089584,3.152344,2.070897,0.458642,208.002778,-0.082739,-0.000000,0.000000,0.402344
240.000000,1.988134,2.027893,1.652344,2.347987,0.453410,208.153109,-0.112619,-0.000000,0.000000,-1.500000
241.000000,1.974452,2.064056,2.750000,1.965730,0.460477,209.333341,-0.277980,-0.000000,0.000000,1.097656
242.000000,1.960770,2.090805,3.550781,2.055018,0.460148,209.467880,-0.307292,-0.000000,0.000000,0.800781
243.000000,1.949365,2.067307,1.453125,2.564003,0.454400,208.935238,-0.166503,-0.000000,0.000000,-2.097656
244.000000,1.937960,2.069229,3.750000,1.812227,0.456663,210.045763,-0.401230,-0.000000,0.000000,2.296875
245.000000,1.926555,2.008545,3.050781,2.143772,0.451557,209.469008,-0.090814,-0.000000,0.000000,-0.699219
246.000000,1.915150,2.073074,2.851562,2.077901,0.446113,209.892521,-0.112734,-0.000000,0.000000,-0.199219
247.000000,1.903745,2.063629,3.250000,2.001133,0.454102,210.791262,-0.368778,-0.000000,0.000000,0.398438
248.000000,1.894743,1.948212,1.953125,2.065880,0.443265,210.345664,-0.107878,-0.000000,0.000000,-1.296875
249.000000,1.885740,2.027496,2.550781,2.131400,0.448974,211.436544,-0.367918,-0.000000,0.000000,0.597656
250.000000,1.876737,1.947968,2.652344,2.170551,0.446772,211.600079,-0.353479,-0.000000,0.000000,0.101562
251.000000,1.867735,2.014771,2.750000,1.807721,0.443575,211.856357,-0.394106,-0.000000,0.000000,0.097656
252.000000,1.858732,1.925537,1.953125,1.769788,0.443264,212.046299,-0.385985,-0.000000,0.000000,-0.796875
253.000000,1.852230,1.963882,1.550781,1.965127,0.441335,212.325253,-0.388544,-0.000000,0.000000,-0.402344
254.000000,1.845728,1.975815,3.050781,1.963310,0.440388,212.453248,-0.444087,-0.000000,0.000000,1.500000
255.000000,1.839227,1.939651,1.750000,1.878300,0.434316,211.783734,-0.120962,-0.000000,0.000000,-1.300781
256.000000,1.832725,2.035919,2.351562,2.147274,0.437109,212.734186,-0.473118,-0.000000,0.000000,0.601562
257.000000,1.826223,1.977448,2.750000,1.971126,0.439859,212.781799,-0.439549,-0.000000,0.000000,0.398438
258.000000,1.822293,1.975769,4.351562,1.804547,0.439214,212.901709,-0.486957,-0.000000,0.000000,1.601562
259.000000,1.818363,2.045700,1.851562,2.313476,0.431501,212.064450,-0.254778,-0.000000,0.000000,-2.500000
260.000000,1.814433,1.936646,5.250000,1.730924,0.438044,213.084956,-0.556830,-0.000000,0.000000,3.398438
261.000000,1.810504,1.983932,1.953125,2.299390,0.431374,212.100371,-0.245701,-0.000000,0.000000,-3.296875
262.000000,1.806574,1.948502,3.851562,1.432023,0.434677,213.347148,-0.513169,-0.000000,0.000000,1.898438
263.000000,1.805259,1.987305,1.953125,2.182777,0.429648,212.450642,-0.193421,-0.000000,0.000000,-1.898438
264.000000,1.803944,1.981964,3.050781,1.528113,0.433893,213.397969,-0.499086,-0.000000,0.000000,1.097656
265.000000,1.802629,1.910873,2.851562,1.608131,0.430414,212.561034,-0.093158,0.000000,0.000000,-0.199219
266.000000,1.801315,1.947083,4.250000,2.155592,0.434568,213.469515,-0.492768,-0.000000,0.000000,1.398438
267.000000,1.800000,2.003006,1.652344,1.862762,0.426191,212.683018,-0.240257,-0.000000,0.000000,-2.597656
268.000000,1.801315,1.962784,3.152344,1.748133,0.434161,213.481740,-0.507100,-0.000000,0.000000,1.500000
269.000000,1.802629,1.900406,1.750000,1.795080,0.423950,212.835095,-0.124874,0.000000,0.000000,-1.402344
270.000000,1.803944,1.937241,4.652344,1.505966,0.431663,213.530420,-0.556194,-0.000000,0.000000,2.902344
271.000000,1.805259,1.978851,0.652344,1.961131,0.429088,212.410826,-0.267854,-0.000000,0.000000,-4.000000
272.000000,1.806574,1.966614,3.953125,1.770988,0.435754,213.392202,-0.575106,-0.000000,0.000000,3.300781
273.000000,1.810504,1.921234,2.152344,1.885278,0.422157,212.531741,-0.149213,-0.000000,0.000000,-1.800781
274.000000,1.814433,1.988846,2.750000,1.858928,0.436943,213.259408,-0.455151,-0.000000,0.000000,0.597656
275.000000,1.818363,2.007965,1.550781,2.001159,0.437838,213.087829,-0.486866,-0.000000,0.000000,-1.199219
276.000000,1.822293,1.947845,3.550781,1.818924,0.435838,213.054963,-0.492277,-0.000000,0.000000,2.000000
277.000000,1.826223,1.979172,1.652344,1.854684,0.428024,212.312177,-0.174245,-0.000000,0.000000,-1.898438
278.000000,1.832725,1.930298,3.953125,1.656580,0.435251,212.910229,-0.484774,-0.000000,0.000000,2.300781
279.000000,1.839227,1.936432,4.453125,1.413870,0.431771,212.048009,-0.091389,-0.000000,0.000000,0.500000
280.000000,1.845728,1.948441,2.851562,1.618338,0.434404,211.738902,-0.136512,-0.000000,0.000000,-1.601562
281.000000,1.852230,2.049469,3.851562,1.657434,0.440884,212.422962,-0.442858,-0.000000,0.000000,1.000000
282.000000,1.858732,1.896103,4.953125,1.364508,0.437824,211.478743,-0.098315,-0.000000,0.000000,1.101562
283.000000,1.867735,1.989075,1.050781,2.124469,0.435771,211.265268,-0.235007,-0.000000,0.000000,-3.902344
284.000000,1.876737,1.944489,3.351562,1.810627,0.444302,211.950527,-0.411806,-0.000000,0.000000,2.300781
285.000000,1.885740,2.035461,2.152344,2.123723,0.439508,211.103523,-0.135848,-0.000000,0.000000,-1.199219
286.000000,1.894743,2.058136,3.652344,2.215326,0.448145,211.447888,-0.389329,-0.000000,0.000000,1.500000
287.000000,1.903745,1.989487,2.750000,2.077439,0.443429,210.571186,-0.097726,-0.000000,0.000000,-0.902344
288.000000,1.915150,2.056458,2.953125,2.159448,0.452398,211.005615,-0.305438,-0.000000,0.000000,0.203125
289.000000,1.926555,2.069534,3.550781,2.226336,0.455911,210.670327,-0.299306,-0.000000,0.000000,0.597656
290.000000,1.937960,1.997894,3.453125,1.904755,0.449937,209.844349,-0.075234,-0.000000,0.000000,-0.097656
291.000000,1.949365,2.002441,3.750000,1.741810,0.450594,209.647467,-0.075103,-0.000000,0.000000,0.296875
292.000000,1.960770,2.042740,2.351562,1.884782,0.453873,209.315132,-0.116991,-0.000000,0.000000,-1.398438
293.000000,1.974452,2.092194,5.050781,1.841846,0.460811,209.638612,-0.335002,-0.000000,0.000000,2.699219
294.000000,1.988134,2.043274,2.250000,1.988456,0.454864,208.550132,-0.176893,-0.000000,0.000000,-2.800781
295.000000,2.001816,2.093414,3.050781,1.843674,0.465545,209.017322,-0.210803,-0.000000,0.000000,0.800781
296.000000,2.015498,2.123138,3.250000,2.053485,0.460670,208.018794,-0.086454,-0.000000,0.000000,0.199219
297.000000,2.029180,2.094910,3.050781,2.411394,0.459196,207.872343,-0.073262,-0.000000,0.000000,-0.199219
298.000000,2.044989,2.127747,4.652344,1.460466,0.464405,207.694048,-0.124799,-0.000000,0.000000,1.601562
299.000000,2.060798,2.135620,3.351562,2.168381,0.470533,206.850686,-0.108108,-0.000000,0.000000,-1.300781
300.000000,2.076608,2.191147,2.953125,2.074611,0.472109,206.706146,-0.090449,-0.000000,0.000000,-0.398438
301.000000,2.092417,2.133545,2.851562,2.637899,0.473896,206.300689,-0.068532,-0.000000,0.000000,-0.101562
302.000000,2.108226,2.131927,1.953125,2.157156,0.473325,206.110002,-0.082039,-0.000000,0.000000,-0.898438
303.000000,2.125990,2.125748,3.152344,2.151008,0.479493,205.814404,-0.094901,-0.000000,0.000000,1.199219
304.000000,2.143753,2.113770,3.652344,2.093751,0.477576,205.325398,-0.073860,-0.000000,0.000000,0.500000
305.000000,2.161516,2.175949,2.250000,2.498231,0.481681,205.001305,-0.102363,-0.000000,0.000000,-1.402344
306.000000,2.179280,2.219345,1.750000,2.247009,0.483075,204.602476,-0.070012,-0.000000,0.000000,-0.500000
307.000000,2.197043,2.213959,3.152344,1.999609,0.486187,204.177419,-0.101250,-0.000000,0.000000,1.402344
308.000000,2.216566,2.176270,1.953125,2.289615,0.490310,203.687318,-0.097608,-0.000000,0.000000,-1.199219
309.000000,2.236089,2.265152,2.250000,2.323117,0.494603,203.440653,-0.065227,-0.000000,0.000000,0.296875
310.000000,2.255612,2.247070,1.351562,2.753367,0.495176,202.836344,-0.079179,-0.000000,0.000000,-0.898438
311.000000,2.275135,2.277786,2.250000,2.783916,0.498350,202.561828,-0.077937,-0.000000,0.000000,0.898438
312.000000,2.294658,2.267212,2.050781,2.410877,0.500901,201.922551,-0.065450,-0.000000,0.000000,-0.199219
313.000000,2.315726,2.357193,1.652344,2.932904,0.503845,201.573539,-0.065066,-0.000000,0.000000,-0.398438
314.000000,2.336795,2.389877,2.250000,2.425268,0.507707,201.142990,-0.070222,-0.000000,0.000000,0.597656
315.000000,2.357863,2.368774,2.152344,3.032126,0.510905,200.618643,-0.059850,-0.000000,0.000000,-0.097656
316.000000,2.378932,2.376968,3.750000,2.452092,0.514341,200.244174,-0.107590,-0.000000,0.000000,1.597656
317.000000,2.400000,2.456284,2.050781,2.847600,0.515893,199.826742,-0.115055,-0.000000,0.000000,-1.699219
318.000000,2.422383,2.425201,3.050781,2.648859,0.516941,199.399083,-0.077327,-0.000000,0.000000,1.000000
319.000000,2.444766,2.541107,3.250000,2.229726,0.521712,198.979090,-0.071421,-0.000000,0.000000,0.199219
320.000000,2.467150,2.546768,2.953125,2.943506,0.525444,198.301315,-0.067038,-0.000000,0.000000,-0.296875
321.000000,2.489533,2.516296,0.851562,3.264735,0.529266,197.796971,-0.130911,-0.000000,0.000000,-2.101562
322.000000,2.511916,2.515778,3.550781,2.989607,0.533268,197.185549,-0.157065,-0.000000,0.000000,2.699219
323.000000,2.535369,2.558289,2.550781,2.676344,0.534912,196.967380,-0.074934,-0.000000,0.000000,-1.000000
324.000000,2.558821,2.495483,1.750000,3.100078,0.537894,196.493089,-0.079222,-0.000000,0.000000,-0.800781
325.000000,2.582274,2.513077,1.652344,2.790215,0.540384,196.108193,-0.067784,-0.000000,0.000000,-0.097656
326.000000,2.605727,2.590683,3.750000,2.909470,0.543687,195.701240,-0.128881,0.000000,0.000000,2.097656
327.000000,2.629180,2.702286,2.851562,3.173294,0.547036,195.224039,-0.075668,0.000000,0.000000,-0.898438
328.000000,2.653445,2.796448,4.050781,3.205349,0.551026,194.296522,-0.113876,-0.000000,0.000000,1.199219
329.000000,2.677710,2.807571,2.652344,3.808134,0.552927,193.885225,-0.116005,-0.000000,0.000000,-1.398438
330.000000,2.701975,2.754623,2.550781,3.553932,0.553287,193.482965,-0.053236,-0.000000,0.000000,-0.101562
331.000000,2.726241,2.665100,2.152344,3.631229,0.554402,193.566606,-0.063373,0.000000,0.000000,-0.398438
332.000000,2.750506,2.701172,3.152344,2.961695,0.560036,193.256469,-0.076671,0.000000,0.000000,1.000000
333.000000,2.775318,2.632706,2.750000,3.054881,0.559685,193.236968,-0.099819,0.000000,0.000000,-0.402344
334.000000,2.800130,2.685379,2.750000,3.671334,0.559433,193.042986,-0.079253,0.000000,0.000000,0.000000
335.000000,2.824942,2.697952,3.050781,3.350728,0.564444,192.692322,-0.087466,0.000000,0.000000,0.300781
336.000000,2.849754,2.725266,3.453125,3.651018,0.557867,192.387412,-0.084618,0.000000,0.000000,0.402344
337.000000,2.874566,2.785110,1.152344,4.038458,0.563054,192.042136,-0.148225,0.000000,0.000000,-2.300781
338.000000,2.899653,2.762665,1.750000,3.396420,0.556934,191.175748,-0.092791,0.000000,0.000000,0.597656
339.000000,2.924740,2.989914,1.453125,4.140077,0.536567,190.989244,-0.065326,0.106555,0.000000,-0.296875
340.000000,2.949826,3.080566,1.851562,4.731889,0.547857,189.309388,-0.088215,0.080297,0.000000,0.398438
341.000000,2.974913,3.042557,2.050781,5.187366,0.548750,189.100888,-0.557767,0.081529,0.000000,0.199219
342.000000,3.000000,3.047791,3.750000,4.108291,0.549344,188.667316,-0.111257,0.091181,0.000000,1.699219
343.000000,3.184000,3.143799,5.953125,2.948356,0.547463,188.314523,-0.136611,0.156404,0.000000,2.203125
344.000000,3.184000,3.155167,1.750000,4.670985,0.527271,186.315108,-0.207376,0.224184,0.000000,-4.203125
345.000000,3.184000,3.107269,2.851562,4.348271,0.541836,186.099013,-0.091810,0.173458,0.000000,1.101562
346.000000,3.184000,3.085678,3.550781,3.814988,0.540678,186.296896,-0.087110,0.186368,0.000000,0.699219
347.000000,3.184000,3.113037,3.152344,4.360759,0.535721,186.296306,-0.070265,0.202148,0.000000,-0.398438
348.000000,3.184000,3.121704,4.050781,3.398283,0.541173,186.308834,-0.080216,0.187213,0.000000,0.898438
349.000000,3.184000,2.978638,2.851562,3.925142,0.521224,186.221076,-0.174033,0.220812,0.000000,-1.199219
350.000000,3.184000,3.102936,3.453125,3.948071,0.538891,186.590819,-0.078585,0.203589,0.000000,0.601562
351.000000,3.184000,3.170609,4.550781,3.835480,0.538770,186.293899,-0.078418,0.195628,0.000000,1.097656
352.000000,3.184000,3.162796,2.953125,4.445970,0.536163,186.177591,-0.103167,0.198516,0.000000,-1.597656
353.000000,3.184000,3.220474,3.550781,5.003915,0.540464,186.098796,-0.062918,0.181909,0.000000,0.597656
354.000000,3.184000,3.176178,2.851562,4.464698,0.546858,186.253468,-0.063352,0.169515,0.000000,-0.699219
355.000000,3.184000,3.124573,4.453125,3.256075,0.538027,186.172527,-0.110352,0.181788,0.000000,1.601562
356.000000,3.184000,3.189056,3.152344,4.102826,0.533535,186.606416,-0.086720,0.212011,0.000000,-1.300781
357.000000,3.184000,3.058441,2.652344,4.620085,0.536464,186.136755,-0.095202,0.187732,0.000000,-0.500000
358.000000,3.184000,3.137833,3.050781,4.544806,0.545710,186.426581,-0.063526,0.182124,0.000000,0.398438
359.000000,3.184000,3.082245,3.851562,4.432859,0.542594,186.101638,-0.091617,0.181259,0.000000,0.800781
360.000000,3.184000,3.091339,1.750000,4.963222,0.537816,186.225307,-0.149346,0.194529,0.000000,-2.101562
361.000000,3.184000,3.069229,4.453125,3.372512,0.542235,185.958355,-0.185547,0.174130,0.000000,2.703125
362.000000,3.184000,3.058014,2.351562,4.013543,0.520656,186.411338,-0.165107,0.229127,0.000000,-2.101562
363.000000,3.184000,3.105392,2.550781,3.872623,0.529055,186.323258,-0.068717,0.195138,0.000000,0.199219
364.000000,3.184000,3.028244,3.550781,4.028227,0.532733,186.155923,-0.128404,0.196727,0.000000,1.000000
365.000000,3.184000,3.141205,3.750000,4.181211,0.538349,186.434673,-0.060602,0.202007,0.000000,0.199219
366.000000,3.184000,3.112244,2.453125,4.219255,0.534159,186.004364,-0.099193,0.195499,0.000000,-1.296875
367.000000,3.184000,3.140274,3.050781,5.205741,0.539255,186.088625,-0.570486,0.186763,0.000000,0.597656
368.000000,3.184000,3.046890,2.750000,3.551288,0.543965,186.124508,-0.098779,0.172062,0.000000,-0.300781
369.000000,3.184000,3.153488,3.250000,3.989704,0.535014,186.413658,-0.062014,0.204721,0.000000,0.500000
370.000000,3.184000,3.114609,3.250000,3.782945,0.536938,186.109800,-0.065996,0.192135,0.000000,0.000000
371.000000,3.184000,3.126541,4.652344,4.015665,0.535540,186.276250,-0.100499,0.199178,0.000000,1.402344
372.000000,3.184000,3.143509,5.050781,4.338374,0.539509,186.303806,-0.062325,0.197250,0.000000,0.398438
373.000000,3.184000,3.089447,4.351562,3.799298,0.534632,186.291330,-0.084932,0.193768,0.000000,-0.699219
374.000000,3.184000,3.108475,5.050781,3.794365,0.535442,186.385071,-0.078669,0.206129,0.000000,0.699219
375.000000,3.184000,3.119553,3.550781,3.792672,0.533556,186.348070,-0.107939,0.209407,0.000000,-1.500000
376.000000,3.184000,3.057693,2.050781,4.282041,0.537213,186.301715,-0.134329,0.198086,0.000000,-1.500000
377.000000,3.184000,3.175018,4.152344,3.697236,0.542781,186.324391,-0.128499,0.185076,0.000000,2.101562
378.000000,3.184000,3.057373,2.550781,4.363909,0.525348,186.077260,-0.138117,0.204695,0.000000,-1.601562
379.000000,3.184000,3.124756,4.453125,3.658876,0.540672,186.363791,-0.127346,0.188844,0.000000,1.902344
380.000000,3.184000,3.123917,4.250000,4.595809,0.526477,186.170932,-0.063581,0.211912,0.000000,-0.203125
381.000000,3.184000,3.199890,3.250000,4.012747,0.540865,186.212752,-0.073066,0.188161,0.000000,-1.000000
382.000000,3.400000,3.375565,7.152344,3.464835,0.575137,186.545871,-0.192783,0.184024,0.000000,3.902344
383.000000,3.400000,3.241211,2.050781,5.057912,0.564406,184.001249,-0.367147,0.213355,0.000000,-5.101562
384.000000,3.400000,3.271896,3.851562,4.981956,0.573381,183.735546,-0.148086,0.198284,0.000000,1.800781
385.000000,3.400000,3.400940,4.750000,4.185972,0.574531,183.826197,-0.067219,0.201445,0.000000,0.898438
386.000000,3.400000,3.266235,2.050781,4.920716,0.565819,183.483813,-0.192941,0.207552,0.000000,-2.699219
387.000000,3.400000,3.335205,4.050781,4.485028,0.568456,183.282132,-0.130663,0.202917,0.000000,2.000000
388.000000,3.400000,3.319244,4.750000,4.889207,0.569197,183.585725,-0.077018,0.205426,0.000000,0.699219
389.000000,3.400000,3.329422,3.250000,5.009999,0.571281,183.710550,-0.112005,0.203688,0.000000,-1.500000
390.000000,3.400000,3.237823,4.250000,3.911688,0.563179,183.280305,-0.128917,0.201605,0.000000,1.000000
391.000000,3.400000,3.443512,4.953125,4.433298,0.571377,184.252156,-0.062754,0.205692,0.000000,0.703125
392.000000,3.400000,3.313980,2.851562,4.801278,0.566459,183.495340,-0.143022,0.204703,0.000000,-2.101562
393.000000,3.400000,3.423996,2.250000,5.034518,0.569626,183.427401,-0.086146,0.202658,0.000000,-0.601562
394.000000,3.400000,3.415604,3.250000,5.243504,0.560686,182.976739,-0.581754,0.199104,0.000000,1.000000
395.000000,3.400000,3.442932,4.453125,4.444313,0.569224,183.521408,-0.079992,0.196583,0.000000,1.203125
396.000000,3.400000,3.337952,3.152344,4.403548,0.565920,183.664433,-0.093028,0.202020,0.000000,-1.300781
397.000000,3.400000,3.275665,2.453125,5.021601,0.564577,183.677106,-0.109707,0.200687,0.000000,-0.699219
398.000000,3.400000,3.333206,2.953125,4.870098,0.571983,183.571061,-0.067592,0.200199,0.000000,0.500000
399.000000,3.400000,3.323257,2.750000,4.753141,0.570760,183.668751,-0.066456,0.199445,0.000000,-0.203125
400.000000,3.400000,3.305344,3.050781,4.587746,0.568098,183.425701,-0.074173,0.202477,0.000000,0.300781
401.000000,3.400000,3.281174,5.652344,4.370310,0.568494,183.395851,-0.181121,0.204625,0.000000,2.601562
402.000000,3.400000,3.331253,3.851562,4.699183,0.566553,184.068061,-0.121341,0.206518,0.000000,-1.800781
403.000000,3.400000,3.296524,4.351562,5.153883,0.569830,183.655509,-0.536095,0.202991,0.000000,0.500000
404.000000,3.400000,3.270416,2.953125,5.193396,0.574177,183.814447,-0.626928,0.200849,0.000000,-1.398438
405.000000,3.400000,3.365189,5.750000,3.844643,0.572507,183.577858,-0.159338,0.200599,0.000000,2.796875
406.000000,3.400000,3.294769,2.453125,5.313311,0.566650,183.897512,-0.721020,0.209256,0.000000,-3.296875
407.000000,3.400000,3.283020,2.250000,4.838052,0.568755,183.144980,-0.083762,0.201925,0.000000,-0.203125
408.000000,3.400000,3.276764,3.152344,4.631612,0.568302,183.327811,-0.102414,0.203124,0.000000,0.902344
409.000000,3.400000,3.333649,3.453125,4.075391,0.569669,183.640199,-0.064116,0.203717,0.000000,0.300781
410.000000,3.400000,3.248566,2.550781,4.781296,0.567054,183.719678,-0.119101,0.205271,0.000000,-0.902344
411.000000,3.400000,3.334869,2.550781,5.570920,0.568251,183.289235,-0.609915,0.205673,0.000000,0.000000
412.000000,3.400000,3.344727,2.652344,4.809299,0.567216,183.015283,-0.058548,0.199882,0.000000,0.101562
413.000000,3.400000,3.335815,4.953125,5.011330,0.568398,183.441064,-0.151324,0.201072,0.000000,2.300781
414.000000,3.400000,3.297043,2.453125,4.384277,0.571562,183.617764,-0.169579,0.203130,0.000000,-2.500000
415.000000,3.400000,3.367859,3.550781,4.666710,0.567241,183.542140,-0.077282,0.203757,0.000000,1.097656
416.000000,3.400000,3.328156,4.250000,4.779816,0.567617,183.453006,-0.073408,0.203087,0.000000,0.699219
417.000000,3.400000,3.399231,2.851562,4.597790,0.571564,183.739637,-0.088408,0.202610,0.000000,-1.398438
418.000000,3.400000,3.352249,1.851562,5.239382,0.562362,183.069608,-0.588737,0.204387,0.000000,-1.000000
419.000000,3.400000,3.393143,4.453125,4.475508,0.567547,183.205798,-0.147134,0.198405,0.000000,2.601562
420.000000,3.400000,3.423492,4.250000,4.855826,0.567793,183.682388,-0.051018,0.203320,0.000000,-0.203125
421.000000,3.400000,3.439621,4.351562,4.740882,0.567207,183.383907,-0.051565,0.202482,0.000000,0.101562
422.000000,2.600000,2.437759,-4.546875,5.112495,0.534590,190.964138,-1.385013,0.000000,0.000000,-8.898438
423.000000,2.008000,2.166183,-2.847656,3.653672,0.486461,201.975673,-0.719459,-0.000000,0.000000,1.699219
424.000000,2.008000,2.348953,0.953125,3.550646,0.512605,207.425496,-0.410037,-0.000000,0.000000,3.800781
425.000000,2.008000,2.296204,0.050781,3.866708,0.512414,207.812088,-0.239091,-0.000000,0.000000,-0.902344
426.000000,2.008000,2.229767,1.250000,3.565559,0.501723,207.792614,-0.191142,-0.000000,0.000000,1.199219
427.000000,2.008000,2.159912,-0.250000,2.656188,0.484690,207.838977,-0.155025,-0.000000,0.000000,-1.500000
428.000000,2.008000,2.067093,1.453125,2.391777,0.466183,207.945083,-0.127744,-0.000000,0.000000,1.703125
429.000000,2.008000,2.108398,3.851562,1.919589,0.456303,208.296503,-0.170915,-0.000000,0.000000,2.398438
430.000000,2.008000,2.058350,1.953125,2.248304,0.457885,207.988383,-0.134724,-0.000000,0.000000,-1.898438
431.000000,2.008000,1.967239,2.652344,1.584771,0.455496,208.374408,-0.084274,-0.000000,0.000000,0.699219
432.000000,2.008000,2.079910,3.453125,1.914191,0.456355,208.374720,-0.087215,-0.000000,0.000000,0.800781
433.000000,2.008000,2.018265,3.250000,1.798282,0.453360,208.250987,-0.068333,-0.000000,0.000000,-0.203125
434.000000,2.008000,2.049728,3.250000,1.938121,0.452953,208.335866,-0.068640,-0.000000,0.000000,0.000000
435.000000,2.008000,1.985901,4.152344,1.623726,0.451660,208.345771,-0.086163,-0.000000,0.000000,0.902344
436.000000,2.008000,2.071869,2.953125,2.126231,0.452708,208.138442,-0.099991,-0.000000,0.000000,-1.199219
437.000000,2.008000,1.994812,4.851562,2.022047,0.454609,208.191597,-0.133303,-0.000000,0.000000,1.898438
438.000000,2.008000,2.049500,2.550781,1.953027,0.458851,207.910152,-0.154077,-0.000000,0.000000,-2.300781
439.000000,2.008000,2.080841,1.953125,2.046316,0.455262,208.239245,-0.081514,-0.000000,0.000000,-0.597656
440.000000,2.008000,2.061951,5.250000,1.404679,0.456442,208.204037,-0.192512,-0.000000,0.000000,3.296875
441.000000,2.008000,2.089111,2.953125,1.915896,0.456735,207.733455,-0.160589,-0.000000,0.000000,-2.296875
442.000000,2.008000,2.035339,3.851562,2.015905,0.457095,208.177014,-0.084643,-0.000000,0.000000,0.898438
443.000000,2.008000,2.057632,2.351562,2.214756,0.458544,208.030385,-0.113733,-0.000000,0.000000,-1.500000
444.000000,2.008000,2.035355,2.851562,2.024872,0.456077,208.286909,-0.073356,-0.000000,0.000000,0.500000
445.000000,2.008000,2.009628,3.453125,1.960714,0.458055,208.225679,-0.076245,-0.000000,0.000000,0.601562
446.000000,2.008000,2.060013,3.351562,2.245264,0.459345,208.076866,-0.071719,-0.000000,0.000000,-0.101562
447.000000,2.008000,2.037628,2.851562,1.938498,0.456402,208.076468,-0.073549,-0.000000,0.000000,-0.500000
448.000000,2.008000,2.069382,4.351562,1.876118,0.457424,208.235104,-0.115321,-0.000000,0.000000,1.500000
449.000000,2.008000,2.131348,3.750000,2.115853,0.455981,207.992088,-0.098445,-0.000000,0.000000,-0.601562
450.000000,2.008000,2.072617,3.550781,1.889484,0.458150,208.106104,-0.074157,-0.000000,0.000000,-0.199219
451.000000,2.008000,2.055359,2.750000,1.785078,0.457554,208.079078,-0.083207,-0.000000,0.000000,-0.800781
452.000000,2.008000,2.105576,2.152344,1.728947,0.459165,208.162007,-0.089392,-0.000000,0.000000,-0.597656
453.000000,2.008000,2.101089,1.750000,2.219057,0.460338,208.119357,-0.084359,-0.000000,0.000000,-0.402344
454.000000,2.008000,2.029938,2.351562,1.914389,0.448540,208.070192,-0.073513,-0.000000,0.000000,0.601562
455.000000,2.008000,2.046829,2.550781,1.959350,0.457199,208.290918,-0.070215,-0.000000,0.000000,0.199219
456.000000,2.008000,2.023834,4.152344,1.764982,0.458071,208.274283,-0.116639,-0.000000,0.000000,1.601562
457.000000,2.008000,2.054596,2.750000,2.222278,0.458990,207.996799,-0.108502,-0.000000,0.000000,-1.402344
458.000000,2.008000,1.984772,3.453125,1.661813,0.457851,208.225068,-0.081535,-0.000000,0.000000,0.703125
459.000000,2.008000,2.078110,2.652344,2.024779,0.458014,208.218797,-0.087235,-0.000000,0.000000,-0.800781
460.000000,2.008000,2.003494,2.453125,1.664529,0.454355,208.351767,-0.069345,-0.000000,0.000000,-0.199219
461.000000,2.008000,2.059860,2.851562,1.806765,0.454677,208.355432,-0.073499,-0.000000,0.000000,0.398438
462.000000,2.022613,2.077515,1.750000,2.117815,0.458729,208.225563,-0.094741,-0.000000,0.000000,-1.101562
463.000000,2.037227,2.074234,5.050781,1.681960,0.461869,207.849559,-0.190075,-0.000000,0.000000,3.300781
464.000000,2.051840,2.114716,1.851562,2.362263,0.465971,207.082917,-0.190458,-0.000000,0.000000,-3.199219
465.000000,2.066453,2.026733,3.953125,1.570733,0.461517,207.234662,-0.146239,-0.000000,0.000000,2.101562
466.000000,2.081067,2.126587,1.953125,2.464314,0.466789,206.728068,-0.136907,-0.000000,0.000000,-2.000000
467.000000,2.095680,2.140945,2.851562,1.990235,0.465829,206.630824,-0.082608,-0.000000,0.000000,0.898438
468.000000,2.110293,2.144608,2.851562,2.116239,0.476561,206.034783,-0.067239,-0.000000,0.000000,0.000000
469.000000,2.124907,2.158661,3.250000,2.777524,0.475015,205.845310,-0.069071,-0.000000,0.000000,0.398438
470.000000,2.139520,2.173508,3.250000,1.858644,0.475548,205.382812,-0.065122,-0.000000,0.000000,0.000000
471.000000,2.154133,2.176208,2.851562,2.476487,0.479447,204.949178,-0.067737,-0.000000,0.000000,-0.398438
472.000000,2.168747,2.159363,2.550781,2.063136,0.481749,204.810481,-0.067178,-0.000000,0.000000,-0.300781
473.000000,2.183360,2.239746,3.152344,1.976519,0.486250,204.454976,-0.074936,-0.000000,0.000000,0.601562
474.000000,2.197973,2.233963,2.050781,2.669296,0.489888,204.017276,-0.089043,-0.000000,0.000000,-1.101562
475.000000,2.212587,2.188690,1.851562,2.266428,0.487285,203.885547,-0.066644,-0.000000,0.000000,-0.199219
476.000000,2.227200,2.284042,2.953125,2.217362,0.487353,203.712908,-0.089242,-0.000000,0.000000,1.101562
477.000000,2.241813,2.218460,3.351562,2.625654,0.491310,203.196905,-0.068101,-0.000000,0.000000,0.398438
478.000000,2.256427,2.251770,3.250000,1.970992,0.491505,202.950923,-0.062078,-0.000000,0.000000,-0.101562
479.000000,2.271040,2.300110,3.851562,2.106659,0.498450,202.457203,-0.069495,-0.000000,0.000000,0.601562
480.000000,2.285653,2.323898,2.351562,2.582092,0.501441,202.005368,-0.105550,-0.000000,0.000000,-1.500000
481.000000,2.300267,2.320770,2.750000,2.612617,0.503512,201.682906,-0.064550,-0.000000,0.000000,0.398438
482.000000,2.314880,2.352524,3.550781,2.832170,0.505550,201.402625,-0.074741,-0.000000,0.000000,0.800781
483.000000,2.329493,2.269424,3.851562,2.623320,0.503560,201.204581,-0.072721,-0.000000,0.000000,0.300781
484.000000,2.344107,2.326767,2.851562,2.363794,0.508894,200.942525,-0.081838,-0.000000,0.000000,-1.000000
485.000000,2.358720,2.322128,1.750000,2.858601,0.510810,200.591558,-0.088766,-0.000000,0.000000,-1.101562
486.000000,2.373333,2.324661,5.550781,2.431858,0.509304,200.506822,-0.203738,-0.000000,0.000000,3.800781
487.000000,2.387947,2.418335,3.152344,2.628186,0.515442,199.774730,-0.147876,-0.000000,0.000000,-2.398438
488.000000,2.402560,2.434845,3.750000,2.582898,0.515483,199.593170,-0.065845,-0.000000,0.000000,0.597656
489.000000,2.417173,2.483170,4.453125,2.767751,0.519267,199.228027,-0.073339,-0.000000,0.000000,0.703125
490.000000,2.431787,2.550888,4.152344,2.765193,0.522247,198.803285,-0.081869,-0.000000,0.000000,-0.300781
491.000000,2.446400,2.599960,3.750000,3.002641,0.525136,198.451005,-0.099969,-0.000000,0.000000,-0.402344
492.000000,2.461013,2.563721,3.351562,2.819109,0.526740,198.112204,-0.076272,-0.000000,0.000000,-0.398438
493.000000,2.475627,2.621414,3.050781,3.284461,0.529031,197.809980,-0.093625,-0.000000,0.000000,-0.300781
494.000000,2.490240,2.554688,1.652344,3.476140,0.530216,197.532532,-0.099168,-0.000000,0.000000,-1.398438
495.000000,2.504853,2.552597,3.453125,3.157556,0.530366,197.295605,-0.116558,-0.000000,0.000000,1.800781
496.000000,2.519467,2.579254,2.652344,3.675623,0.530790,197.217802,-0.071886,-0.000000,0.000000,-0.800781
497.000000,2.534080,2.494278,2.851562,3.671796,0.528945,197.160387,-0.060337,-0.000000,0.000000,0.199219
498.000000,2.548693,2.551102,1.953125,3.268795,0.531812,196.930423,-0.069802,-0.000000,0.000000,-0.898438
499.000000,2.563307,2.537033,2.652344,3.174682,0.535335,196.356044,-0.066542,-0.000000,0.000000,0.699219
500.000000,2.577920,2.638672,1.953125,3.451684,0.538814,196.118903,-0.067652,-0.000000,0.000000,-0.699219
501.000000,2.592533,2.557083,1.550781,3.167126,0.538363,195.586622,-0.060738,-0.000000,0.000000,-0.402344
502.000000,2.607147,2.599960,3.652344,2.772579,0.542495,195.441789,-0.127924,-0.000000,0.000000,2.101562
503.000000,2.621760,2.657944,1.750000,3.829153,0.546117,195.291815,-0.117765,0.000000,0.000000,-1.902344
504.000000,2.636373,2.646637,1.851562,3.802056,0.546128,194.569147,-0.052160,-0.000000,0.000000,0.101562
505.000000,2.650987,2.659775,2.652344,3.161824,0.547192,194.421105,-0.064182,-0.000000,0.000000,0.800781
506.000000,2.665600,2.656494,3.152344,2.999353,0.549890,194.403296,-0.057239,0.000000,0.000000,0.500000
507.000000,2.680213,2.595047,2.550781,3.025796,0.552000,194.286625,-0.077851,0.000000,0.000000,-0.601562
508.000000,2.694827,2.661377,3.851562,3.202324,0.554913,194.086853,-0.088085,0.000000,0.000000,1.300781
509.000000,2.709440,2.700592,1.250000,4.032905,0.557381,193.702091,-0.148605,0.000000,0.000000,-2.601562
510.000000,2.724053,2.747269,2.652344,3.526442,0.553919,193.130997,-0.086882,0.000000,0.000000,1.402344
511.000000,2.738667,2.773132,3.050781,2.754602,0.558082,193.039771,-0.053131,0.000000,0.000000,0.398438
512.000000,2.753280,2.830261,3.453125,3.026373,0.559960,192.891501,-0.060076,0.000000,0.000000,0.402344
513.000000,2.767893,2.833786,2.652344,3.554211,0.561078,192.607234,-0.066488,0.000000,0.000000,-0.800781
514.000000,2.782507,2.753220,2.953125,3.386154,0.560364,192.573082,-0.052732,0.000000,0.000000,0.300781
515.000000,2.797120,2.840179,3.050781,3.430092,0.563043,192.518016,-0.049010,0.000000,0.000000,0.097656
516.000000,2.811733,2.805817,4.050781,3.897109,0.562190,192.434596,-0.066606,0.000000,0.000000,1.000000
517.000000,2.826347,2.763748,2.652344,3.618901,0.565417,192.470907,-0.095320,0.000000,0.000000,-1.398438
518.000000,2.840960,2.810257,2.851562,3.700478,0.562147,192.279401,-0.049190,0.000000,0.000000,0.199219
519.000000,2.855573,2.735672,2.550781,3.795409,0.559608,192.113214,-0.080775,0.000000,0.000000,-0.300781
520.000000,2.870187,2.754272,3.050781,3.719478,0.560564,191.836312,-0.081277,0.000000,0.000000,0.500000
521.000000,2.884800,2.698456,2.351562,3.967798,0.560084,191.642487,-0.131332,0.000000,0.000000,-0.699219
522.000000,2.899413,2.733215,4.050781,3.423684,0.556434,191.540472,-0.158026,0.000000,0.000000,1.699219
523.000000,2.914027,3.015533,2.550781,3.613768,0.547989,191.161663,-0.118866,0.098343,0.000000,-1.500000
524.000000,2.928640,2.684174,2.750000,3.819304,0.545958,189.681974,-0.167679,0.000000,0.000000,0.199219
525.000000,2.943253,3.016602,5.652344,2.917280,0.539308,190.707903,-0.174938,0.123784,0.000000,2.902344
526.000000,2.957867,2.969147,1.953125,4.276123,0.540342,189.073057,-0.191938,0.117040,0.000000,-3.699219
527.000000,2.972480,2.985992,3.050781,3.962340,0.542926,188.771535,-0.080121,0.101656,0.000000,1.097656
528.000000,2.987093,2.850403,2.152344,4.163871,0.538504,188.539145,-0.116958,0.121146,0.000000,-0.898438
529.000000,3.001707,2.992645,2.550781,4.208205,0.540236,188.589284,-0.061240,0.134348,0.000000,0.398438
530.000000,3.016320,2.975525,2.453125,3.440325,0.537766,187.947309,-0.061702,0.133251,0.000000,-0.097656
531.000000,3.030933,3.028732,4.550781,3.967566,0.522383,187.706106,-0.129948,0.171677,0.000000,2.097656
532.000000,3.045547,3.092560,3.750000,3.944993,0.533344,187.880426,-0.071115,0.159032,0.000000,-0.800781
533.000000,3.060160,3.032959,3.250000,4.764612,0.535871,187.415805,-0.063429,0.156049,0.000000,-0.500000
534.000000,3.074773,3.194626,4.351562,3.825223,0.540675,187.643474,-0.102491,0.148477,0.000000,1.101562
535.000000,3.089387,3.088333,2.851562,4.477804,0.532582,187.085565,-0.097241,0.165650,0.000000,-1.500000
536.000000,3.104000,3.074585,2.652344,4.287465,0.538158,187.188026,-0.058397,0.161348,0.000000,-0.199219
537.000000,3.118613,3.078262,2.550781,4.293487,0.537856,187.012205,-0.059850,0.170249,0.000000,-0.101562
538.000000,3.133227,3.040009,5.550781,3.175609,0.537009,186.893622,-0.187643,0.174917,0.000000,3.000000
539.000000,3.147840,3.070389,4.953125,3.177359,0.516215,186.857308,-0.077135,0.235247,0.000000,-0.597656
540.000000,3.162453,3.059235,3.250000,4.357500,0.526456,186.731930,-0.134064,0.220592,0.000000,-1.703125
541.000000,3.177067,3.035507,2.953125,3.737421,0.531542,186.768576,-0.100849,0.189855,0.000000,-0.296875
542.000000,3.191680,3.106384,3.152344,4.114394,0.539595,186.631365,-0.073299,0.200500,0.000000,0.199219
543.000000,3.206293,3.126953,2.453125,4.387176,0.543752,186.349240,-0.079381,0.191324,0.000000,-0.699219
544.000000,3.220907,3.139633,3.050781,4.511926,0.547613,186.102639,-0.076932,0.183862,0.000000,0.597656
545.000000,3.235520,3.118286,2.851562,4.518778,0.545516,185.753703,-0.085995,0.189334,0.000000,-0.199219
546.000000,3.250133,3.189926,4.050781,3.424683,0.548712,185.653019,-0.090350,0.190198,0.000000,1.199219
547.000000,3.264747,3.186920,3.750000,4.139693,0.543113,185.603720,-0.069368,0.207140,0.000000,-0.300781
548.000000,3.279360,3.251099,4.750000,4.569004,0.550540,185.314029,-0.074453,0.197632,0.000000,1.000000
549.000000,3.293973,3.159607,4.851562,3.427620,0.551739,185.143751,-0.093557,0.192202,0.000000,0.101562
550.000000,3.308587,3.315933,5.250000,3.907223,0.555423,185.776776,-0.055008,0.205898,0.000000,0.398438
551.000000,3.323200,3.302429,4.351562,4.443851,0.556724,185.192618,-0.068865,0.198297,0.000000,-0.898438
552.000000,3.337813,3.269058,3.851562,4.191475,0.561779,184.867252,-0.068653,0.194678,0.000000,-0.500000
553.000000,3.352427,3.365097,3.250000,4.706640,0.565109,184.917128,-0.058105,0.195891,0.000000,-0.601562
554.000000,3.367040,3.251038,1.351562,4.726009,0.563440,184.112695,-0.146126,0.194130,0.000000,-1.898438
555.000000,3.381653,3.318787,4.851562,4.712899,0.565701,183.771225,-0.188554,0.196322,0.000000,3.500000
556.000000,3.396267,3.398911,5.050781,4.363637,0.573068,184.239866,-0.051635,0.199262,0.000000,0.199219
557.000000,3.410880,3.366806,4.050781,4.976513,0.570804,183.913669,-0.075783,0.202465,0.000000,-1.000000
558.000000,3.425493,3.374741,2.351562,4.666204,0.573668,183.478129,-0.110673,0.202498,0.000000,-1.699219
559.000000,3.440107,3.286346,2.953125,4.765267,0.571713,182.932690,-0.110807,0.206003,0.000000,0.601562
560.000000,3.454720,3.346054,2.851562,4.486883,0.579161,183.050758,-0.078908,0.207256,0.000000,-0.101562
561.000000,3.469333,3.383438,3.050781,4.036250,0.580575,183.201608,-0.069142,0.206480,0.000000,0.199219
562.000000,3.483947,3.367783,3.851562,4.741540,0.581380,182.846592,-0.094691,0.212092,0.000000,0.800781
563.000000,3.498560,3.495255,5.851562,4.919691,0.587377,182.465048,-0.119691,0.215101,0.000000,2.000000
564.000000,3.513173,3.521713,4.550781,5.363388,0.586854,182.227928,-0.609799,0.217089,0.000000,-1.300781
565.000000,3.527787,3.506470,3.351562,5.544741,0.584744,181.402942,-0.624554,0.220621,0.000000,-1.199219
566.000000,3.542400,3.531509,4.250000,5.014958,0.586312,180.954682,-0.074418,0.224421,0.000000,0.898438
567.000000,3.557013,3.589020,3.453125,5.227318,0.591326,181.143514,-0.573586,0.226779,0.000000,-0.796875
568.000000,3.571627,3.591263,2.550781,5.190511,0.589844,180.499169,-0.562065,0.230336,0.000000,-0.902344
569.000000,3.586240,3.615524,4.750000,4.439802,0.589163,180.370019,-0.127886,0.231053,0.000000,2.199219
570.000000,3.600853,3.714050,4.953125,4.758739,0.595065,180.847687,-0.070579,0.230490,0.000000,0.203125
571.000000,3.615467,3.556641,3.050781,4.904318,0.592133,180.184734,-0.121249,0.233757,0.000000,-1.902344
572.000000,3.630080,3.611481,3.550781,5.406468,0.599455,180.179894,-0.586843,0.236882,0.000000,0.500000
573.000000,3.644693,3.644104,4.953125,5.316160,0.601163,179.872789,-0.608926,0.238746,0.000000,1.402344
574.000000,3.659307,3.667816,6.152344,4.226987,0.602828,179.776915,-0.076163,0.238241,0.000000,1.199219
575.000000,3.673920,3.566437,4.453125,5.524867,0.606917,179.933917,-0.673162,0.243192,0.000000,-1.699219
576.000000,3.688533,3.620468,4.250000,5.620034,0.613256,179.424108,-0.615403,0.245848,0.000000,-0.203125
577.000000,3.703147,3.526840,5.050781,4.739716,0.611890,178.967753,-0.131167,0.249933,0.000000,0.800781
578.000000,3.717760,3.658310,4.351562,6.136773,0.619222,179.282139,-0.673664,0.251250,0.000000,-0.699219
579.000000,3.732373,3.520096,3.152344,6.273563,0.614774,178.081934,-0.793361,0.256558,0.000000,-1.199219
580.000000,3.746987,3.753159,2.652344,6.695995,0.623307,178.069406,-0.715271,0.259778,0.000000,-0.500000
581.000000,3.761600,3.735474,2.750000,6.450229,0.615419,177.132047,-0.686915,0.264807,0.000000,0.097656
582.000000,3.776213,3.761475,4.750000,5.053301,0.616634,177.088719,-0.181453,0.267343,0.000000,2.000000
583.000000,3.790827,3.922379,4.851562,5.186074,0.616793,177.378986,-0.571131,0.263560,0.000000,0.101562
584.000000,3.805440,3.821350,2.851562,5.607700,0.618110,177.063705,-0.668081,0.269392,0.000000,-2.000000
585.000000,3.820053,3.822128,2.550781,7.011538,0.616530,176.499289,-0.740397,0.270144,0.000000,-0.300781
586.000000,3.834667,3.815887,1.453125,6.904097,0.623299,176.180750,-0.753977,0.273802,0.000000,-1.097656
587.000000,3.849280,3.760330,3.750000,5.120080,0.618637,175.984191,-0.497832,0.276213,0.000000,2.296875
588.000000,3.863893,3.941910,5.453125,5.956190,0.632241,176.933653,-0.696813,0.271143,0.000000,1.703125
589.000000,3.878507,3.839233,3.750000,5.537975,0.631339,176.304274,-0.649950,0.274389,0.000000,-1.703125
590.000000,3.893120,3.719589,3.550781,5.967014,0.632827,176.179460,-0.702628,0.276954,0.000000,-0.199219
591.000000,3.907733,3.789230,4.550781,5.676272,0.642170,175.874314,-0.659451,0.279178,0.000000,1.000000
592.000000,3.922347,3.763123,3.453125,7.114859,0.645993,175.611081,-0.831628,0.280999,0.000000,-1.097656
593.000000,3.936960,3.812042,3.453125,6.976399,0.646755,174.890870,-0.773174,0.286447,0.000000,0.000000
594.000000,3.951573,3.799637,2.953125,6.489666,0.646828,174.645854,-0.745078,0.288211,0.000000,-0.500000
595.000000,3.966187,3.833984,5.550781,6.096277,0.648377,174.355639,-0.785440,0.289293,0.000000,2.597656
596.000000,3.980800,3.908234,5.050781,5.684061,0.658390,174.783576,-0.626321,0.286702,0.000000,-0.500000
597.000000,3.995413,3.817078,4.953125,6.119080,0.656549,174.512576,-0.721401,0.288599,0.000000,-0.097656
598.000000,4.010027,3.824997,6.753906,4.545407,0.664786,174.145977,-0.182814,0.290302,0.000000,1.800781
599.000000,4.024640,3.980972,6.652344,5.918033,0.666873,174.925479,-0.636505,0.283071,0.000000,-0.101562
600.000000,4.039253,3.774551,4.953125,6.309524,0.666625,173.720114,-0.869252,0.292432,0.000000,-1.699219
601.000000,4.053867,3.885406,6.253906,5.274906,0.675617,173.792866,-0.662897,0.289740,0.000000,1.300781
602.000000,4.068480,3.948700,5.351562,6.256356,0.671262,174.577045,-0.713217,0.281812,0.000000,-0.902344
603.000000,4.083093,3.800980,4.050781,6.206622,0.673137,172.839901,-0.855543,0.294768,0.000000,-1.300781
604.000000,4.097707,4.009995,5.152344,6.254635,0.679256,173.309816,-0.706762,0.287876,0.000000,1.101562
605.000000,4.112320,3.928406,3.953125,7.205729,0.674510,172.816706,-0.860863,0.292252,0.000000,-1.199219
606.000000,4.126933,3.915329,3.953125,6.971452,0.678656,172.112525,-0.831953,0.295924,0.000000,0.000000
607.000000,4.141547,4.043015,3.250000,6.770594,0.684015,172.230874,-0.748332,0.294073,0.000000,-0.703125
608.000000,4.156160,4.062408,5.351562,6.034319,0.676613,171.282026,-0.735721,0.298672,0.000000,2.101562
609.000000,4.170773,4.092300,6.152344,6.187558,0.684254,172.027943,-0.683969,0.293709,0.000000,0.800781
610.000000,4.185387,4.093323,5.152344,7.083461,0.688866,171.788771,-0.785958,0.293840,0.000000,-1.000000
611.000000,4.200000,4.027527,4.652344,6.951134,0.692389,171.401692,-0.803439,0.293877,0.000000,-0.500000
612.000000,4.200000,4.047089,4.250000,5.543296,0.692493,171.392822,-0.647428,0.291866,0.000000,-0.402344
613.000000,4.200000,4.134171,5.453125,6.099026,0.686007,171.673409,-0.685509,0.290554,0.000000,1.203125
614.000000,4.200000,4.118103,5.351562,5.816591,0.689349,171.681445,-0.635075,0.290706,0.000000,-0.101562
615.000000,4.200000,3.925232,3.453125,5.786664,0.687493,171.908687,-0.834579,0.289349,0.000000,-1.898438
616.000000,4.200000,4.020294,2.750000,6.999021,0.691866,171.725857,-0.817982,0.289027,0.000000,-0.703125
617.000000,4.200000,4.011780,5.851562,6.271653,0.680297,170.994728,-0.859801,0.298195,0.000000,3.101562
618.000000,4.200000,4.086609,6.253906,5.422599,0.693254,171.281435,-0.612955,0.291997,0.000000,0.402344
619.000000,4.200000,4.128113,7.652344,6.323359,0.692437,171.719917,-0.720170,0.290695,0.000000,1.398438
620.000000,4.200000,4.026459,3.953125,6.778634,0.692887,171.778277,-0.915971,0.291821,0.000000,-3.699219
621.000000,4.200000,3.962296,5.250000,6.208868,0.692527,170.873610,-0.810911,0.294694,0.000000,1.296875
622.000000,4.200000,4.008713,4.453125,5.973699,0.696898,171.362099,-0.727985,0.290952,0.000000,-0.796875
623.000000,4.200000,4.042175,7.550781,4.463956,0.691575,171.714465,-0.216677,0.287763,0.000000,3.097656
624.000000,4.200000,4.062897,8.453125,4.118381,0.693298,172.476293,-0.105008,0.285664,0.000000,0.902344
625.000000,4.200000,4.038589,3.953125,6.099060,0.697048,172.018611,-0.866776,0.287718,0.000000,-4.500000
626.000000,4.200000,4.073547,4.050781,7.039762,0.692820,170.627523,-0.778528,0.294939,0.000000,0.097656
627.000000,4.200000,4.073318,5.152344,5.737114,0.695331,170.641374,-0.672548,0.295933,0.000000,1.101562
628.000000,4.200000,3.936676,4.152344,6.118491,0.692875,171.011105,-0.813458,0.293630,0.000000,-1.000000
629.000000,4.200000,3.950241,3.750000,6.825435,0.696821,171.601369,-0.854750,0.289010,0.000000,-0.402344
630.000000,4.200000,3.947067,3.050781,7.662957,0.694924,171.167452,-0.947993,0.292441,0.000000,-0.699219
631.000000,4.200000,3.972443,1.953125,7.407322,0.693838,170.678426,-0.912814,0.295325,0.000000,-1.097656
632.000000,4.200000,3.902756,2.250000,7.565258,0.686071,170.353096,-0.980851,0.303369,0.000000,0.296875
633.000000,4.200000,3.987213,2.652344,7.709167,0.688615,170.545031,-0.915982,0.302529,0.000000,0.402344
634.000000,4.200000,4.016556,2.152344,8.170817,0.685858,170.222845,-0.943135,0.306596,0.000000,-0.500000
635.000000,4.200000,3.981323,1.250000,7.616203,0.686674,170.224592,-0.926853,0.306962,0.000000,-0.902344
636.000000,4.200000,3.940445,2.652344,6.501868,0.680574,170.106758,-0.880615,0.310689,0.000000,1.402344
637.000000,4.200000,4.060028,2.453125,6.462719,0.687658,170.783062,-0.735791,0.301425,0.000000,-0.199219
638.000000,4.200000,3.911896,1.250000,6.337578,0.684486,170.390077,-0.872721,0.301733,0.000000,-1.203125
639.000000,4.200000,4.044952,3.152344,7.948465,0.683276,170.309687,-0.957360,0.302651,0.000000,1.902344
640.000000,4.200000,3.980438,3.250000,7.573895,0.694744,170.262870,-0.899167,0.298198,0.000000,0.097656
641.000000,4.200000,4.100555,4.652344,7.106402,0.699625,170.244990,-0.810692,0.296293,0.000000,1.402344
642.000000,4.200000,3.950150,3.550781,6.344657,0.691382,170.958524,-0.826898,0.293669,0.000000,-1.101562
643.000000,4.200000,4.034531,4.152344,6.765201,0.695119,171.036689,-0.782351,0.290771,0.000000,0.601562
644.000000,4.200000,4.003830,3.351562,6.917799,0.692691,171.061780,-0.825945,0.294024,0.000000,-0.800781
645.000000,4.200000,3.940033,2.351562,7.571487,0.693327,170.634883,-0.955647,0.295359,0.000000,-1.000000
646.000000,4.200000,4.010452,2.750000,7.291253,0.688772,170.529135,-0.855020,0.302790,0.000000,0.398438
647.000000,4.200000,4.079300,4.351562,6.832037,0.685852,170.328458,-0.807826,0.303664,0.000000,1.601562
648.000000,4.200000,4.044159,5.250000,6.949241,0.692182,170.924243,-0.802807,0.293801,0.000000,0.898438
649.000000,4.200000,4.161469,4.953125,6.403010,0.695393,170.942022,-0.684352,0.294440,0.000000,-0.296875
650.000000,4.200000,3.968262,2.953125,7.904291,0.689403,170.857176,-1.011064,0.296242,0.000000,-2.000000
651.000000,4.200000,3.971039,2.152344,7.295065,0.689289,170.471843,-0.898705,0.303716,0.000000,-0.800781
652.000000,3.400000,3.326645,-2.449219,10.234120,0.593906,182.441261,-1.813144,0.191507,0.000000,-4.601562
653.000000,2.600000,2.338303,-5.648438,5.184579,0.554136,192.996658,-1.351822,0.000000,0.000000,-3.199219
654.000000,2.336000,2.290527,-2.949219,4.496477,0.516222,194.925197,-0.215564,-0.000000,0.000000,2.699219
655.000000,2.336000,2.503265,0.550781,3.057699,0.526752,200.480108,-0.239276,-0.000000,0.000000,3.500000
656.000000,2.336000,2.431305,0.453125,3.794882,0.515726,200.476535,-0.075398,-0.000000,0.000000,-0.097656
657.000000,2.336000,2.373947,0.351562,3.386064,0.509099,200.764410,-0.061796,-0.000000,0.000000,-0.101562
658.000000,2.336000,2.265854,1.351562,2.800581,0.506921,200.800449,-0.094344,-0.000000,0.000000,1.000000
659.000000,2.336000,2.270157,2.550781,2.614033,0.505894,200.894319,-0.101026,-0.000000,0.000000,1.199219
660.000000,2.336000,2.356064,2.750000,3.509934,0.504159,201.044793,-0.060169,-0.000000,0.000000,0.199219
661.000000,2.336000,2.296295,1.953125,3.317418,0.500347,201.029408,-0.077078,-0.000000,0.000000,-0.796875
662.000000,2.336000,2.330841,1.750000,2.694099,0.500047,201.113809,-0.059966,-0.000000,0.000000,-0.203125
663.000000,2.336000,2.388260,1.250000,2.851253,0.505159,200.924189,-0.067387,-0.000000,0.000000,-0.500000
664.000000,2.336000,2.312042,1.453125,2.888277,0.503432,200.844624,-0.063017,-0.000000,0.000000,0.203125
665.000000,2.336000,2.299194,1.453125,3.081567,0.501966,201.003290,-0.064194,-0.000000,0.000000,0.000000
666.000000,2.336000,2.274872,2.250000,2.900193,0.501682,201.061877,-0.083050,-0.000000,0.000000,0.796875
667.000000,2.336000,2.313522,3.351562,2.699437,0.502291,201.066395,-0.085589,-0.000000,0.000000,1.101562
668.000000,2.336000,2.316635,1.953125,2.404010,0.503353,200.955535,-0.099104,-0.000000,0.000000,-1.398438
669.000000,2.336000,2.383133,3.750000,3.030925,0.505403,200.944867,-0.120147,-0.000000,0.000000,1.796875
670.000000,2.336000,2.325272,2.750000,2.512541,0.502332,200.834136,-0.079997,-0.000000,0.000000,-1.000000
671.000000,2.336000,2.332443,3.652344,2.811732,0.503948,200.987984,-0.076126,-0.000000,0.000000,0.902344
672.000000,2.336000,2.391541,3.351562,2.247865,0.503134,200.899522,-0.064221,-0.000000,0.000000,-0.300781
673.000000,2.336000,2.414398,3.250000,2.637658,0.506031,200.698274,-0.068140,-0.000000,0.000000,-0.101562
674.000000,2.336000,2.363617,1.953125,2.591383,0.507405,200.653510,-0.093098,-0.000000,0.000000,-1.296875
675.000000,2.336000,2.378998,2.351562,3.377571,0.507127,200.741968,-0.064814,-0.000000,0.000000,0.398438
676.000000,2.336000,2.336075,1.351562,2.984970,0.506577,200.753566,-0.080129,-0.000000,0.000000,-1.000000
677.000000,2.336000,2.327606,3.652344,2.916172,0.504838,200.755674,-0.144563,-0.000000,0.000000,2.300781
678.000000,2.336000,2.343384,2.453125,3.032594,0.505285,200.802383,-0.087852,-0.000000,0.000000,-1.199219
679.000000,2.336000,2.336075,1.750000,2.476974,0.505289,200.846514,-0.069894,-0.000000,0.000000,-0.703125
680.000000,2.336000,2.297287,1.652344,3.285654,0.505766,200.760877,-0.065686,-0.000000,0.000000,-0.097656
681.000000,2.336000,2.443375,2.750000,2.700193,0.504360,200.906989,-0.100367,-0.000000,0.000000,1.097656
682.000000,2.336000,2.364685,3.550781,2.455661,0.507117,200.697154,-0.073189,-0.000000,0.000000,0.800781
683.000000,2.336000,2.359268,2.050781,2.586291,0.507143,200.673225,-0.102933,-0.000000,0.000000,-1.500000
684.000000,2.336000,2.338348,2.351562,2.892358,0.505971,200.808431,-0.061879,-0.000000,0.000000,0.300781
685.000000,2.336000,2.313538,2.453125,2.916090,0.503330,200.970364,-0.062144,-0.000000,0.000000,0.101562
686.000000,2.336000,2.312698,1.851562,2.794974,0.504821,200.860638,-0.069647,-0.000000,0.000000,-0.601562
687.000000,2.336000,2.332230,2.851562,2.925270,0.505873,200.880196,-0.080220,-0.000000,0.000000,1.000000
688.000000,2.336000,2.264587,2.351562,2.885020,0.503011,200.814071,-0.079083,-0.000000,0.000000,-0.500000
689.000000,2.336000,2.350525,2.750000,2.628849,0.505207,200.953424,-0.062747,-0.000000,0.000000,0.398438
690.000000,2.336000,2.355911,2.550781,2.699339,0.506549,200.710211,-0.060741,-0.000000,0.000000,-0.199219
691.000000,2.336000,2.415176,3.250000,2.521696,0.508003,200.723782,-0.078371,-0.000000,0.000000,0.699219
692.000000,2.104000,2.165253,0.953125,2.756970,0.476383,200.664812,-0.157094,-0.000000,0.000000,-2.296875
693.000000,2.104000,2.155670,4.652344,2.242856,0.476325,205.828784,-0.203567,-0.000000,0.000000,3.699219
694.000000,2.104000,2.101379,-0.046875,2.556305,0.474229,205.627038,-0.235347,-0.000000,0.000000,-4.699219
695.000000,2.104000,2.098831,1.652344,2.655671,0.471314,205.890361,-0.119752,-0.000000,0.000000,1.699219
696.000000,2.104000,2.075409,3.351562,1.826925,0.465443,205.944369,-0.121420,-0.000000,0.000000,1.699219
697.000000,2.104000,2.118988,2.750000,2.542830,0.473366,205.938838,-0.073383,-0.000000,0.000000,-0.601562
698.000000,2.104000,2.104874,2.851562,2.330759,0.473861,205.954001,-0.066924,-0.000000,0.000000,0.101562
699.000000,2.104000,2.215225,2.351562,2.254591,0.474124,205.916744,-0.089750,-0.000000,0.000000,-0.500000
700.000000,2.104000,2.130203,2.750000,3.150263,0.472304,205.658364,-0.069292,-0.000000,0.000000,0.398438
701.000000,2.104000,2.195618,2.750000,2.227654,0.474795,205.789539,-0.078150,-0.000000,0.000000,0.000000
702.000000,2.104000,2.160065,2.250000,1.879699,0.474201,205.734608,-0.074651,-0.000000,0.000000,-0.500000
703.000000,2.104000,2.136688,2.351562,2.300105,0.473040,205.812567,-0.066865,-0.000000,0.000000,0.101562
704.000000,2.104000,2.141861,3.550781,1.801763,0.472220,205.972880,-0.095014,-0.000000,0.000000,1.199219
705.000000,2.104000,2.176178,2.152344,2.054410,0.471494,205.887554,-0.109738,-0.000000,0.000000,-1.398438
706.000000,2.104000,2.119202,1.953125,2.338140,0.470434,205.990695,-0.066232,-0.000000,0.000000,-0.199219
707.000000,2.104000,2.164703,2.050781,1.926847,0.470415,206.074773,-0.069701,-0.000000,0.000000,0.097656
708.000000,2.104000,2.120041,2.652344,2.086999,0.464723,205.838577,-0.071251,-0.000000,0.000000,0.601562
709.000000,2.104000,2.227142,2.050781,2.204604,0.473153,205.950341,-0.096594,-0.000000,0.000000,-0.601562
710.000000,2.104000,2.144913,2.550781,2.678969,0.476121,205.803078,-0.073112,-0.000000,0.000000,0.500000
711.000000,2.104000,2.144012,2.250000,2.462754,0.473934,205.947054,-0.069299,-0.000000,0.000000,-0.300781
712.000000,2.104000,2.104294,2.351562,2.624648,0.469321,205.802881,-0.065856,-0.000000,0.000000,0.101562
713.000000,2.104000,2.105560,2.851562,1.970048,0.473419,206.029732,-0.071567,-0.000000,0.000000,0.500000
714.000000,2.104000,2.175751,2.152344,2.332299,0.475287,205.877407,-0.082733,-0.000000,0.000000,-0.699219
715.000000,2.104000,2.049988,2.351562,2.366416,0.474740,205.893482,-0.077084,-0.000000,0.000000,0.199219
716.000000,2.104000,2.119675,1.550781,2.035604,0.473325,205.934698,-0.078914,-0.000000,0.000000,-0.800781
717.000000,2.104000,2.147324,2.250000,2.198157,0.471422,205.966461,-0.076970,-0.000000,0.000000,0.699219
718.000000,2.104000,2.146988,3.750000,2.068074,0.474722,205.945618,-0.110746,-0.000000,0.000000,1.500000
719.000000,2.104000,2.154068,2.453125,2.079239,0.475309,205.749486,-0.101688,-0.000000,0.000000,-1.296875
720.000000,2.104000,2.121979,3.453125,1.644135,0.473002,205.630042,-0.085867,-0.000000,0.000000,1.000000
721.000000,2.104000,2.131348,3.652344,2.059207,0.476013,205.806476,-0.067868,-0.000000,0.000000,0.199219
722.000000,2.104000,2.181091,1.851562,2.347207,0.474230,205.771866,-0.132611,-0.000000,0.000000,-1.800781
723.000000,2.104000,2.117416,3.750000,1.963346,0.471304,205.953265,-0.129471,-0.000000,0.000000,1.898438
724.000000,2.104000,2.124924,2.652344,2.222693,0.474570,205.800291,-0.090236,-0.000000,0.000000,-1.097656
725.000000,2.104000,2.100708,2.851562,2.336748,0.472570,205.941535,-0.067484,-0.000000,0.000000,0.199219
726.000000,2.104000,2.053207,4.050781,1.755936,0.471210,205.992830,-0.102720,-0.000000,0.000000,1.199219
727.000000,2.104000,2.086746,2.851562,2.513816,0.474447,205.789770,-0.096754,-0.000000,0.000000,-1.199219
728.000000,2.104000,2.115814,2.453125,2.258694,0.472427,206.017445,-0.069131,-0.000000,0.000000,-0.398438
729.000000,2.104000,2.060150,2.152344,2.204025,0.470502,206.042896,-0.074443,-0.000000,0.000000,-0.300781
730.000000,2.104000,2.158752,2.050781,2.387598,0.470925,206.165624,-0.068835,-0.000000,0.000000,-0.101562
731.000000,2.104000,2.129471,3.152344,2.289405,0.472006,205.990387,-0.089911,-0.000000,0.000000,1.101562
732.000000,2.404000,2.351608,7.351562,1.620870,0.508484,205.660452,-0.215804,0.000000,0.000000,4.199219
733.000000,2.704000,2.620270,1.652344,3.476176,0.538571,197.995245,-0.275509,0.000000,0.000000,-5.699219
734.000000,3.004000,2.880402,5.851562,2.747390,0.575987,194.373864,-0.227176,0.000000,0.000000,4.199219
735.000000,3.304000,3.071259,2.152344,4.482856,0.508852,189.088265,-0.299993,0.267926,0.000000,-3.699219
736.000000,3.604000,3.559692,6.652344,3.905351,0.626409,184.823216,-0.339277,0.186723,0.000000,4.500000
737.000000,3.904000,3.716171,4.652344,5.648160,0.671182,180.956113,-0.783977,0.232094,0.000000,-2.000000
738.000000,4.040000,3.987122,4.851562,5.971317,0.676038,175.477013,-0.645603,0.285209,0.000000,0.199219
739.000000,4.040000,3.947418,4.550781,5.564501,0.659196,173.304635,-0.616967,0.293642,0.000000,-0.300781
740.000000,4.040000,3.915558,5.152344,5.707819,0.659449,174.197681,-0.651378,0.286326,0.000000,0.601562
741.000000,4.040000,3.901489,4.851562,5.524948,0.665951,173.404321,-0.637112,0.293006,0.000000,-0.300781
742.000000,4.040000,3.844376,3.652344,6.378360,0.664841,173.547988,-0.788437,0.291835,0.000000,-1.199219
743.000000,4.040000,3.799255,3.250000,5.769815,0.663204,173.312516,-0.741730,0.292695,0.000000,-0.402344
744.000000,4.040000,4.043701,4.453125,7.300084,0.666350,173.506172,-0.797127,0.291323,0.000000,1.203125
745.000000,4.040000,3.778580,2.250000,6.874726,0.657341,173.095841,-0.947447,0.295991,0.000000,-2.203125
746.000000,4.040000,3.915085,4.351562,8.013148,0.661949,172.887689,-0.950226,0.294723,0.000000,2.101562
747.000000,4.040000,4.054382,4.250000,6.010725,0.665795,172.962610,-0.640269,0.295595,0.000000,-0.101562
748.000000,4.040000,3.907028,4.453125,5.419993,0.653319,173.533378,-0.620332,0.292104,0.000000,0.203125
749.000000,4.040000,3.903732,3.453125,6.913350,0.661945,173.468849,-0.791894,0.291713,0.000000,-1.000000
750.000000,4.040000,3.947632,5.652344,5.735872,0.662080,173.012593,-0.711963,0.295746,0.000000,2.199219
751.000000,4.040000,3.846573,3.453125,5.374234,0.663708,173.854799,-0.736973,0.290094,0.000000,-2.199219
752.000000,4.040000,4.015472,3.652344,6.047578,0.661340,173.686037,-0.645607,0.288855,0.000000,0.199219
753.000000,4.040000,3.849747,5.351562,4.649842,0.656264,172.936937,-0.179396,0.296610,0.000000,1.699219
754.000000,4.040000,4.045181,4.953125,5.570066,0.665415,174.239493,-0.598416,0.285942,0.000000,-0.398438
755.000000,4.040000,3.736557,2.351562,6.156576,0.659760,173.324091,-0.936261,0.294492,0.000000,-2.601562
756.000000,4.040000,4.059830,5.851562,5.852070,0.666373,172.947655,-0.752190,0.294304,0.000000,3.500000
757.000000,4.040000,3.980911,4.550781,5.385845,0.659343,173.432891,-0.618638,0.293582,0.000000,-1.300781
758.000000,4.040000,3.995224,5.652344,6.318026,0.656953,173.593272,-0.698792,0.291056,0.000000,1.101562
759.000000,4.040000,3.876892,5.750000,5.908525,0.661030,173.967827,-0.688566,0.289618,0.000000,0.097656
760.000000,4.040000,3.873169,4.953125,5.989399,0.663527,174.350696,-0.711766,0.284962,0.000000,-0.796875
761.000000,4.040000,3.938919,5.750000,6.341226,0.666800,173.609469,-0.710178,0.291394,0.000000,0.796875
762.000000,4.040000,3.779266,3.550781,6.589351,0.667555,173.393302,-0.919439,0.293352,0.000000,-2.199219
763.000000,4.040000,3.881531,3.953125,6.863008,0.666923,173.080249,-0.785127,0.293767,0.000000,0.402344
764.000000,4.040000,3.846527,3.250000,7.112956,0.665956,173.121520,-0.842283,0.295043,0.000000,-0.703125
765.000000,4.040000,3.870682,2.351562,6.664982,0.664145,172.819640,-0.785305,0.296062,0.000000,-0.898438
766.000000,4.040000,3.955368,3.453125,5.773652,0.658518,172.911159,-0.656782,0.294582,0.000000,1.101562
767.000000,4.040000,3.896545,5.351562,5.705295,0.657329,173.331338,-0.718729,0.292628,0.000000,1.898438
768.000000,4.040000,3.950272,5.351562,5.535305,0.666132,173.603794,-0.612042,0.291437,0.000000,0.000000
769.000000,4.040000,3.986862,6.152344,5.473590,0.659263,174.222700,-0.605214,0.285960,0.000000,0.800781
770.000000,4.040000,3.857849,4.351562,5.748968,0.662972,173.696435,-0.745179,0.291315,0.000000,-1.800781
771.000000,4.040000,3.947388,4.851562,5.507600,0.663473,173.866892,-0.614833,0.288817,0.000000,0.500000
772.000000,4.022000,3.938248,5.152344,6.947763,0.654420,174.352113,-0.751126,0.285022,0.000000,0.300781
773.000000,4.004000,3.920212,0.453125,7.178075,0.655938,173.924831,-0.941951,0.290007,0.000000,-4.699219
774.000000,3.986000,3.901688,3.351562,6.169424,0.638102,173.095584,-0.779402,0.296074,0.000000,2.898438
775.000000,3.968000,3.883682,5.152344,5.984881,0.643967,173.938443,-0.712659,0.291144,0.000000,1.800781
776.000000,3.950000,3.751907,2.750000,6.106451,0.645239,174.798544,-0.823626,0.285503,0.000000,-2.402344
777.000000,3.932000,3.730469,2.953125,6.133292,0.643527,174.525499,-0.741883,0.287549,0.000000,0.203125
778.000000,3.914000,3.762680,2.953125,6.301939,0.642050,174.656325,-0.721550,0.287527,0.000000,0.000000
779.000000,3.896000,3.913895,3.750000,6.239316,0.637332,175.146404,-0.675619,0.283931,0.000000,0.796875
780.000000,3.878000,3.793686,2.851562,6.718881,0.627005,175.566129,-0.743467,0.281482,0.000000,-0.898438
781.000000,3.860000,3.839035,3.050781,6.156180,0.628694,175.523653,-0.656945,0.280891,0.000000,0.199219
782.000000,3.842000,3.910812,4.953125,6.235492,0.620235,175.922495,-0.732208,0.277453,0.000000,1.902344
783.000000,3.824000,3.906433,6.953125,5.319877,0.620687,176.320369,-0.649857,0.274374,0.000000,2.000000
784.000000,3.806000,3.801865,6.152344,4.971273,0.623476,176.913329,-0.061174,0.269169,0.000000,-0.800781
785.000000,3.788000,3.764420,4.550781,5.249355,0.622883,177.068749,-0.613657,0.270020,0.000000,-1.601562
786.000000,3.770000,3.731247,3.550781,6.338325,0.617254,177.066064,-0.697840,0.269910,0.000000,-1.000000
787.000000,3.752000,3.692291,3.652344,5.040388,0.610712,177.110565,-0.094857,0.264438,0.000000,0.101562
788.000000,3.734000,3.646744,3.250000,5.566740,0.610741,177.871351,-0.618214,0.262391,0.000000,-0.402344
789.000000,3.716000,3.586502,2.953125,6.158776,0.609233,177.638852,-0.696565,0.262459,0.000000,-0.296875
790.000000,3.698000,3.613571,2.351562,5.901890,0.609394,178.069806,-0.655545,0.258093,0.000000,-0.601562
791.000000,3.680000,3.563080,3.550781,5.153773,0.602975,178.298931,-0.563222,0.251856,0.000000,1.199219
792.000000,3.662000,3.589493,2.953125,5.370038,0.603783,179.055627,-0.597845,0.249161,0.000000,-0.597656
793.000000,3.644000,3.583542,2.652344,5.222356,0.598388,179.168437,-0.569891,0.246186,0.000000,-0.300781
794.000000,3.626000,3.568420,3.953125,5.300581,0.594668,179.623920,-0.611268,0.241874,0.000000,1.300781
795.000000,3.608000,3.577682,3.851562,5.626774,0.595953,180.197222,-0.605994,0.236453,0.000000,-0.101562
796.000000,3.590000,3.541016,4.152344,5.522208,0.594261,180.321875,-0.601121,0.233252,0.000000,0.300781
797.000000,3.572000,3.561798,3.250000,5.907686,0.593912,180.771781,-0.648139,0.229097,0.000000,-0.902344
798.000000,3.554000,3.581589,3.550781,5.577500,0.585676,180.493431,-0.599538,0.226506,0.000000,0.300781
799.000000,3.536000,3.444672,2.652344,5.140390,0.585092,180.940101,-0.507924,0.223229,0.000000,-0.898438
800.000000,3.518000,3.497833,2.953125,4.372089,0.585332,181.492985,-0.053089,0.220208,0.000000,0.300781
801.000000,3.500000,3.501129,4.550781,4.158249,0.575234,181.536400,-0.096299,0.220363,0.000000,1.597656
802.000000,3.482000,3.531891,2.351562,5.470943,0.577482,182.131332,-0.669668,0.218440,0.000000,-2.199219
803.000000,3.464000,3.426788,3.851562,4.203975,0.570981,181.867668,-0.095602,0.209773,0.000000,1.500000
804.000000,3.446000,3.447678,4.750000,3.910840,0.572168,182.930673,-0.065480,0.210762,0.000000,0.898438
805.000000,3.428000,3.468430,2.750000,5.902569,0.567972,182.927823,-0.701522,0.211997,0.000000,-2.000000
806.000000,3.410000,3.412262,4.453125,4.454007,0.566947,182.737078,-0.102504,0.199086,0.000000,1.703125
807.000000,3.392000,3.434036,3.453125,4.687202,0.563732,183.345057,-0.071307,0.204652,0.000000,-1.000000
808.000000,3.374000,3.400864,3.953125,5.434055,0.562077,183.624612,-0.589471,0.198659,0.000000,0.500000
809.000000,3.356000,3.319580,2.453125,4.763129,0.562372,183.733824,-0.097385,0.194538,0.000000,-1.500000
810.000000,3.338000,3.260422,3.750000,4.555891,0.558659,184.013732,-0.098747,0.194826,0.000000,1.296875
811.000000,3.320000,3.300217,4.652344,3.396554,0.558503,184.515531,-0.069302,0.197629,0.000000,0.902344
812.000000,3.302000,3.238495,4.550781,3.448100,0.547953,184.737203,-0.062354,0.208434,0.000000,-0.101562
813.000000,3.284000,3.249969,4.953125,4.089243,0.547638,185.236789,-0.058808,0.206030,0.000000,0.402344
814.000000,3.266000,3.192963,4.152344,4.195533,0.545671,184.966132,-0.078717,0.202697,0.000000,-0.800781
815.000000,3.248000,3.075684,3.652344,4.658067,0.547278,185.370877,-0.124933,0.197583,0.000000,-0.500000
816.000000,3.230000,3.132950,1.351562,4.813094,0.552899,185.927949,-0.161300,0.190964,0.000000,-2.300781
817.000000,3.212000,3.083527,2.050781,5.709548,0.541575,185.269843,-0.662701,0.181568,0.000000,0.699219
818.000000,3.194000,3.100204,2.953125,4.392858,0.550213,185.838334,-0.091477,0.168759,0.000000,0.902344
819.000000,3.176000,3.072205,2.152344,4.709961,0.535466,185.906101,-0.092141,0.188097,0.000000,-0.800781
820.000000,3.158000,3.098145,1.652344,5.120461,0.538555,186.175399,-0.418500,0.178918,0.000000,-0.500000
821.000000,3.140000,3.068634,2.953125,4.190867,0.540587,186.261018,-0.099906,0.163419,0.000000,1.300781
822.000000,3.122000,3.054260,2.453125,4.535894,0.530480,186.600088,-0.071757,0.187690,0.000000,-0.500000
823.000000,3.104000,3.018951,2.453125,3.490226,0.529389,186.628095,-0.072524,0.175110,0.000000,0.000000
824.000000,3.086000,3.064560,3.652344,3.328013,0.523243,186.817739,-0.085369,0.195763,0.000000,1.199219
825.000000,3.068000,3.035583,3.453125,4.243565,0.514182,186.851774,-0.059551,0.204513,0.000000,-0.199219
826.000000,3.050000,3.057327,1.851562,4.462273,0.534009,187.414518,-0.104033,0.161533,0.000000,-1.601562
827.000000,3.032000,3.015274,2.453125,4.513049,0.529168,187.281722,-0.063320,0.144661,0.000000,0.601562
828.000000,3.014000,3.076874,2.351562,5.178978,0.537367,187.791529,-0.550014,0.133879,0.000000,-0.101562
829.000000,2.996000,3.038010,1.250000,4.175658,0.541866,188.092404,-0.081191,0.106663,0.000000,-1.101562
830.000000,2.978000,3.007904,3.050781,3.983424,0.533924,188.100633,-0.114879,0.116630,0.000000,1.800781
831.000000,2.960000,3.017822,3.453125,3.992064,0.542415,188.623769,-0.065030,0.109371,0.000000,0.402344
832.000000,2.942000,3.074432,2.050781,4.285564,0.548700,189.171372,-0.125098,0.090486,0.000000,-1.402344
833.000000,2.924000,2.655869,1.652344,3.553638,0.542791,189.257076,-0.192940,0.000000,0.000000,-0.398438
834.000000,2.906000,3.005219,5.453125,3.204489,0.536982,190.863072,-0.212056,0.113226,0.000000,3.800781
835.000000,2.888000,2.750214,2.652344,3.761108,0.555882,190.176798,-0.191257,0.000000,0.000000,-2.800781
836.000000,2.870000,2.723419,4.050781,3.388834,0.555300,191.480596,-0.130482,0.000000,0.000000,1.398438
837.000000,2.852000,2.782501,3.351562,3.073184,0.555560,191.926309,-0.065945,0.000000,0.000000,-0.699219
838.000000,2.834000,2.744827,3.152344,3.308568,0.555858,191.977806,-0.065435,0.000000,0.000000,-0.199219
839.000000,2.816000,2.725433,2.652344,3.613985,0.558815,192.225268,-0.071907,0.000000,0.000000,-0.500000
840.000000,2.798000,2.674042,2.152344,3.428490,0.560327,192.280411,-0.089494,0.000000,0.000000,-0.500000
841.000000,2.780000,2.681015,2.351562,3.048465,0.558047,192.515142,-0.073183,0.000000,0.000000,0.199219
842.000000,2.762000,2.636200,2.851562,3.212628,0.558736,192.535320,-0.092131,0.000000,0.000000,0.500000
843.000000,2.744000,2.620148,3.152344,3.247313,0.559471,192.903126,-0.089014,0.000000,0.000000,0.300781
844.000000,2.726000,2.657166,3.351562,3.186290,0.557756,193.319557,-0.064221,0.000000,0.000000,0.199219
845.000000,2.708000,2.690063,2.453125,3.739712,0.556637,193.463985,-0.068472,0.000000,0.000000,-0.898438
846.000000,2.690000,2.607376,2.453125,3.281770,0.552165,193.426925,-0.069116,0.000000,0.000000,0.000000
847.000000,2.672000,2.653061,3.750000,3.526666,0.552159,193.807687,-0.086186,0.000000,0.000000,1.296875
848.000000,2.654000,2.676651,4.250000,3.155937,0.551047,193.972665,-0.057258,0.000000,0.000000,0.500000
849.000000,2.636000,2.638672,2.652344,3.092670,0.548705,194.195799,-0.100642,0.000000,0.000000,-1.597656
850.000000,2.618000,2.633347,1.851562,3.890917,0.545657,194.508216,-0.065619,-0.000000,0.000000,-0.800781
851.000000,2.600000,2.635162,1.953125,3.747237,0.541804,194.664567,-0.054063,-0.000000,0.000000,0.101562
852.000000,2.582000,2.618195,2.351562,3.316112,0.539296,195.093872,-0.057541,-0.000000,0.000000,0.398438
853.000000,2.564000,2.609787,3.953125,3.535933,0.538257,195.432368,-0.104226,-0.000000,0.000000,1.601562
854.000000,2.546000,2.620041,2.250000,3.415775,0.535745,195.914245,-0.115256,-0.000000,0.000000,-1.703125
855.000000,2.528000,2.557648,2.351562,3.142900,0.531762,196.292491,-0.055352,-0.000000,0.000000,0.101562
856.000000,2.510000,2.598206,2.652344,3.694489,0.530416,196.641232,-0.068235,-0.000000,0.000000,0.300781
857.000000,2.492000,2.509323,0.652344,3.268952,0.529657,196.953738,-0.125374,-0.000000,0.000000,-2.000000
858.000000,2.474000,2.479080,0.453125,3.487089,0.526646,197.277180,-0.057525,-0.000000,0.000000,-0.199219
859.000000,2.456000,2.447113,2.652344,3.855782,0.523737,197.666778,-0.137155,-0.000000,0.000000,2.199219
860.000000,2.438000,2.473740,2.152344,3.122325,0.517949,198.369180,-0.062490,-0.000000,0.000000,-0.500000
861.000000,2.420000,2.412048,0.351562,3.222558,0.517267,198.614478,-0.117126,-0.000000,0.000000,-1.800781
862.000000,2.402000,2.401367,2.550781,2.417250,0.513937,198.980732,-0.137358,-0.000000,0.000000,2.199219
863.000000,2.384000,2.350769,2.453125,3.227410,0.513180,199.510637,-0.063442,-0.000000,0.000000,-0.097656
864.000000,2.366000,2.367279,2.453125,2.806487,0.507787,199.967669,-0.058767,-0.000000,0.000000,0.000000
865.000000,2.348000,2.384308,2.050781,2.738574,0.506113,200.323460,-0.063242,-0.000000,0.000000,-0.402344
866.000000,2.330000,2.370682,3.050781,2.740936,0.503043,200.648950,-0.080546,-0.000000,0.000000,1.000000
867.000000,2.312000,2.354401,1.050781,3.058646,0.503455,200.893846,-0.131247,-0.000000,0.000000,-2.000000
868.000000,2.294000,2.299225,2.550781,2.841239,0.498519,201.257388,-0.103438,-0.000000,0.000000,1.500000
869.000000,2.276000,2.305252,3.050781,2.322443,0.496751,201.807733,-0.066561,-0.000000,0.000000,0.500000
870.000000,2.258000,2.314270,3.152344,2.680008,0.494042,202.158937,-0.065224,-0.000000,0.000000,0.101562
871.000000,2.240000,2.311417,2.652344,2.786074,0.495194,202.345500,-0.074377,-0.000000,0.000000,-0.500000
872.000000,2.222000,2.264145,2.152344,2.431185,0.489677,202.689343,-0.069206,-0.000000,0.000000,-0.500000
873.000000,2.204000,2.298050,2.453125,2.554870,0.490032,203.081571,-0.078288,-0.000000,0.000000,0.300781
874.000000,2.186000,2.239761,2.550781,2.439346,0.489919,203.547665,-0.068210,-0.000000,0.000000,0.097656
875.000000,2.168000,2.145721,2.953125,2.249188,0.484241,203.928736,-0.070875,-0.000000,0.000000,0.402344
876.000000,2.150000,2.149292,2.550781,2.192564,0.481310,204.409860,-0.068952,-0.000000,0.000000,-0.402344
877.000000,2.132000,2.149277,4.351562,2.547402,0.477061,204.976739,-0.123918,-0.000000,0.000000,1.800781
878.000000,2.114000,2.203598,3.050781,2.482677,0.475474,205.048718,-0.109931,-0.000000,0.000000,-1.300781
879.000000,2.096000,2.121826,2.250000,2.306998,0.476109,205.561911,-0.080304,-0.000000,0.000000,-0.800781
880.000000,2.078000,2.104340,1.652344,2.490077,0.471279,206.110005,-0.074660,-0.000000,0.000000,-0.597656
881.000000,2.060000,2.073730,2.953125,1.836579,0.465585,206.550624,-0.099929,-0.000000,0.000000,1.300781
882.000000,2.042000,2.019562,2.453125,2.060153,0.461843,206.894854,-0.075297,-0.000000,0.000000,-0.500000
883.000000,2.024000,2.101532,3.351562,2.280290,0.462682,207.456655,-0.092359,-0.000000,0.000000,0.898438
884.000000,2.006000,1.991364,3.652344,2.493103,0.456442,207.740634,-0.072056,-0.000000,0.000000,0.300781
885.000000,1.988000,1.998337,2.250000,2.038956,0.456558,208.137515,-0.107405,-0.000000,0.000000,-1.402344
886.000000,1.970000,1.976364,1.851562,1.778383,0.460676,209.291621,-0.262967,-0.000000,0.000000,-0.398438
887.000000,1.952000,2.023666,3.453125,1.893551,0.457201,209.775748,-0.332532,-0.000000,0.000000,1.601562
888.000000,1.934000,1.971497,1.652344,2.314122,0.449045,209.289296,-0.130783,-0.000000,0.000000,-1.800781
889.000000,1.916000,2.035263,4.050781,1.847408,0.450445,210.690113,-0.422525,-0.000000,0.000000,2.398438
890.000000,1.898000,1.940353,3.152344,2.137461,0.442377,209.985685,-0.089399,-0.000000,0.000000,-0.898438
891.000000,1.880000,1.978195,3.953125,1.672637,0.439937,210.707532,-0.098812,-0.000000,0.000000,0.800781
892.000000,1.880000,1.970779,2.953125,1.783705,0.440101,210.937025,-0.103550,-0.000000,0.000000,-1.000000
893.000000,1.880000,2.026688,2.453125,2.066789,0.445771,211.636990,-0.376292,-0.000000,0.000000,-0.500000
894.000000,1.880000,1.985199,4.851562,1.739609,0.446118,211.677991,-0.435231,-0.000000,0.000000,2.398438
895.000000,1.880000,2.020630,0.953125,1.914208,0.438920,210.782269,-0.243699,-0.000000,0.000000,-3.898438
896.000000,1.880000,1.977295,4.351562,1.847014,0.447334,211.688589,-0.464198,-0.000000,0.000000,3.398438
897.000000,1.880000,1.981430,2.851562,1.884184,0.441497,210.857426,-0.130277,-0.000000,0.000000,-1.500000
898.000000,1.880000,2.057480,3.750000,1.905024,0.446793,211.577941,-0.406827,-0.000000,0.000000,0.898438
899.000000,1.880000,1.947891,3.351562,1.796997,0.439931,210.844381,-0.081106,-0.000000,0.000000,-0.398438
900.000000,1.880000,2.014511,2.652344,2.064607,0.440078,210.937355,-0.110371,-0.000000,0.000000,-0.699219
901.000000,1.880000,1.998962,2.750000,1.970320,0.448209,211.642269,-0.347633,-0.000000,0.000000,0.097656
902.000000,2.180000,2.204147,4.652344,1.962230,0.486532,209.792549,-0.295294,-0.000000,0.000000,1.902344
903.000000,2.480000,2.410812,1.953125,2.819135,0.518262,203.486998,-0.169257,0.000000,0.000000,-2.699219
904.000000,2.780000,2.666153,3.652344,3.147144,0.551116,198.025441,-0.131185,0.000000,0.000000,1.699219
905.000000,2.800000,2.657181,2.050781,3.911660,0.559014,193.186722,-0.143248,0.000000,0.000000,-1.601562
906.000000,2.800000,2.715759,3.453125,3.275485,0.559536,192.643141,-0.103182,0.000000,0.000000,1.402344
907.000000,2.800000,2.789215,3.750000,3.358305,0.559102,192.678071,-0.048915,0.000000,0.000000,0.296875
908.000000,2.800000,2.780090,3.152344,3.846142,0.562601,192.278405,-0.056182,0.000000,0.000000,-0.597656
909.000000,2.800000,2.788742,2.152344,3.266184,0.563353,192.230213,-0.067999,0.000000,0.000000,-1.000000
910.000000,2.800000,2.774109,2.750000,3.900535,0.556466,192.424879,-0.055606,0.000000,0.000000,0.597656
911.000000,2.800000,2.747589,2.050781,4.134452,0.561746,192.496493,-0.065124,0.000000,0.000000,-0.699219
912.000000,2.800000,2.699829,3.250000,3.988676,0.561205,192.356821,-0.100709,0.000000,0.000000,1.199219
913.000000,2.800000,2.741730,2.152344,4.434409,0.564212,192.499642,-0.081305,0.000000,0.000000,-1.097656
914.000000,2.800000,2.708511,1.652344,3.906648,0.560897,192.217194,-0.073657,0.000000,0.000000,-0.500000
915.000000,2.800000,2.778000,2.750000,3.925591,0.560005,192.145008,-0.072458,0.000000,0.000000,1.097656
916.000000,2.800000,2.808807,2.750000,4.114301,0.562427,192.321533,-0.046795,0.000000,0.000000,0.000000
917.000000,2.800000,2.684708,2.453125,4.210839,0.563159,192.166464,-0.082155,0.000000,0.000000,-0.296875
918.000000,2.800000,2.744644,3.453125,4.051824,0.564061,192.479551,-0.076501,0.000000,0.000000,1.000000
919.000000,2.800000,2.698090,2.851562,3.135285,0.564260,192.468510,-0.081290,0.000000,0.000000,-0.601562
920.000000,2.800000,2.785965,2.750000,3.572323,0.559608,192.453236,-0.047821,0.000000,0.000000,-0.101562
921.000000,2.800000,2.802979,3.152344,3.392859,0.560878,192.231199,-0.049842,0.000000,0.000000,0.402344
922.000000,2.800000,2.770279,2.851562,3.361940,0.561184,192.324406,-0.052043,0.000000,0.000000,-0.300781
923.000000,2.800000,2.705566,2.851562,3.783813,0.559247,192.570563,-0.069544,0.000000,0.000000,0.000000
924.000000,2.800000,2.729996,2.453125,3.931227,0.562405,192.690979,-0.064008,0.000000,0.000000,-0.398438
925.000000,2.800000,2.742035,3.550781,3.791013,0.562555,192.448129,-0.080833,0.000000,0.000000,1.097656
926.000000,2.800000,2.787933,3.250000,3.686409,0.564514,192.463208,-0.050373,0.000000,0.000000,-0.300781
927.000000,2.800000,2.726837,3.453125,3.609059,0.562790,192.367528,-0.062833,0.000000,0.000000,0.203125
928.000000,2.800000,2.693573,2.750000,3.731577,0.561468,192.694364,-0.085429,0.000000,0.000000,-0.703125
929.000000,2.800000,2.757187,1.550781,4.440918,0.561633,192.531356,-0.081122,0.000000,0.000000,-1.199219
930.000000,2.800000,2.691956,3.351562,3.525834,0.559568,192.201104,-0.134544,0.000000,0.000000,1.800781
931.000000,2.800000,2.703476,3.851562,3.409603,0.562239,192.527650,-0.076150,0.000000,0.000000,0.500000
932.000000,2.800000,2.733093,3.250000,3.451729,0.564039,192.446490,-0.067414,0.000000,0.000000,-0.601562
933.000000,2.800000,2.696899,1.453125,3.883593,0.560988,192.552839,-0.132290,0.000000,0.000000,-1.796875
934.000000,2.800000,2.699661,2.050781,3.868549,0.558867,192.439688,-0.079232,0.000000,0.000000,0.597656
935.000000,2.800000,2.689392,1.851562,3.811178,0.561367,192.469614,-0.078392,0.000000,0.000000,-0.199219
936.000000,2.800000,2.681747,2.250000,3.425803,0.559954,192.476584,-0.084387,0.000000,0.000000,0.398438
937.000000,2.800000,2.672882,4.351562,3.511484,0.560889,192.471942,-0.160594,0.000000,0.000000,2.101562
938.000000,2.800000,2.715103,3.152344,3.549192,0.566049,192.634400,-0.095286,0.000000,0.000000,-1.199219
939.000000,2.800000,2.720016,2.851562,3.420966,0.563533,192.413933,-0.066469,0.000000,0.000000,-0.300781
940.000000,2.800000,2.736816,3.152344,3.501153,0.558165,192.720238,-0.059446,0.000000,0.000000,0.300781
941.000000,2.800000,2.771469,3.152344,3.232341,0.563489,192.424954,-0.050571,0.000000,0.000000,0.000000
942.000000,2.803333,2.811401,2.750000,3.952641,0.560890,192.350254,-0.049497,0.000000,0.000000,-0.402344
943.000000,2.806667,2.782837,1.453125,3.867519,0.561790,192.260319,-0.081720,0.000000,0.000000,-1.296875
944.000000,2.810000,2.782425,1.851562,4.106970,0.558993,192.056566,-0.051974,0.000000,0.000000,0.398438
945.000000,2.813333,2.788925,3.050781,3.979897,0.561568,191.935947,-0.076872,0.000000,0.000000,1.199219
946.000000,2.816667,2.842758,2.953125,3.596613,0.564525,192.119292,-0.046855,0.000000,0.000000,-0.097656
947.000000,2.820000,2.755203,2.750000,3.825886,0.561804,192.065048,-0.058725,0.000000,0.000000,-0.203125
948.000000,2.823333,2.757690,3.152344,3.046465,0.559586,192.417506,-0.060701,0.000000,0.000000,0.402344
949.000000,2.826667,2.740585,2.750000,4.114053,0.558601,192.142783,-0.067667,0.000000,0.000000,-0.402344
950.000000,2.830000,2.721329,1.550781,3.574162,0.564370,192.195855,-0.103838,0.000000,0.000000,-1.199219
951.000000,2.833333,2.721664,1.351562,3.381341,0.557616,192.031313,-0.076228,0.000000,0.000000,-0.199219
952.000000,2.836667,2.753021,2.750000,3.716831,0.555799,191.916231,-0.099857,0.000000,0.000000,1.398438
953.000000,2.840000,2.743591,3.750000,4.427171,0.563113,192.009202,-0.088911,0.000000,0.000000,1.000000
954.000000,2.843333,2.795242,3.453125,4.112222,0.570461,192.052949,-0.055696,0.000000,0.000000,-0.296875
955.000000,2.846667,2.758316,3.152344,3.415689,0.565723,191.878842,-0.067732,0.000000,0.000000,-0.300781
956.000000,2.850000,2.715042,3.250000,4.127362,0.559367,191.862113,-0.087932,0.000000,0.000000,0.097656
957.000000,2.853333,2.785660,3.152344,3.180573,0.565468,192.213351,-0.058058,0.000000,0.000000,-0.097656
958.000000,2.856667,2.746841,3.851562,3.436682,0.558044,191.763728,-0.083082,0.000000,0.000000,0.699219
959.000000,2.860000,2.829163,4.050781,3.268101,0.560680,191.878474,-0.047821,0.000000,0.000000,0.199219
960.000000,2.863333,2.793854,2.851562,3.601840,0.560431,191.486388,-0.084878,0.000000,0.000000,-1.199219
961.000000,2.866667,2.857986,3.652344,3.399026,0.556615,191.669359,-0.055453,0.000000,0.000000,0.800781
962.000000,2.870000,2.768768,3.050781,3.081887,0.558829,191.401644,-0.075885,0.000000,0.000000,-0.601562
963.000000,2.873333,2.691681,4.050781,3.639603,0.548062,191.331717,-0.135533,0.000000,0.000000,1.000000
964.000000,2.876667,2.701599,2.652344,3.211088,0.554636,191.909465,-0.149729,0.000000,0.000000,-1.398438
965.000000,2.880000,2.913696,3.152344,3.894937,0.544060,191.518534,-0.065930,0.088576,0.000000,0.500000
966.000000,2.883333,2.661240,2.550781,3.529754,0.553834,190.782643,-0.157643,0.000000,0.000000,-0.601562
967.000000,2.886667,2.989151,4.152344,3.667767,0.546132,191.537136,-0.124631,0.088558,0.000000,1.601562
968.000000,2.890000,2.668701,1.351562,4.249935,0.553918,190.503417,-0.254076,0.000000,0.000000,-2.800781
969.000000,2.893333,2.671555,2.953125,3.088851,0.555691,191.386638,-0.198052,0.000000,0.000000,1.601562
970.000000,2.896667,2.954742,2.250000,3.459589,0.530912,191.179706,-0.073707,0.123858,0.000000,-0.703125
971.000000,2.900000,2.688217,4.550781,3.213761,0.548136,189.790558,-0.223007,0.000000,0.000000,2.300781
972.000000,2.903333,3.042648,3.453125,3.675902,0.538846,191.166729,-0.116649,0.117547,0.000000,-1.097656
973.000000,2.906667,2.706940,2.750000,3.890166,0.548885,189.744560,-0.138426,0.000000,0.000000,-0.703125
974.000000,2.910000,3.168686,4.351562,3.868048,0.549906,190.923123,-0.225963,0.088875,0.000000,1.601562
975.000000,2.913333,2.709885,0.953125,4.210587,0.550023,189.893536,-0.256218,0.000000,0.000000,-3.398438
976.000000,2.916667,2.763687,3.152344,3.232245,0.549080,190.596062,-0.172117,0.000000,0.000000,2.199219
977.000000,2.920000,3.063339,3.550781,4.160957,0.535519,190.749353,-0.096882,0.119647,0.000000,0.398438
978.000000,2.923333,2.716278,1.250000,3.512836,0.552812,190.082395,-0.218742,0.000000,0.000000,-2.300781
979.000000,2.926667,3.030502,2.750000,3.594205,0.537690,190.334533,-0.118311,0.113031,0.000000,1.500000
980.000000,2.930000,3.034119,2.250000,3.848326,0.546203,189.220256,-0.079778,0.084801,0.000000,-0.500000
981.000000,2.933333,2.977890,2.250000,3.978086,0.542023,189.407236,-0.058673,0.083288,0.000000,0.000000
982.000000,2.936667,3.007263,2.652344,3.509533,0.547244,189.283181,-0.067663,0.084169,0.000000,0.402344
983.000000,2.940000,2.994217,2.250000,4.418862,0.535539,189.355204,-0.063323,0.101687,0.000000,-0.402344
984.000000,2.943333,2.728775,4.050781,3.255582,0.550018,189.472980,-0.198107,0.000000,0.000000,1.800781
985.000000,2.946667,3.045898,2.851562,4.118865,0.525092,190.257454,-0.102391,0.157799,0.000000,-1.199219
986.000000,2.950000,3.010620,1.152344,4.522402,0.545763,189.174259,-0.114723,0.086311,0.000000,-1.699219
987.000000,2.953333,2.967178,2.453125,4.340153,0.544155,188.853350,-0.089248,0.087914,0.000000,1.300781
988.000000,2.956667,3.030518,3.050781,4.205031,0.543540,188.891601,-0.071690,0.096367,0.000000,0.597656
989.000000,2.960000,3.037231,2.851562,4.426057,0.544395,188.644457,-0.066380,0.098131,0.000000,-0.199219
990.000000,2.963333,2.989563,4.050781,4.353459,0.542639,188.886815,-0.084674,0.093957,0.000000,1.199219
991.000000,2.966667,2.978455,3.050781,4.154391,0.546915,188.780439,-0.077201,0.101245,0.000000,-1.000000
992.000000,2.970000,3.039978,2.652344,3.553586,0.538864,188.871502,-0.066435,0.110607,0.000000,-0.398438
993.000000,2.973333,2.972672,2.250000,4.582126,0.533196,188.367905,-0.059806,0.123288,0.000000,-0.402344
994.000000,2.976667,3.029572,3.250000,4.805088,0.541905,188.412129,-0.079586,0.106651,0.000000,1.000000
995.000000,2.980000,3.048080,2.953125,4.284725,0.545546,188.407370,-0.064623,0.101033,0.000000,-0.296875
996.000000,2.983333,3.069916,2.152344,5.076888,0.533786,188.466192,-0.219867,0.114744,0.000000,-0.800781
997.000000,2.986667,3.095917,3.550781,4.774833,0.543986,188.671714,-0.111867,0.093011,0.000000,1.398438
998.000000,2.990000,3.133072,2.550781,4.029968,0.547725,188.387947,-0.110724,0.099510,0.000000,-1.000000
999.000000,2.993333,3.066742,2.351562,4.211311,0.537980,188.193281,-0.063811,0.113305,0.000000,-0.199219


==> Figures/Data/PlotEpisode/RewardVSR1000Groups30099.csv <==
1.000000,-2875.788610,-2.875789,-1.402718,-4.348859,-251.292187,-212.914280,-75.283042,-956.306720,-1379.992382,-993.207399,-1187.058609,0.000000
2.000000,-2790.241599,-2.790242,-1.390202,-4.190282,-227.013621,-225.807039,-74.908942,-1001.581458,-1260.930541,-945.915199,-1351.483852,85.547011
3.000000,-2675.494541,-2.675495,-1.449885,-3.901104,-215.605909,-225.329844,-67.601935,-901.602741,-1265.354112,-956.966656,-1037.335220,114.747058
4.000000,-2591.945984,-2.591946,-1.380818,-3.803074,-179.084594,-134.942511,-64.931014,-867.133189,-1345.854676,-1041.919545,-1221.021546,83.548557
5.000000,-2449.329121,-2.449329,-1.250952,-3.647707,-220.407531,-93.041428,-73.342545,-881.928840,-1180.608778,-1058.534486,-1412.784695,142.616863
6.000000,-2317.248152,-2.317248,-1.026038,-3.608459,-199.792750,-59.422091,-73.465957,-885.791255,-1098.776099,-826.483683,-1055.865002,132.080969
7.000000,-1867.120806,-1.867121,-0.722019,-3.012223,-162.163931,-64.559635,-63.357978,-666.344643,-910.694619,-746.741875,-851.752593,450.127346
8.000000,-1811.754378,-1.811754,-0.600357,-3.023152,-196.368606,-82.087549,-66.207936,-713.126134,-753.964153,-643.798434,-1212.235005,55.366428
9.000000,-1778.075480,-1.778075,-0.527582,-3.028569,-203.996212,-61.141047,-70.099469,-744.049308,-698.789444,-687.978786,-1158.734387,33.678898
10.000000,-1480.550386,-1.480550,-0.243672,-2.717429,-165.181779,-67.627722,-64.930946,-561.471704,-621.338235,-585.001420,-1129.546665,297.525094
11.000000,-1531.602569,-1.531603,-0.189354,-2.873851,-173.866367,-107.033627,-66.843608,-617.579354,-566.279613,-643.524496,-1155.508965,-51.052182
12.000000,-1219.655352,-1.219655,-0.232503,-2.206807,-145.537952,-62.031818,-60.938208,-486.395519,-464.751856,-608.464001,-685.929689,311.947217
13.000000,-1212.424298,-1.212424,-0.108952,-2.315896,-123.527690,-101.875951,-59.138254,-488.180125,-439.702278,-619.840883,-790.161846,7.231054
14.000000,-1177.410897,-1.177411,-0.051906,-2.302916,-132.770721,-90.525971,-60.289967,-441.775137,-452.049101,-590.238667,-921.398333,35.013400
15.000000,-778.123624,-0.778124,0.050045,-1.606292,-86.445328,-25.669583,-55.803425,-312.140254,-298.065034,-649.492272,-1214.108927,399.287273
16.000000,-811.424668,-0.811425,-0.103616,-1.519233,-78.303930,-24.415948,-53.714960,-261.892406,-393.097425,-718.529723,-789.589666,-33.301044
17.000000,-818.084488,-0.818084,0.170865,-1.807034,-82.435914,-68.151844,-55.375696,-326.138961,-285.982074,-594.974033,-758.751347,-6.659820
18.000000,-786.478835,-0.786479,-0.051117,-1.521841,-73.393704,-23.045851,-52.753842,-297.824527,-339.460911,-721.108973,-1089.655865,31.605653
19.000000,-657.175031,-0.657175,0.135456,-1.449806,-77.078425,-43.975916,-53.905419,-260.127861,-222.087411,-665.249497,-831.882975,129.303805
20.000000,-654.793545,-0.654794,0.057676,-1.367264,-51.936568,-18.341456,-52.730844,-281.793755,-249.990922,-707.193364,-1347.703225,2.381486
21.000000,-575.728484,-0.575728,0.022910,-1.174367,-59.172625,-45.874692,-52.227592,-222.733992,-195.719583,-667.653775,-833.750355,79.065061
22.000000,-507.647985,-0.507648,0.036496,-1.051792,-58.476041,-9.925931,-51.703860,-192.464141,-195.078012,-744.156611,-914.760830,68.080499
23.000000,-456.129442,-0.456129,0.163180,-1.075439,-53.271555,-37.196578,-51.553408,-195.296728,-118.811174,-785.687650,-800.803193,51.518543
24.000000,-466.765555,-0.466766,0.072215,-1.005746,-59.416862,-23.090999,-50.882586,-256.575150,-76.799957,-1059.141159,-578.743634,-10.636112
25.000000,-483.318306,-0.483318,0.083307,-1.049944,-58.573817,-35.005477,-51.877285,-279.221109,-58.640618,-1114.563494,-300.558633,-16.552752
26.000000,-475.511359,-0.475511,0.006007,-0.957030,-54.484503,-36.732814,-50.675526,-292.879214,-40.739301,-1141.720857,-532.278668,7.806947
27.000000,-476.094541,-0.476095,0.005220,-0.957409,-80.831131,-17.513008,-51.867946,-235.172050,-90.710405,-1156.430032,-96.935025,-0.583182
28.000000,-487.840089,-0.487840,-0.041092,-0.934588,-30.599716,-36.535588,-47.025420,-310.766283,-62.913081,-1145.142120,-427.326939,-11.745549
29.000000,-529.658008,-0.529658,0.115367,-1.174683,-23.408782,-21.168922,-49.633575,-339.722326,-95.724403,-1132.211650,-199.397861,-41.817919
30.000000,-397.607237,-0.397607,0.202634,-0.997849,-54.626973,-33.349361,-50.676090,-191.726730,-67.228083,-1024.153335,-488.099892,132.050772
31.000000,-395.774867,-0.395775,0.350921,-1.142471,-54.200071,-14.399048,-52.843169,-205.759459,-68.573121,-1098.737157,-325.666730,1.832369
32.000000,-325.151892,-0.325152,0.146616,-0.796920,-39.785114,-26.467960,-50.635347,-139.236204,-69.027267,-1079.846209,-243.252279,70.622976
33.000000,-307.827218,-0.307827,0.056514,-0.672168,-44.865526,-10.017965,-52.600825,-152.113386,-48.229516,-1075.294202,-678.010881,17.324674
34.000000,-260.243713,-0.260244,0.079150,-0.599637,-38.206388,-19.761892,-50.801847,-116.936689,-34.536898,-1115.027894,-202.561028,47.583505
35.000000,-308.419695,-0.308420,0.081203,-0.698043,-26.404391,-24.694589,-51.087891,-163.386924,-42.845900,-936.451731,-852.680400,-48.175982
36.000000,-370.865918,-0.370866,0.041955,-0.783687,-73.768495,-5.947777,-51.941437,-140.635039,-98.573171,-1093.829279,-342.065781,-62.446223
37.000000,-241.807935,-0.241808,0.062972,-0.546588,-28.938551,-16.031538,-51.316878,-111.414252,-34.106715,-1104.720295,-535.998777,129.057984
38.000000,-338.366698,-0.338367,0.433547,-1.110280,-53.954303,-14.637921,-53.437788,-162.668028,-53.668658,-1114.467465,-498.190483,-96.558763
39.000000,-236.509216,-0.236509,0.028628,-0.501647,-33.660208,-13.918277,-50.776179,-111.779792,-26.374760,-1092.238958,-190.432148,101.857482
40.000000,-359.947944,-0.359948,0.042734,-0.762629,-42.568662,-9.529674,-51.661821,-172.259993,-83.927794,-1082.123640,-465.751224,-123.438728
41.000000,-276.000136,-0.276000,0.197304,-0.749305,-51.855835,-11.549757,-52.236746,-106.669804,-53.687994,-1113.155943,-352.055517,83.947807
42.000000,-502.573894,-0.502574,0.569414,-1.574562,-76.301326,-28.087485,-58.372788,-258.630211,-81.182083,-1093.098114,-601.330111,-226.573758
43.000000,-221.341580,-0.221342,0.075164,-0.517847,-24.613178,-9.446553,-49.559587,-106.848036,-30.874226,-1151.569203,-277.538659,281.232314
44.000000,-392.133517,-0.392134,0.260943,-1.045210,-41.939532,-47.331179,-52.226955,-169.379978,-81.255872,-1015.107216,-718.069506,-170.791936
45.000000,-188.034613,-0.188035,0.070601,-0.446671,-26.752157,-3.806933,-50.127902,-81.007746,-26.339874,-1033.228276,-563.007648,204.098904
46.000000,-144.853996,-0.144854,0.057357,-0.347065,-19.846912,-8.948247,-48.492097,-45.905610,-21.661131,-1107.221296,-105.716846,43.180616
47.000000,-245.200177,-0.245200,0.022123,-0.512523,-20.504844,-6.887741,-51.785571,-123.273449,-42.748571,-999.458279,-828.899050,-100.346181
48.000000,-219.934691,-0.219935,0.094054,-0.533923,-28.984265,-6.415792,-50.232084,-112.810377,-21.492174,-1088.686627,-298.929772,25.265486
49.000000,-309.325354,-0.309325,0.072523,-0.691174,-39.918160,-17.004860,-50.512451,-140.879142,-61.010741,-1083.126414,-505.823812,-89.390662
50.000000,-236.302760,-0.236303,0.096007,-0.568612,-36.863636,-7.976400,-50.647301,-113.025013,-27.790410,-1069.671542,-258.076290,73.022594
51.000000,-208.361941,-0.208362,0.119146,-0.535869,-30.349381,-13.056083,-50.189115,-98.512416,-16.254947,-1043.287343,-171.174663,27.940819
52.000000,-300.874128,-0.300874,0.122943,-0.724691,-32.922560,-15.489026,-50.367925,-167.764202,-34.330414,-1041.032981,-777.705765,-92.512186
53.000000,-207.220807,-0.207221,0.089017,-0.503459,-28.963298,-10.805843,-50.950406,-74.159300,-42.341960,-1124.093310,-266.305518,93.653320
54.000000,-280.678434,-0.280678,0.202046,-0.763403,-22.231506,-16.712318,-50.065128,-132.235828,-59.433654,-994.567650,-486.927788,-73.457627
55.000000,-228.601143,-0.228601,0.086095,-0.543297,-29.577236,-13.962059,-51.071584,-97.872824,-36.117441,-1177.725679,-357.688310,52.077291
56.000000,-195.483123,-0.195483,0.100900,-0.491867,-22.708240,-11.754389,-50.006817,-90.414118,-20.599558,-1005.076690,-431.839645,33.118020
57.000000,-188.403323,-0.188403,0.035573,-0.412380,-23.266962,-7.316554,-50.760250,-93.241135,-13.818421,-1005.341391,-646.840233,7.079801
58.000000,-182.333683,-0.182334,0.118501,-0.483168,-21.414389,-16.880173,-51.066101,-60.537802,-32.435218,-1153.842234,-352.352352,6.069640
59.000000,-228.150029,-0.228150,0.106379,-0.562679,-34.673391,-17.036601,-50.107626,-93.108803,-33.223609,-1067.238861,-242.458379,-45.816347
60.000000,-249.274528,-0.249275,0.143020,-0.641569,-18.800298,-11.475588,-49.287238,-144.991927,-24.719477,-993.449433,-782.474347,-21.124499
61.000000,-206.373946,-0.206374,0.055724,-0.468472,-26.343384,-9.372234,-49.782022,-101.049004,-19.827302,-1034.664072,-274.417603,42.900582
62.000000,-294.654791,-0.294655,0.099158,-0.688468,-25.649360,-14.250684,-49.408082,-116.876103,-88.470561,-964.860585,-936.143334,-88.280844
63.000000,-241.074138,-0.241074,0.155332,-0.637480,-37.288649,-5.312656,-51.328889,-119.535492,-27.608451,-1094.862558,-235.688644,53.580653
64.000000,-305.082157,-0.305082,0.163400,-0.773565,-47.562790,-16.160999,-50.420335,-168.370533,-22.567500,-1202.885368,-362.207150,-64.008020
65.000000,-170.934622,-0.170935,0.102061,-0.443930,-22.920266,-12.219458,-50.447745,-74.076228,-11.270924,-1031.723192,-537.638934,134.147536
66.000000,-149.750736,-0.149751,0.016571,-0.316072,-18.740232,-4.588184,-48.882031,-66.463476,-11.076813,-1137.244169,-168.552318,21.183885
67.000000,-231.934623,-0.231935,0.093431,-0.557300,-29.341054,-15.996256,-50.902532,-110.050736,-25.644045,-1014.309695,-378.483756,-82.183886
68.000000,-223.236347,-0.223236,0.170481,-0.616954,-20.513281,-18.893262,-49.460117,-114.756879,-19.612808,-911.355467,-720.280367,8.698275
69.000000,-340.896594,-0.340897,0.320460,-1.002253,-43.647952,-24.770474,-52.632590,-191.299827,-28.545752,-1054.709182,-475.999181,-117.660246
70.000000,-224.056663,-0.224057,0.167063,-0.615176,-24.711612,-13.428691,-49.037552,-110.720555,-26.158253,-1023.162373,-295.273569,116.839931
71.000000,-217.514223,-0.217514,0.028302,-0.463330,-16.285635,-7.077136,-48.355917,-125.619094,-20.176442,-1042.260657,-486.669759,6.542439
72.000000,-166.673855,-0.166674,0.100801,-0.434148,-26.692680,-12.427698,-49.908259,-61.512739,-16.132479,-1004.546950,-216.234770,50.840368
73.000000,-277.606141,-0.277606,0.185325,-0.740537,-48.988157,-18.897450,-50.565583,-152.082737,-7.072214,-997.562757,-628.710355,-110.932286
74.000000,-282.687578,-0.282688,0.102178,-0.667553,-38.147384,-11.500688,-52.096827,-158.558676,-22.384003,-1026.869815,-817.869895,-5.081437
75.000000,-153.083198,-0.153083,0.027354,-0.333520,-19.301693,-2.218676,-51.675623,-64.291820,-15.595386,-967.139394,-350.996852,129.604380
76.000000,-241.024118,-0.241024,0.148024,-0.630073,-35.076803,-16.178365,-51.015564,-113.146523,-25.606862,-1030.559628,-298.215557,-87.940920
77.000000,-204.262451,-0.204262,0.057287,-0.465812,-20.613350,-12.547539,-50.461711,-111.517336,-9.122515,-859.373337,-583.255285,36.761667
78.000000,-242.147704,-0.242148,0.057236,-0.541532,-28.614297,-5.082302,-50.477161,-140.529876,-17.444068,-1064.758206,-541.709437,-37.885254
79.000000,-152.852418,-0.152852,0.059927,-0.365632,-23.163812,-6.755509,-50.712798,-62.975297,-9.245001,-962.394517,-278.678982,89.295287
80.000000,-223.772626,-0.223773,0.148572,-0.596117,-23.600997,-22.866386,-50.117889,-113.859077,-13.328276,-974.641167,-630.605722,-70.920208
81.000000,-156.792930,-0.156793,0.122884,-0.436469,-25.283723,-20.469406,-51.637929,-50.004673,-9.397199,-945.888351,-368.263191,66.979696
82.000000,-187.428429,-0.187428,0.132262,-0.507119,-22.798215,-14.660666,-50.102984,-89.138351,-10.728212,-1004.253923,-609.733967,-30.635498
83.000000,-255.117873,-0.255118,0.079903,-0.590139,-26.455082,-21.550747,-51.954464,-131.026210,-24.131370,-1041.624623,-568.624776,-67.689445
84.000000,-198.253313,-0.198253,0.051832,-0.448339,-18.666486,-27.259826,-51.011409,-91.332359,-9.983233,-937.474220,-332.669025,56.864560
85.000000,-231.004833,-0.231005,0.100337,-0.562347,-39.854152,-25.900438,-52.570299,-97.683083,-14.996860,-1011.148130,-318.156821,-32.751519
86.000000,-177.375893,-0.177376,0.097539,-0.452291,-31.815281,-10.048983,-52.587547,-68.524430,-14.399651,-1005.744104,-296.914333,53.628940
87.000000,-240.633195,-0.240633,0.121349,-0.602616,-23.867150,-40.758751,-50.933916,-111.676872,-13.396506,-904.698840,-830.084826,-63.257303
88.000000,-231.879670,-0.231880,0.043441,-0.507200,-30.856830,-22.183430,-51.969122,-111.375707,-15.494580,-1096.136636,-76.694841,8.753526
89.000000,-253.718361,-0.253718,0.097903,-0.605340,-38.603168,-25.493114,-51.162913,-119.387428,-19.071738,-1003.352204,-334.968859,-21.838691
90.000000,-230.317706,-0.230318,0.146942,-0.607578,-42.008045,-23.176614,-50.431154,-98.793978,-15.907916,-1049.402790,-229.238481,23.400655
91.000000,-236.954112,-0.236954,0.066198,-0.540107,-32.005331,-27.417353,-51.265237,-115.464660,-10.801530,-1024.352325,-549.971025,-6.636405
92.000000,-249.407885,-0.249408,0.079311,-0.578127,-20.567804,-31.326329,-49.734945,-132.724772,-15.054036,-1077.859748,-372.205576,-12.453774
93.000000,-293.961743,-0.293962,0.052462,-0.640385,-24.064154,-25.231675,-50.886161,-161.193373,-32.586379,-1069.956325,-442.443292,-44.553857
94.000000,-220.979722,-0.220980,-0.003025,-0.438935,-17.854943,-10.563291,-49.682468,-129.532382,-13.346637,-1029.225706,-262.876693,72.982021
95.000000,-195.071025,-0.195071,0.094880,-0.485022,-27.086060,-27.496791,-50.462316,-67.132342,-22.893515,-1152.407259,-66.837414,25.908697
96.000000,-333.046060,-0.333046,0.277750,-0.943842,-48.853337,-35.984547,-51.904236,-156.910494,-39.393446,-1085.279175,-454.290173,-137.975035
97.000000,-230.049571,-0.230050,0.103151,-0.563250,-18.421994,-36.318925,-51.335284,-84.639870,-39.333499,-971.313618,-359.923075,102.996489
98.000000,-261.512771,-0.261513,-0.006194,-0.516831,-19.579598,-15.123411,-51.866633,-144.837200,-30.105929,-1203.065927,-308.208371,-31.463200
99.000000,-216.083055,-0.216083,0.096114,-0.528280,-17.477218,-45.082709,-50.521361,-83.990279,-19.011487,-1083.028238,-277.157321,45.429717
100.000000,-779.324715,-0.779325,-0.093187,-1.465462,-72.667793,-179.638020,-43.631131,-426.664124,-56.723647,-1085.456847,-457.555788,-563.241660
101.000000,-693.762389,-0.693762,0.069985,-1.457509,-39.464013,-324.897260,-44.119931,-224.273272,-61.007912,-1058.905255,-246.499589,85.562326
102.000000,-610.427200,-0.610427,0.107109,-1.327963,-19.410480,-327.407867,-44.025953,-185.387166,-34.195734,-980.144290,-387.679945,83.335189
103.000000,-546.317932,-0.546318,0.092331,-1.184967,-46.596152,-249.109868,-45.947392,-173.923670,-30.740850,-1105.453301,-220.805513,64.109268
104.000000,-478.255921,-0.478256,0.218473,-1.174985,-22.161662,-269.631106,-45.698641,-119.379312,-21.385201,-1085.158326,-491.579984,68.062011
105.000000,-586.783757,-0.586784,0.129997,-1.303564,-16.695656,-289.760538,-45.095795,-148.986972,-86.244797,-1185.563931,-434.541630,-108.527835
106.000000,-411.581719,-0.411582,0.161348,-0.984511,-10.970602,-203.274518,-45.464344,-133.201340,-18.670915,-1025.468688,-324.781900,175.202038
107.000000,-497.599872,-0.497600,0.126960,-1.122160,-13.733949,-251.842413,-45.011179,-146.129649,-40.882682,-1043.530547,-340.940394,-86.018153
108.000000,-487.941008,-0.487941,0.151755,-1.127637,-13.306952,-266.317540,-46.193184,-119.531972,-42.591360,-872.812771,-715.652679,9.658864
109.000000,-236.018270,-0.236018,0.143430,-0.615466,-26.450075,-28.141470,-52.059000,-95.765775,-33.601949,-1082.719197,-232.641422,251.922738
110.000000,-293.501809,-0.293502,0.121766,-0.708770,-36.582898,-22.776896,-52.093115,-152.763569,-29.285332,-1057.224511,-418.578729,-57.483539
111.000000,-237.485222,-0.237485,0.073145,-0.548116,-18.598753,-18.804301,-50.934867,-75.449098,-73.698202,-1034.622155,-312.690718,56.016587
112.000000,-157.383358,-0.157383,0.049154,-0.363920,-15.568053,-19.828960,-52.716161,-47.397033,-21.873151,-1087.271207,-221.277405,80.101864
113.000000,-270.475558,-0.270476,0.089639,-0.630590,-18.105936,-36.757960,-49.241646,-151.117486,-15.252530,-1033.763510,-606.440930,-113.092200
114.000000,-195.635729,-0.195636,0.053732,-0.445004,-18.504236,-14.327714,-50.539820,-97.051374,-15.212584,-923.024323,-405.655014,74.839830
115.000000,-265.396368,-0.265396,0.142416,-0.673209,-17.687446,-27.512565,-48.754285,-151.140941,-20.301130,-997.337769,-531.399245,-69.760639
116.000000,-214.418289,-0.214418,0.067376,-0.496212,-16.673840,-17.984619,-52.457058,-104.248632,-23.054140,-1036.503243,-683.927969,50.978079
117.000000,-188.740720,-0.188741,0.061116,-0.438597,-16.293226,-9.374878,-51.315220,-97.997935,-13.759461,-1064.050479,-290.037574,25.677569
118.000000,-200.815657,-0.200816,0.203633,-0.605264,-30.121680,-29.230599,-52.719889,-64.732596,-24.010894,-1122.998208,-203.908364,-12.074937
119.000000,-219.341592,-0.219342,0.050806,-0.489489,-18.857167,-22.265862,-50.281391,-110.945392,-16.991780,-939.899433,-620.036609,-18.525935
120.000000,-191.691677,-0.191692,0.082249,-0.465633,-23.292545,-19.755284,-52.553132,-76.730173,-19.360543,-1123.249681,-239.096921,27.649916
121.000000,-202.004957,-0.202005,0.122879,-0.526889,-16.218898,-41.848867,-48.697924,-77.202751,-18.036517,-1017.604649,-308.607556,-10.313281
122.000000,-195.917271,-0.195917,0.060740,-0.452574,-24.122271,-10.278739,-52.082750,-93.373258,-16.060252,-1115.933766,-338.549921,6.087686
123.000000,-186.067664,-0.186068,0.073237,-0.445372,-21.244825,-22.034041,-50.921570,-64.326409,-27.540818,-1102.039215,-239.029870,9.849607
124.000000,-287.315517,-0.287316,0.215239,-0.789870,-21.077640,-27.240649,-51.275972,-151.715587,-36.005669,-962.006220,-381.747827,-101.247854
125.000000,-209.860029,-0.209860,0.115176,-0.534896,-19.357466,-24.024845,-50.754923,-99.988900,-15.733896,-1092.578916,-224.026737,77.455488
126.000000,-207.619187,-0.207619,0.080434,-0.495672,-16.776918,-32.701908,-50.701550,-93.144902,-14.293910,-1059.769746,-546.692799,2.240842
127.000000,-195.524383,-0.195524,0.045362,-0.436411,-16.507015,-14.741523,-49.642775,-100.844669,-13.788401,-1103.177232,-111.025903,12.094805
128.000000,-267.600795,-0.267601,0.146382,-0.681583,-22.195227,-39.800876,-48.830785,-139.610196,-17.163710,-978.382901,-445.857890,-72.076412
129.000000,-176.180143,-0.176180,0.100116,-0.452476,-22.339029,-18.437735,-51.413425,-67.393280,-16.596673,-1027.698561,-207.658745,91.420652
130.000000,-197.549348,-0.197549,0.067556,-0.462655,-18.918334,-16.745970,-49.516047,-93.072433,-19.296563,-884.558243,-782.336608,-21.369205
131.000000,-253.423940,-0.253424,0.087385,-0.594233,-25.012542,-15.255283,-52.340954,-138.265067,-22.550093,-1159.946003,-393.997235,-55.874591
132.000000,-209.024522,-0.209025,0.135901,-0.553950,-26.059339,-39.928800,-50.098559,-69.104410,-23.833413,-1014.869251,-291.115489,44.399418
133.000000,-163.622540,-0.163623,0.015545,-0.342790,-14.805766,-6.347174,-50.066833,-82.879986,-9.522781,-985.297372,-637.458328,45.401981
134.000000,-163.063037,-0.163063,0.065744,-0.391871,-19.963245,-21.277174,-51.599344,-53.259878,-16.963396,-1055.205237,-255.101888,0.559503
135.000000,-209.014305,-0.209014,0.161011,-0.579040,-16.553194,-35.200968,-50.414836,-90.288835,-16.556472,-1063.302010,-523.133817,-45.951268
136.000000,-249.222259,-0.249222,0.149051,-0.647496,-19.878352,-22.131203,-51.021916,-135.746889,-20.443899,-1122.509880,-525.196967,-40.207953
137.000000,-261.312160,-0.261312,0.069510,-0.592134,-18.080512,-27.336537,-50.495934,-150.273515,-15.125661,-1116.476878,-239.901413,-12.089902
138.000000,-176.670746,-0.176671,0.112943,-0.466285,-17.610235,-26.911266,-49.678854,-66.552140,-15.918252,-1113.952809,-30.802082,84.641414
139.000000,-255.128318,-0.255128,0.133443,-0.643700,-17.794385,-24.510878,-49.950494,-136.908630,-25.963932,-931.980607,-816.927683,-78.457572
140.000000,-226.249355,-0.226249,0.082859,-0.535358,-15.144832,-31.425362,-49.970594,-107.327486,-22.381080,-1056.175153,-365.906653,28.878963
141.000000,-220.347054,-0.220347,0.017980,-0.458674,-16.690325,-16.852387,-50.435077,-111.491782,-24.877484,-988.057993,-598.044762,5.902301
142.000000,-192.068253,-0.192068,0.071970,-0.456107,-17.313514,-14.195003,-49.560047,-97.509613,-13.490075,-1012.978824,-585.405417,28.278801
143.000000,-193.490549,-0.193491,0.022723,-0.409704,-18.419473,-9.693673,-51.558386,-97.679894,-16.139123,-1158.525485,-191.088107,-1.422297
144.000000,-203.070452,-0.203070,0.128829,-0.534970,-18.037671,-23.427304,-50.575129,-95.966570,-15.063777,-1044.700056,-316.063790,-9.579902
145.000000,-162.585214,-0.162585,0.024209,-0.349379,-15.033487,-8.280363,-51.120302,-56.882737,-31.268325,-1082.806648,-216.688778,40.485238
146.000000,-167.855907,-0.167856,0.028895,-0.364607,-15.802464,-8.402286,-50.799518,-61.006314,-31.845325,-1153.233552,-287.584683,-5.270693
147.000000,-281.719705,-0.281720,0.068385,-0.631824,-19.670304,-24.123535,-49.959656,-135.643111,-52.323099,-1039.156604,-388.430531,-113.863798
148.000000,-198.392759,-0.198393,0.038046,-0.434832,-14.472717,-14.803769,-49.319006,-94.321455,-25.475812,-1006.035429,-610.271661,83.326946
149.000000,-163.487736,-0.163488,0.024780,-0.351755,-14.995030,-5.723075,-52.041943,-65.757715,-24.969973,-1146.053371,-196.054454,34.905023
150.000000,-184.398984,-0.184399,0.058892,-0.427690,-18.612723,-17.444378,-50.212772,-81.007810,-17.121301,-1129.007981,-316.462768,-20.911248
151.000000,-152.198451,-0.152198,0.089800,-0.394197,-17.370938,-15.863066,-50.297788,-48.332063,-20.334596,-1062.058524,-213.500044,32.200533
152.000000,-237.210586,-0.237211,0.155206,-0.629627,-19.740697,-25.619519,-49.103751,-122.151376,-20.595242,-1002.739154,-600.276207,-85.012135
153.000000,-156.789886,-0.156790,0.126706,-0.440286,-17.382373,-19.039453,-48.745528,-55.172585,-16.449947,-1101.566182,-233.729151,80.420701
154.000000,-201.400140,-0.201400,0.116424,-0.519224,-20.917198,-39.701076,-50.286570,-65.976551,-24.518745,-1112.616084,-218.608729,-44.610254
155.000000,-155.539600,-0.155540,0.029772,-0.340851,-13.925682,-3.663985,-50.456891,-80.462508,-7.030535,-1082.212495,-548.776308,45.860540
156.000000,-245.346822,-0.245347,0.091461,-0.582155,-18.371312,-31.954718,-50.436866,-106.071959,-38.511967,-907.526309,-548.791928,-89.807222
157.000000,-186.610096,-0.186610,0.036397,-0.409617,-17.593861,-15.984553,-49.720697,-85.853769,-17.457215,-1154.674683,-295.285412,58.736725
158.000000,-163.505398,-0.163505,0.068294,-0.395304,-19.320702,-19.483469,-49.999061,-61.971839,-12.730327,-1011.131346,-373.101220,23.104698
159.000000,-216.942169,-0.216942,-0.022422,-0.411462,-13.554315,-4.800773,-50.856387,-139.926018,-7.804676,-1014.811255,-781.673921,-53.436772
160.000000,-227.227288,-0.227227,0.210850,-0.665305,-20.546382,-47.157770,-50.594744,-92.539323,-16.389068,-1180.608813,-47.136125,-10.285118
161.000000,-228.146702,-0.228147,0.212708,-0.669001,-18.819606,-41.145016,-49.504124,-97.675515,-21.002442,-918.595684,-489.028569,-0.919415
162.000000,-170.265802,-0.170266,0.114845,-0.455376,-16.526776,-24.658082,-50.019603,-66.212411,-12.848931,-1131.314044,-262.817754,57.880900
163.000000,-193.173748,-0.193174,0.118949,-0.505296,-20.549609,-35.623970,-49.843137,-72.275748,-14.881284,-1087.456206,-299.823611,-22.907946
164.000000,-228.946879,-0.228947,0.081612,-0.539505,-17.518035,-22.820759,-48.825186,-117.984376,-21.798522,-1025.858019,-526.532038,-35.773131
165.000000,-297.538989,-0.297539,-0.019156,-0.575922,-22.290118,-10.128923,-49.680982,-168.790355,-46.648612,-1040.638047,-305.597190,-68.592110
166.000000,-294.478555,-0.294479,-0.044960,-0.543997,-18.497690,-5.330243,-46.750193,-217.470315,-6.430113,-892.000819,-1259.422740,3.060433
167.000000,-228.692147,-0.228692,0.049925,-0.507309,-13.947705,-29.380091,-43.863799,-125.905645,-15.594909,-1051.814574,-577.965033,65.786408
168.000000,-233.933796,-0.233934,-0.014128,-0.453740,-14.553141,-14.235286,-44.182330,-144.237543,-16.725497,-1166.818449,-313.983402,-5.241649
169.000000,-222.717820,-0.222718,0.044224,-0.489659,-17.659689,-18.647236,-46.429854,-127.217864,-12.763177,-1246.847321,-121.586901,11.215976
170.000000,-252.018033,-0.252018,0.006185,-0.510221,-19.112242,-12.907904,-45.505434,-159.417666,-15.074786,-1094.707821,-517.512929,-29.300213
171.000000,-315.364630,-0.315365,-0.008820,-0.621909,-19.458040,-21.058049,-46.533257,-205.673497,-22.641786,-1239.405675,-91.346050,-63.346597
172.000000,-406.051547,-0.406052,0.039213,-0.851317,-25.510444,-24.712256,-46.788808,-278.283707,-30.756332,-1153.727716,-135.834748,-90.686917
173.000000,-427.417284,-0.427417,-0.069499,-0.785336,-26.294030,-13.035124,-47.064404,-292.612409,-48.411316,-1071.900966,-238.694074,-21.365738
174.000000,-390.156542,-0.390157,0.080266,-0.860579,-23.235211,-25.892766,-48.441297,-246.949071,-45.638198,-1135.394008,-500.441558,37.260742
175.000000,-450.003723,-0.450004,0.090272,-0.990279,-40.652729,-27.323468,-50.502102,-289.532060,-41.993364,-1199.733490,-281.406358,-59.847181
176.000000,-212.399819,-0.212400,0.021481,-0.446280,-21.642135,-4.825718,-49.189391,-114.258869,-22.483707,-1036.108568,-591.619127,237.603904
177.000000,-281.304858,-0.281305,0.147186,-0.709796,-24.659934,-16.091321,-50.092906,-115.548474,-74.912223,-1134.187155,-111.920484,-68.905039
178.000000,-282.457615,-0.282458,-0.007028,-0.557887,-19.012759,-14.337589,-48.031419,-175.246591,-25.829258,-980.704842,-663.522439,-1.152757
179.000000,-223.956222,-0.223956,0.166830,-0.614742,-26.719423,-22.204446,-48.699370,-101.484162,-24.848821,-1017.386309,-221.526732,58.501393
180.000000,-259.922642,-0.259923,0.082282,-0.602127,-23.248416,-28.057155,-47.224518,-123.239478,-38.153074,-1018.604261,-602.995411,-35.966420
181.000000,-185.811133,-0.185811,0.228114,-0.599736,-27.341005,-19.830564,-50.296163,-67.768666,-20.574735,-1060.439893,-251.992208,74.111509
182.000000,-394.057156,-0.394057,0.568170,-1.356285,-54.682487,-31.049859,-53.311976,-197.680561,-57.332274,-1064.129002,-227.583344,-208.246023
183.000000,-229.325120,-0.229325,0.083154,-0.541805,-25.049072,-14.775963,-47.211129,-129.503155,-12.785800,-1040.415237,-609.175089,164.732037
184.000000,-261.692439,-0.261692,0.088636,-0.612021,-29.206673,-27.080574,-47.352152,-92.927618,-65.125422,-1113.682857,-173.936821,-32.367320
185.000000,-275.915071,-0.275915,0.099648,-0.651478,-27.882780,-26.462090,-48.733336,-123.587209,-49.249656,-1051.976440,-508.071108,-14.222632
186.000000,-217.817720,-0.217818,0.121140,-0.556775,-21.030012,-23.756064,-47.391972,-101.811766,-23.827906,-991.787369,-356.861599,58.097351
187.000000,-235.818455,-0.235818,0.031607,-0.503244,-28.991966,-11.917848,-49.305757,-125.349963,-20.252921,-1038.718086,-699.072478,-18.000735
188.000000,-217.315798,-0.217316,0.141007,-0.575639,-20.047169,-32.859709,-47.753272,-89.363619,-27.292030,-1128.900244,-141.792805,18.502657
189.000000,-273.527979,-0.273528,0.147019,-0.694075,-25.189805,-34.029987,-47.515665,-148.335930,-18.456592,-935.810574,-502.349345,-56.212181
190.000000,-174.313218,-0.174313,0.052382,-0.401008,-23.539888,-16.753013,-47.920716,-65.102674,-20.996927,-1119.210506,-278.527660,99.214761
191.000000,-245.361530,-0.245362,0.151084,-0.641807,-21.768351,-44.021183,-48.987796,-101.351183,-29.233017,-991.642394,-479.208307,-71.048312
192.000000,-194.121388,-0.194121,0.041599,-0.429842,-22.756630,-11.056053,-49.146765,-89.079008,-22.082933,-975.863470,-545.720868,51.240142
193.000000,-300.780511,-0.300781,0.184276,-0.785837,-26.567075,-43.630670,-48.002360,-142.217321,-40.363085,-978.694253,-464.362631,-106.659123
194.000000,-201.398808,-0.201399,0.020624,-0.423421,-29.427797,-7.169215,-48.960400,-102.082903,-13.758493,-1031.954352,-625.226355,99.381704
195.000000,-200.735580,-0.200736,0.176503,-0.577974,-26.207450,-12.004443,-50.246166,-82.535396,-29.742125,-1004.104416,-391.292704,0.663228
196.000000,-202.718914,-0.202719,0.079762,-0.485200,-23.507054,-18.520266,-49.894185,-94.708366,-16.089044,-1071.143441,-317.748351,-1.983334
197.000000,-221.610246,-0.221610,0.061804,-0.505025,-21.539306,-18.181880,-47.660346,-107.544066,-26.684647,-1028.564193,-512.760318,-18.891332
198.000000,-178.366707,-0.178367,0.127126,-0.483860,-20.218297,-20.226307,-48.570442,-76.554817,-12.796845,-1092.261060,-255.217277,43.243538
199.000000,-169.373668,-0.169374,0.139589,-0.478337,-20.637996,-21.452868,-49.307227,-58.445432,-19.530145,-1074.634946,-208.254527,8.993040
200.000000,-220.196056,-0.220196,0.043115,-0.483507,-24.041763,-18.522713,-49.194335,-107.794409,-20.642837,-1057.607766,-591.200460,-50.822389
201.000000,-220.123243,-0.220123,0.055128,-0.495375,-18.855696,-26.623189,-48.932892,-114.259838,-11.451628,-982.098934,-500.979611,0.072813
202.000000,-246.622459,-0.246622,0.195507,-0.688752,-21.369815,-30.353277,-49.894452,-108.040283,-36.964631,-952.588390,-880.219787,-26.499216
203.000000,-196.374288,-0.196374,0.052758,-0.445506,-17.957411,-7.897011,-49.137130,-92.931740,-28.450997,-1104.693744,-333.235626,50.248171
204.000000,-224.555179,-0.224555,0.137350,-0.586461,-19.907498,-33.573955,-48.618161,-88.627861,-33.827704,-1071.262255,-497.935369,-28.180891
205.000000,-206.099368,-0.206099,0.100545,-0.512743,-33.407685,-7.620952,-49.443450,-102.537422,-13.089861,-1052.850977,-433.198818,18.455811
206.000000,-301.055419,-0.301055,0.261845,-0.863956,-26.186618,-49.167005,-48.886225,-113.155809,-63.659762,-971.201491,-560.356968,-94.956050
207.000000,-222.192650,-0.222193,0.163579,-0.607964,-27.053105,-10.570849,-51.752677,-72.505470,-60.310549,-1115.918409,-326.211929,78.862769
208.000000,-256.753844,-0.256754,0.192900,-0.706408,-28.534583,-36.744885,-49.582567,-82.204201,-59.687608,-1169.616700,-340.667108,-34.561194
209.000000,-201.678950,-0.201679,0.066031,-0.469389,-27.377172,-12.611937,-51.362766,-81.772496,-28.554579,-1127.398753,-457.446103,55.074894
210.000000,-305.478460,-0.305478,0.262539,-0.873496,-25.358172,-48.483033,-50.025976,-111.000509,-70.610771,-1114.189970,-411.565267,-103.799510
211.000000,-196.001189,-0.196001,0.019695,-0.411697,-32.900804,-1.571702,-50.241788,-91.140018,-20.146876,-1086.238708,-676.494070,109.477271
212.000000,-171.992453,-0.171992,0.092351,-0.436336,-22.136195,-11.142269,-49.429690,-61.483596,-27.800703,-1122.615455,-76.723849,24.008736
213.000000,-209.867717,-0.209868,0.059312,-0.479047,-17.569164,-19.024469,-50.904676,-79.957636,-42.411773,-945.799816,-911.206545,-37.875264
214.000000,-144.929405,-0.182531,0.041874,-0.406935,-16.851651,-10.624369,-40.684704,-63.054652,-13.714029,-929.593307,-344.757658,64.938312


==> Figures/Data/PlotEpisode/RewardVSR1000Groups30104.csv <==
1.000000,-3803.043280,-3.803043,-2.277224,-5.328863,-543.390747,-100.177032,-100.237477,-1330.269820,0.000000,-1728.968205,0.000000,0.000000
2.000000,-3294.029558,-3.294030,-1.976109,-4.611950,-464.874427,-111.797425,-85.685919,-1153.033247,0.000000,-1478.638540,0.000000,509.013722
3.000000,-3007.315088,-3.007315,-1.824709,-4.189921,-384.120511,-101.940889,-74.433432,-957.367282,0.000000,-1489.452974,0.000000,286.714470
4.000000,-2896.304222,-2.896304,-1.814711,-3.977898,-349.438538,-130.357503,-68.465136,-772.650655,0.000000,-1575.392390,0.000000,111.010866
5.000000,-2789.917182,-2.789917,-1.740199,-3.839635,-278.436020,-68.067755,-66.361795,-687.837782,0.000000,-1689.213829,0.000000,106.387040
6.000000,-2901.007865,-2.901008,-1.827558,-3.974458,-288.247927,-125.232344,-62.402824,-615.907368,0.000000,-1809.217402,0.000000,-111.090683
7.000000,-2468.578889,-2.468579,-1.634860,-3.302298,-217.193049,-43.861514,-57.215798,-431.570480,0.000000,-1718.738048,0.000000,432.428976
8.000000,-2583.491476,-2.583491,-1.664502,-3.502481,-190.969118,-118.310439,-54.645654,-396.369454,0.000000,-1823.196810,0.000000,-114.912587
9.000000,-2383.425517,-2.383426,-1.597484,-3.169367,-193.256199,-68.317540,-54.969654,-342.775320,0.000000,-1724.106804,0.000000,200.065959
10.000000,-2283.564237,-2.283564,-1.625490,-2.941639,-131.544682,-28.294703,-53.303164,-291.215937,0.000000,-1779.205752,0.000000,99.861280
11.000000,-2435.533661,-2.435534,-1.639260,-3.231807,-151.424472,-49.431485,-53.685239,-291.476640,0.000000,-1889.515826,0.000000,-151.969424
12.000000,-2393.675243,-2.393675,-1.691283,-3.096068,-140.661748,-41.888295,-52.406161,-260.956318,0.000000,-1897.762721,0.000000,41.858418
13.000000,-2142.041207,-2.142041,-1.540944,-2.743138,-126.091934,-28.170834,-53.087999,-268.711264,0.000000,-1665.979176,0.000000,251.634036
14.000000,-2234.556736,-2.234557,-1.437388,-3.031725,-120.852126,-60.558730,-52.114168,-253.358866,0.000000,-1747.672847,0.000000,-92.515529
15.000000,-2141.777414,-2.141777,-1.525941,-2.757614,-105.197949,-37.047983,-51.546775,-197.770217,0.000000,-1750.214490,0.000000,92.779323
16.000000,-2364.127486,-2.364127,-1.621666,-3.106589,-95.547283,-34.031359,-49.806111,-204.471498,0.000000,-1980.271234,0.000000,-222.350072
17.000000,-2186.876459,-2.186876,-1.557540,-2.816213,-91.500352,-19.951809,-50.465297,-168.303520,0.000000,-1856.655481,0.000000,177.251026
18.000000,-2083.037551,-2.083038,-1.584087,-2.581988,-80.900893,-14.263778,-50.472844,-161.213951,0.000000,-1776.186085,0.000000,103.838908
19.000000,-1991.903629,-1.991904,-1.486585,-2.497222,-75.130632,-15.063494,-49.593819,-148.519475,0.000000,-1703.596209,0.000000,91.133922
20.000000,-2112.448236,-2.112448,-1.448021,-2.776876,-74.999259,-9.870480,-52.673820,-187.023474,0.000000,-1787.881202,0.000000,-120.544607
21.000000,-2225.273301,-2.225273,-1.614877,-2.835670,-72.830623,-17.146085,-48.421682,-130.093279,0.000000,-1956.781632,0.000000,-112.825066
22.000000,-1956.406213,-1.956406,-1.546050,-2.366762,-64.476677,-8.996615,-50.966363,-162.869984,0.000000,-1669.096575,0.000000,268.867088
23.000000,-2097.430435,-2.097430,-1.494771,-2.700090,-70.502512,-12.230687,-48.685328,-145.096440,0.000000,-1820.915469,0.000000,-141.024222
24.000000,-2030.795559,-2.030796,-1.437941,-2.623651,-63.230831,-22.894380,-50.348851,-119.007728,0.000000,-1775.313769,0.000000,66.634877
25.000000,-2140.299633,-2.140300,-1.427471,-2.853128,-68.172297,-38.273322,-50.349981,-160.088999,0.000000,-1823.415035,0.000000,-109.504075
26.000000,-2052.388854,-2.052389,-1.444221,-2.660557,-56.509641,-8.505747,-49.178199,-128.349082,0.000000,-1809.846184,0.000000,87.910779
27.000000,-1985.975680,-1.985976,-1.413965,-2.557987,-64.754402,-26.813758,-50.929203,-154.022765,0.000000,-1689.455552,0.000000,66.413175
28.000000,-1943.766347,-1.943766,-1.459627,-2.427905,-63.790937,-9.803913,-51.229625,-143.140037,0.000000,-1675.801835,0.000000,42.209333
29.000000,-1853.446689,-1.853447,-1.499119,-2.207774,-54.188442,-8.206290,-50.110627,-94.852700,0.000000,-1646.088630,0.000000,90.319658
30.000000,-1872.105666,-1.872106,-1.531291,-2.212920,-49.769196,-13.367168,-50.125332,-87.039464,0.000000,-1671.804507,0.000000,-18.658977
31.000000,-1855.442698,-1.855443,-1.540870,-2.170016,-45.886463,-1.283034,-49.605239,-67.177178,0.000000,-1691.490783,0.000000,16.662969
32.000000,-1844.832239,-1.844832,-1.452440,-2.237224,-63.003714,-5.516871,-53.954196,-149.577211,0.000000,-1572.780247,0.000000,10.610459
33.000000,-1856.107755,-1.856108,-1.458866,-2.253350,-44.650449,-6.539553,-49.371408,-107.991582,0.000000,-1647.554763,0.000000,-11.275516
34.000000,-1861.671432,-1.861671,-1.521268,-2.202075,-53.868087,-10.365818,-50.096457,-82.518495,0.000000,-1664.822574,0.000000,-5.563677
35.000000,-1836.596044,-1.836596,-1.512213,-2.160979,-45.599024,-3.476163,-51.716369,-100.154952,0.000000,-1635.649536,0.000000,25.075388
36.000000,-1758.291750,-1.758292,-1.230433,-2.286150,-59.641026,-7.984687,-50.016460,-186.867617,0.000000,-1453.781960,0.000000,78.304295
37.000000,-1815.951837,-1.815952,-1.379040,-2.252864,-44.416050,-11.150540,-50.380288,-106.642035,0.000000,-1603.362926,0.000000,-57.660088
38.000000,-1815.414452,-1.815414,-1.326816,-2.304012,-45.620117,-14.584889,-50.535145,-131.275916,0.000000,-1573.398384,0.000000,0.537386
39.000000,-1575.977988,-1.575978,-0.973292,-2.178664,-56.137305,-0.726076,-50.339858,-262.928334,0.000000,-1205.846415,0.000000,239.436463
40.000000,-1786.477882,-1.786478,-1.260350,-2.312605,-61.022621,-12.960132,-49.113428,-248.801461,0.000000,-1414.580238,0.000000,-210.499893
41.000000,-1569.347525,-1.569348,-0.977594,-2.161101,-48.969666,-5.650943,-48.474559,-274.817619,0.000000,-1191.434737,0.000000,217.130357
42.000000,-1749.972789,-1.749973,-1.001342,-2.498604,-17.722991,-125.332985,-44.755120,-361.019405,0.000000,-1201.142287,0.000000,-180.625264
43.000000,-1670.284025,-1.670284,-1.035699,-2.304869,-20.607791,-64.420761,-46.592487,-191.390894,0.000000,-1347.272092,0.000000,79.688764
44.000000,-1616.486874,-1.616487,-0.870011,-2.362963,-18.638574,-77.138210,-45.498419,-330.771573,0.000000,-1144.440097,0.000000,53.797151
45.000000,-1553.409955,-1.553410,-0.813625,-2.293195,-24.808578,-57.378944,-46.059043,-266.186680,0.000000,-1158.976710,0.000000,63.076919
46.000000,-1451.825775,-1.451826,-0.692099,-2.211552,-47.047810,-44.416262,-47.819835,-179.649942,0.000000,-1132.891926,0.000000,101.584180
47.000000,-1557.712766,-1.557713,-0.739532,-2.375894,-21.481731,-76.351639,-45.865102,-197.793227,0.000000,-1216.221066,0.000000,-105.886991
48.000000,-1574.510102,-1.574510,-0.778323,-2.370698,-22.581123,-92.315137,-44.397786,-137.423995,0.000000,-1277.792061,0.000000,-16.797336
49.000000,-1234.479835,-1.234480,-0.378594,-2.090366,-22.506396,-63.036983,-46.286610,-209.187578,0.000000,-893.462268,0.000000,340.030266
50.000000,-1321.478285,-1.321478,-0.598340,-2.044617,-44.514634,-25.522891,-46.568448,-303.733962,0.000000,-901.138349,0.000000,-86.998449
51.000000,-1423.548343,-1.423548,-0.802437,-2.044660,-30.640566,-31.842097,-45.167218,-268.656288,0.000000,-1047.242174,0.000000,-102.070058
52.000000,-1315.008531,-1.315009,-0.574099,-2.055918,-28.177560,-29.501846,-45.847868,-227.099859,0.000000,-984.381397,0.000000,108.539812
53.000000,-1303.136146,-1.303136,-0.604847,-2.001425,-21.764258,-32.050341,-44.450399,-267.599518,0.000000,-937.271630,0.000000,11.872385
54.000000,-1348.384003,-1.348384,-0.573023,-2.123745,-17.281578,-80.924485,-44.021274,-239.587700,0.000000,-966.568966,0.000000,-45.247857
55.000000,-1253.624460,-1.253624,-0.395035,-2.112213,-28.885888,-54.372889,-48.311729,-164.683318,0.000000,-957.370636,0.000000,94.759543
56.000000,-1554.566723,-1.554567,-0.756406,-2.352728,-19.732240,-113.943343,-43.805622,-265.405263,0.000000,-1111.680254,0.000000,-300.942263
57.000000,-1118.779734,-1.118780,-0.425269,-1.812290,-20.816975,-44.013586,-46.464085,-226.920134,0.000000,-780.564954,0.000000,435.786988
58.000000,-1397.554082,-1.397554,-0.608683,-2.186425,-23.913717,-72.587797,-45.093924,-257.114450,0.000000,-998.844194,0.000000,-278.774347
59.000000,-1327.069806,-1.327070,-0.520766,-2.133373,-24.828153,-58.026456,-44.991504,-155.043383,0.000000,-1044.180310,0.000000,70.484276
60.000000,-1160.740926,-1.160741,-0.399545,-1.921937,-20.039270,-33.771665,-46.367074,-161.641009,0.000000,-898.921908,0.000000,166.328880
61.000000,-1424.472755,-1.424473,-0.611966,-2.236979,-39.473551,-43.163371,-46.110651,-189.903520,0.000000,-1105.821663,0.000000,-263.731829
62.000000,-1141.665758,-1.141666,-0.518012,-1.765320,-27.369203,-10.294120,-44.754429,-222.142314,0.000000,-837.105691,0.000000,282.806998
63.000000,-1247.748441,-1.247748,-0.548579,-1.946918,-44.767256,-40.509969,-46.115920,-165.048686,0.000000,-951.306610,0.000000,-106.082683
64.000000,-1096.805841,-1.096806,-0.454506,-1.739106,-22.885184,-13.940701,-44.440856,-164.804401,0.000000,-850.734699,0.000000,150.942600
65.000000,-1090.242292,-1.090242,-0.515795,-1.664690,-36.468651,-20.487817,-45.243563,-179.321079,0.000000,-808.721181,0.000000,6.563549
66.000000,-1045.926047,-1.045926,-0.260054,-1.831798,-33.151429,-38.708675,-48.264960,-116.142957,0.000000,-809.658026,0.000000,44.316245
67.000000,-1298.936608,-1.298937,-0.693779,-1.904094,-24.085860,-40.480610,-43.093916,-183.712298,0.000000,-1007.563923,0.000000,-253.010561
68.000000,-1012.103923,-1.012104,-0.401256,-1.622952,-39.026751,-26.757939,-47.189868,-108.497848,0.000000,-790.631517,0.000000,286.832685
69.000000,-1092.711246,-1.092711,-0.368627,-1.816796,-26.224066,-45.789084,-44.512036,-129.315144,0.000000,-846.870916,0.000000,-80.607323
70.000000,-1102.732615,-1.102733,-0.506406,-1.699059,-52.584775,-40.049210,-44.656226,-152.245602,0.000000,-813.196802,0.000000,-10.021368
71.000000,-994.684495,-0.994684,-0.228552,-1.760817,-33.631537,-68.271726,-46.958028,-109.763862,0.000000,-736.059342,0.000000,108.048120
72.000000,-864.619843,-0.864620,-0.298971,-1.430269,-31.708972,-21.634947,-47.359162,-105.949765,0.000000,-657.966997,0.000000,130.064652
73.000000,-968.348739,-0.968349,-0.252667,-1.684030,-26.166939,-45.159169,-44.239541,-97.285830,0.000000,-755.497259,0.000000,-103.728896
74.000000,-963.042702,-0.963043,-0.395818,-1.530267,-93.970776,-12.050766,-48.743492,-139.005610,0.000000,-669.272059,0.000000,5.306037
75.000000,-898.687761,-0.898688,-0.241006,-1.556369,-46.408059,-16.278264,-48.359798,-84.920329,0.000000,-702.721312,0.000000,64.354941
76.000000,-1024.744347,-1.024744,-0.469387,-1.580102,-59.636842,-16.881129,-45.680110,-133.031772,0.000000,-769.514494,0.000000,-126.056586
77.000000,-850.766041,-0.850766,-0.369119,-1.332413,-58.362556,-4.541779,-47.488954,-97.672020,0.000000,-642.700732,0.000000,173.978306
78.000000,-809.189062,-0.809189,-0.181857,-1.436521,-39.906406,-22.769994,-47.044153,-85.472378,0.000000,-613.996130,0.000000,41.576980
79.000000,-991.261920,-0.991262,-0.351098,-1.631426,-96.663822,-33.917606,-48.022899,-141.105191,0.000000,-671.552402,0.000000,-182.072859
80.000000,-872.081403,-0.872081,-0.232461,-1.511702,-69.511063,-15.500060,-48.266557,-90.796189,0.000000,-648.007535,0.000000,119.180517
81.000000,-930.423677,-0.930424,-0.408610,-1.452237,-103.293916,-2.031344,-49.636662,-161.948933,0.000000,-613.512822,0.000000,-58.342274
82.000000,-813.103420,-0.813103,-0.224521,-1.401686,-49.930573,-11.749129,-47.391280,-119.703251,0.000000,-584.329187,0.000000,117.320257
83.000000,-768.328596,-0.768329,-0.155795,-1.380862,-40.212947,-10.709874,-44.917204,-75.204309,0.000000,-597.284261,0.000000,44.774824
84.000000,-739.922631,-0.739923,-0.122383,-1.357462,-61.473281,-2.017461,-48.277221,-99.728035,0.000000,-528.426633,0.000000,28.405966
85.000000,-1010.042006,-1.010042,-0.391014,-1.629070,-87.585639,-11.640779,-46.380402,-163.571209,0.000000,-700.863977,0.000000,-270.119376
86.000000,-648.335262,-0.648335,-0.166412,-1.130259,-57.198030,0.000000,-48.254601,-83.324110,0.000000,-459.558520,0.000000,361.706744
87.000000,-888.365757,-0.888366,-0.273032,-1.503700,-62.790001,-11.637216,-44.662993,-125.124266,0.000000,-644.151280,0.000000,-240.030495
88.000000,-934.751513,-0.934752,-0.299671,-1.569832,-145.483034,-10.175848,-49.762554,-207.625998,0.000000,-521.704080,0.000000,-46.385756
89.000000,-885.043939,-0.885044,-0.080207,-1.689881,-88.182917,-42.721560,-47.921313,-128.328180,0.000000,-577.889970,0.000000,49.707574
90.000000,-844.204481,-0.844204,-0.016123,-1.672286,-92.103679,-30.123347,-47.614401,-167.677101,0.000000,-506.685953,0.000000,40.839458
91.000000,-1047.456409,-1.047456,-0.374783,-1.720130,-121.392155,0.000000,-48.593350,-239.429463,0.000000,-638.041440,0.000000,-203.251928
92.000000,-813.830209,-0.813830,-0.159818,-1.467842,-150.213539,-0.915897,-50.945837,-220.086569,0.000000,-391.668367,0.000000,233.626200
93.000000,-1044.027829,-1.044028,-0.283727,-1.804329,-156.416866,-17.011607,-48.753838,-247.151912,0.000000,-574.693605,0.000000,-230.197620
94.000000,-792.255998,-0.792256,-0.070183,-1.514329,-139.282840,-3.523084,-50.091673,-201.079521,0.000000,-398.278880,0.000000,251.771831
95.000000,-658.757653,-0.658758,0.031369,-1.348884,-66.062543,-17.775340,-45.221766,-94.611737,0.000000,-435.086268,0.000000,133.498344
96.000000,-757.161825,-0.757162,-0.070583,-1.443740,-169.439842,-0.050419,-54.201522,-253.041384,0.000000,-280.428659,0.000000,-98.404172
97.000000,-683.262675,-0.683263,-0.077292,-1.289233,-117.171014,-10.845486,-49.377780,-159.428727,0.000000,-346.439668,0.000000,73.899150
98.000000,-506.580961,-0.506581,0.005251,-1.018413,-119.844721,-1.001564,-46.544086,-171.876494,0.000000,-167.314097,0.000000,176.681714
99.000000,-641.056056,-0.641056,-0.008254,-1.273858,-152.396404,-24.741406,-48.793612,-264.568515,0.000000,-150.556120,0.000000,-134.475095
100.000000,-601.867976,-0.601868,0.156969,-1.360705,-126.923391,-47.954348,-47.807120,-299.835693,0.000000,-79.347424,0.000000,39.188081
101.000000,-527.912210,-0.527912,0.114168,-1.169993,-125.431450,-30.421393,-49.572294,-269.976824,0.000000,-52.510249,0.000000,73.955766
102.000000,-717.059108,-0.717059,0.023432,-1.457550,-181.033804,-28.245796,-50.906560,-360.651661,0.000000,-96.221287,0.000000,-189.146898
103.000000,-736.161251,-0.736161,0.149356,-1.621678,-164.661237,-60.005213,-49.590134,-340.733482,0.000000,-121.171186,0.000000,-19.102143
104.000000,-417.865945,-0.417866,0.090011,-0.925743,-119.766126,-4.251851,-48.525890,-159.910114,0.000000,-85.411965,0.000000,318.295305
105.000000,-764.958297,-0.764958,-0.049570,-1.480347,-214.198846,-37.016356,-49.563785,-335.626761,0.000000,-128.552550,0.000000,-347.092352
106.000000,-499.298475,-0.499298,0.124192,-1.122789,-112.008573,-19.079459,-48.609146,-259.755108,0.000000,-59.846189,0.000000,265.659822
107.000000,-353.267220,-0.353267,0.035747,-0.742282,-77.781691,-2.652403,-48.840162,-210.334035,0.000000,-13.658928,0.000000,146.031256
108.000000,-600.050423,-0.600050,0.207212,-1.407313,-123.462998,-58.381407,-51.642210,-296.687380,0.000000,-69.876427,0.000000,-246.783203
109.000000,-496.371545,-0.496372,-0.097551,-0.895192,-106.225525,-2.131416,-47.052111,-221.480925,0.000000,-119.481568,0.000000,103.678878
110.000000,-374.918569,-0.374919,0.058786,-0.808623,-53.490575,-12.176346,-46.491622,-159.856204,0.000000,-102.903822,0.000000,121.452976
111.000000,-535.309403,-0.535309,0.018720,-1.089338,-79.238151,-8.364967,-44.926831,-192.169274,0.000000,-158.314717,0.000000,-160.390834
112.000000,-505.416252,-0.505416,0.231060,-1.241893,-108.807793,-20.569993,-49.383073,-255.561599,0.000000,-71.093794,0.000000,29.893150
113.000000,-668.369809,-0.668370,-0.033677,-1.303063,-171.263189,-18.616708,-50.304510,-288.777685,0.000000,-139.407717,0.000000,-162.953557
114.000000,-430.364172,-0.430364,0.083412,-0.944140,-96.480658,-7.192713,-45.320941,-166.498333,0.000000,-114.871528,0.000000,238.005637
115.000000,-319.175313,-0.319175,0.112378,-0.750728,-68.094848,-2.470131,-46.859801,-136.955820,0.000000,-64.794714,0.000000,111.188859
116.000000,-421.819992,-0.421820,-0.027080,-0.816560,-106.709791,-1.574576,-46.880464,-167.349210,0.000000,-99.305951,0.000000,-102.644679
117.000000,-336.103966,-0.336104,0.183885,-0.856093,-52.559539,-17.691086,-45.582349,-137.637911,0.000000,-82.633081,0.000000,85.716026
118.000000,-302.378365,-0.302378,-0.002520,-0.602237,-49.174989,0.000000,-45.578759,-99.515656,0.000000,-108.108960,0.000000,33.725602
119.000000,-369.197220,-0.369197,-0.070505,-0.667889,-50.211964,-2.326544,-45.355824,-113.013797,0.000000,-158.289092,0.000000,-66.818856
120.000000,-301.183561,-0.301184,0.072934,-0.675301,-55.855927,0.000000,-45.164490,-119.898398,0.000000,-80.264746,0.000000,68.013660
121.000000,-422.388572,-0.422389,-0.088280,-0.756498,-54.321198,-0.518529,-39.791390,-169.692596,0.000000,-158.064859,0.000000,-121.205012
122.000000,-1173.096550,-1.173097,-0.396508,-1.949685,-163.716021,-18.608023,-46.148549,-652.512148,0.000000,-292.111809,0.000000,-750.707977
123.000000,-1462.142518,-1.462143,-0.737827,-2.186458,-247.754521,-34.990382,-50.401230,-826.691982,0.000000,-302.304403,0.000000,-289.045968
124.000000,-848.780783,-0.848781,-0.053340,-1.644221,-212.787689,-33.331613,-50.734065,-511.099020,0.000000,-40.828396,0.000000,613.361735
125.000000,-710.335149,-0.710335,0.163108,-1.583778,-168.201145,-68.570033,-47.966567,-372.294964,0.000000,-53.302439,0.000000,138.445634
126.000000,-809.535616,-0.809536,-0.021936,-1.597135,-200.348036,-63.111503,-46.137553,-416.092525,0.000000,-83.846000,0.000000,-99.200466
127.000000,-580.904226,-0.580904,0.109484,-1.271292,-149.889799,-52.203006,-47.816535,-252.413500,0.000000,-78.581387,0.000000,228.631390
128.000000,-482.144236,-0.482144,0.064035,-1.028324,-131.269287,-14.915764,-47.630909,-206.598832,0.000000,-81.729444,0.000000,98.759990
129.000000,-420.384617,-0.420385,0.269799,-1.110569,-86.560140,-46.408717,-46.629862,-109.709612,0.000000,-131.076287,0.000000,61.759619
130.000000,-651.409852,-0.651410,0.017036,-1.319856,-158.744566,-29.486789,-49.302353,-246.361897,0.000000,-167.514247,0.000000,-231.025235
131.000000,-538.231947,-0.538232,-0.002649,-1.073815,-121.380993,-17.716186,-45.544580,-191.341531,0.000000,-162.248656,0.000000,113.177905
132.000000,-568.729094,-0.568729,-0.029189,-1.108269,-149.423472,-4.960975,-47.417536,-244.106550,0.000000,-122.820560,0.000000,-30.497147
133.000000,-440.859376,-0.440859,0.032381,-0.914100,-93.528294,-18.520007,-43.908715,-133.672532,0.000000,-151.229829,0.000000,127.869717
134.000000,-490.159448,-0.490159,-0.041621,-0.938698,-122.286408,-10.804070,-46.921239,-183.570806,0.000000,-126.576925,0.000000,-49.300072
135.000000,-408.031610,-0.408032,0.003027,-0.819090,-97.322688,-10.130072,-46.072382,-129.114725,0.000000,-125.391743,0.000000,82.127838
136.000000,-598.902017,-0.598902,-0.028816,-1.168988,-137.770806,-9.057787,-47.591270,-261.971048,0.000000,-142.511106,0.000000,-190.870407
137.000000,-559.282476,-0.559282,-0.037637,-1.080928,-126.136033,-10.059330,-46.154020,-256.677263,0.000000,-120.255830,0.000000,39.619541
138.000000,-500.956059,-0.500956,-0.035283,-0.966629,-77.001276,-15.416078,-43.270009,-187.777867,0.000000,-177.490828,0.000000,58.326417
139.000000,-396.713728,-0.396714,-0.152672,-0.640756,-64.904561,0.000000,-42.793221,-167.919373,0.000000,-121.096573,0.000000,104.242330
140.000000,-445.592647,-0.445593,-0.021954,-0.869231,-94.380664,-7.436218,-43.704892,-152.603765,0.000000,-147.467108,0.000000,-48.878918
141.000000,-376.657566,-0.376658,-0.040591,-0.712724,-65.138586,0.000000,-44.397967,-146.874369,0.000000,-120.246644,0.000000,68.935081
142.000000,-557.708358,-0.557708,-0.000386,-1.115030,-136.779542,-11.642400,-45.731313,-195.281669,0.000000,-168.273434,0.000000,-181.050792
143.000000,-409.097850,-0.409098,-0.042939,-0.775256,-120.077008,-1.298564,-47.097275,-163.747177,0.000000,-76.877826,0.000000,148.610508
144.000000,-440.231501,-0.440232,-0.030743,-0.849720,-104.168317,-0.945815,-43.785313,-149.214449,0.000000,-142.117607,0.000000,-31.133651
145.000000,-492.536313,-0.492536,-0.040997,-0.944075,-146.324784,-0.900186,-49.266624,-175.076879,0.000000,-120.967840,0.000000,-52.304812
146.000000,-1165.119460,-1.165119,-0.540582,-1.789657,-427.516228,0.000000,-65.547085,-576.044064,0.000000,-96.012083,0.000000,-672.583147
147.000000,-1144.081604,-1.144082,-0.519329,-1.768834,-417.241982,0.000000,-64.943708,-570.472181,0.000000,-91.423733,0.000000,21.037857
148.000000,-1243.994542,-1.243995,-0.594774,-1.893215,-444.600083,0.000000,-64.854238,-646.036307,0.000000,-88.503913,0.000000,-99.912938
149.000000,-1365.262740,-1.365263,-0.754860,-1.975665,-484.170979,0.000000,-67.612966,-701.459480,0.000000,-112.019315,0.000000,-121.268199
150.000000,-1133.098844,-1.133099,-0.480564,-1.785633,-404.933202,0.000000,-64.832798,-559.187217,0.000000,-104.145627,0.000000,232.163896
151.000000,-1112.584526,-1.112585,-0.485161,-1.740008,-435.718979,0.000000,-65.643345,-520.137096,0.000000,-91.085106,0.000000,20.514318
152.000000,-1115.268866,-1.115269,-0.465345,-1.765192,-401.889324,0.000000,-63.463765,-557.826528,0.000000,-92.089248,0.000000,-2.684340
153.000000,-1191.247045,-1.191247,-0.549459,-1.833035,-427.629123,-2.434259,-64.748128,-627.288875,0.000000,-69.146659,0.000000,-75.978179
154.000000,-1022.809488,-1.022809,-0.371015,-1.674604,-367.092186,0.000000,-62.432638,-542.327196,0.000000,-50.957468,0.000000,168.437557
155.000000,-1282.492747,-1.282493,-0.687105,-1.877880,-476.115527,0.000000,-65.805175,-681.337692,0.000000,-59.234353,0.000000,-259.683259
156.000000,-1145.959970,-1.145960,-0.540522,-1.751397,-411.528787,0.000000,-62.642021,-642.201333,0.000000,-29.587828,0.000000,136.532777
157.000000,-857.646310,-0.857646,-0.180434,-1.534858,-309.087266,0.000000,-56.211883,-444.764440,0.000000,-47.582721,0.000000,288.313660
158.000000,-327.586938,-0.327587,0.053076,-0.708250,-92.396553,-0.928588,-43.806769,-106.061519,0.000000,-84.393509,0.000000,530.059372
159.000000,-420.061529,-0.420062,-0.070133,-0.769990,-108.257463,-5.501606,-46.869055,-135.913468,0.000000,-123.519937,0.000000,-92.474590
160.000000,-276.677079,-0.276677,0.006770,-0.560124,-64.555430,-2.083448,-43.431007,-82.550607,0.000000,-84.056586,0.000000,143.384450
161.000000,-364.242516,-0.364243,0.051460,-0.779945,-90.952364,-2.276857,-45.669108,-120.402046,0.000000,-104.942142,0.000000,-87.565437
162.000000,-247.362702,-0.247363,0.013443,-0.508168,-69.955081,-1.431691,-47.539251,-73.606620,0.000000,-54.830059,0.000000,116.879814
163.000000,-338.701516,-0.338702,-0.052664,-0.624739,-78.070348,-0.964096,-43.291324,-111.669322,0.000000,-104.706426,0.000000,-91.338814
164.000000,-432.511728,-0.432512,0.080008,-0.945031,-142.582065,-0.915713,-48.765821,-201.213384,0.000000,-39.034745,0.000000,-93.810212
165.000000,-364.075124,-0.364075,-0.036806,-0.691344,-99.938681,-0.117535,-45.403699,-124.778268,0.000000,-93.836941,0.000000,68.436604
166.000000,-292.444091,-0.292444,-0.015060,-0.569828,-65.460825,-2.723834,-42.895785,-89.940584,0.000000,-91.423063,0.000000,71.631033
167.000000,-412.127981,-0.553192,-0.023266,-1.083118,-155.116789,0.000000,-35.786809,-156.128427,0.000000,-65.095957,0.000000,-119.683890


==> Figures/Data/VerlaufeRLSchema/VerlaufeRLSchema.csv <==
-539.900000,1.393528,0.015000
-538.900000,1.365140,0.000352
-537.900000,1.335721,0.012559
-536.900000,1.307945,0.004014
-535.900000,1.282309,-0.003311
-534.900000,1.259386,0.001572
-533.900000,1.240228,-0.005752
-532.900000,1.225667,0.005234
-531.900000,1.215881,-0.003311
-530.900000,1.210490,0.008896
-529.900000,1.208764,-0.008193
-528.900000,1.209721,0.016221
-527.900000,1.212188,0.001572
-526.900000,1.214890,0.008896
-525.900000,1.216582,-0.004531
-524.900000,1.216168,0.004014
-523.900000,1.212802,-0.005752
-522.900000,1.205968,0.017441
-521.900000,1.195522,-0.016738
-520.900000,1.181721,0.010117
-519.900000,1.165194,-0.002090
-518.900000,1.146877,-0.009414
-517.900000,1.127908,-0.004531
-516.900000,1.109475,0.001572
-515.900000,1.092662,0.005234
-514.900000,1.078306,-0.009414
-513.900000,1.066911,0.011338
-512.900000,1.058616,-0.004531
-511.900000,1.053227,-0.006973
-510.900000,1.050296,-0.014297
-509.900000,1.049210,0.005234
-508.900000,1.049304,-0.005752
-507.900000,1.049949,-0.003311
-506.900000,1.050636,-0.006973
-505.900000,1.051026,0.004014
-504.900000,1.050971,-0.006973
-503.900000,1.050514,-0.004531
-502.900000,1.049855,-0.008193
-501.900000,1.049312,-0.011855
-500.900000,1.049260,-0.010635
-499.900000,1.050085,0.008896
-498.900000,1.052130,-0.006973
-497.900000,1.055661,-0.004531
-496.900000,1.060839,-0.004531
-495.900000,1.067710,-0.006973
-494.900000,1.076200,-0.011855
-493.900000,1.086132,-0.009414
-492.900000,1.097241,0.001572
-491.900000,1.109211,-0.025283
-490.900000,1.121699,-0.011855
-489.900000,1.134371,-0.014297
-488.900000,1.146921,0.001572
-487.900000,1.159094,-0.010635
-486.900000,1.170695,0.005234
-485.900000,1.181592,-0.011855
-484.900000,1.191708,-0.004531
-483.900000,1.201013,-0.011855
-482.900000,1.209501,-0.004531
-481.900000,1.217178,-0.005752
-480.900000,1.224039,-0.000869
-479.900000,1.230064,-0.015518
-478.900000,1.235207,-0.000869
-477.900000,1.239404,0.004014
-476.900000,1.242583,-0.011855
-475.900000,1.244678,-0.002090
-474.900000,1.245646,-0.005752
-473.900000,1.245481,0.006455
-472.900000,1.244222,-0.020400
-471.900000,1.241963,-0.005752
-470.900000,1.238850,-0.008193
-469.900000,1.235078,-0.000869
-468.900000,1.230876,-0.016738
-467.900000,1.226495,0.005234
-466.900000,1.222179,-0.011855
-465.900000,1.218143,-0.013076
-464.900000,1.214561,0.005234
-463.900000,1.211548,-0.006973
-462.900000,1.209170,-0.003311
-461.900000,1.207446,-0.010635
-460.900000,1.206375,0.001572
-459.900000,1.205952,-0.006973
-458.900000,1.206194,0.008896
-457.900000,1.207155,-0.008193
-456.900000,1.208940,0.007676
-455.900000,1.211713,-0.013076
-454.900000,1.215691,0.005234
-453.900000,1.221131,0.006455
-452.900000,1.228316,-0.004531
-451.900000,1.237520,-0.002090
-450.900000,1.248983,0.004014
-449.900000,1.262883,0.005234
-448.900000,1.279313,-0.004531
-447.900000,1.298275,-0.005752
-446.900000,1.319687,-0.015518
-445.900000,1.343402,0.007676
-444.900000,1.369234,-0.002090
-443.900000,1.396988,0.002793
-442.900000,1.426493,-0.005752
-441.900000,1.457617,0.002793
-440.900000,1.490288,-0.009414
-439.900000,1.524498,0.004014
-438.900000,1.560290,0.001572
-437.900000,1.597750,-0.011855
-436.900000,1.636978,-0.000869
-435.900000,1.678059,-0.005752
-434.900000,1.721036,0.000352
-433.900000,1.765881,-0.015518
-432.900000,1.812476,0.002793
-431.900000,1.860603,-0.006973
-430.900000,1.909954,0.005234
-429.900000,1.960144,-0.006973
-428.900000,2.010756,0.017441
-427.900000,2.061384,-0.008193
-426.900000,2.111691,-0.004531
-425.900000,2.161472,-0.003311
-424.900000,2.210698,-0.003311
-423.900000,2.259556,0.001572
-422.900000,2.308453,-0.010635
-421.900000,2.357987,0.007676
-420.900000,2.408892,-0.016738
-419.900000,2.461955,-0.003311
-418.900000,2.517927,-0.010635
-417.900000,2.577459,0.002793
-416.900000,2.641062,-0.009414
-415.900000,2.709098,-0.006973
-414.900000,2.781810,-0.008193
-413.900000,2.859342,-0.006973
-412.900000,2.941783,0.001572
-411.900000,3.029190,-0.013076
-410.900000,3.121612,0.002793
-409.900000,3.219110,-0.008193
-408.900000,3.321766,-0.010635
-407.900000,3.429699,0.011338
-406.900000,3.543072,-0.003311
-405.900000,3.662088,0.008896
-404.900000,3.786983,-0.000869
-403.900000,3.918003,0.012559
-402.900000,4.055395,-0.015518
-401.900000,4.199382,0.012559
-400.900000,4.350163,0.004014
-399.900000,4.507911,0.011338
-398.900000,4.672782,0.004014
-397.900000,4.844926,0.015000
-396.900000,5.024502,-0.000869
-395.900000,5.211692,0.007676
-394.900000,5.406713,0.017441
-393.900000,5.609817,-0.011855
-392.900000,5.821293,0.010117
-391.900000,6.041447,0.002793
-390.900000,6.270580,-0.000869
-389.900000,6.508965,0.000352
-388.900000,6.756805,0.013779
-387.900000,7.014205,0.007676
-386.900000,7.281139,-0.002090
-385.900000,7.557424,0.021104
-384.900000,7.842713,0.004014
-383.900000,8.136488,-0.004531
-382.900000,8.438070,0.025986
-381.900000,8.746619,-0.000869
-380.900000,9.061140,0.013779
-379.900000,9.380476,0.008896
-378.900000,9.703296,0.028428
-377.900000,10.028081,0.016221
-376.900000,10.353117,0.035752
-375.900000,10.676484,0.028428
-374.900000,10.996059,0.022324
-373.900000,11.309524,0.013779
-372.900000,11.614384,0.023545
-371.900000,11.907989,0.019883
-370.900000,12.187572,0.007676
-369.900000,12.450289,0.027207
-368.900000,12.693274,0.030869
-367.900000,12.913692,0.024766
-366.900000,13.108808,0.032090
-365.900000,13.276052,0.034531
-364.900000,13.413096,0.040635
-363.900000,13.517921,0.024766
-362.900000,13.588897,0.036973
-361.900000,13.624838,0.025986
-360.900000,13.625058,0.028428
-359.900000,13.589402,0.043076
-358.900000,13.518256,0.022324
-357.900000,13.412527,0.033311
-356.900000,13.273601,0.030869
-355.900000,13.103288,0.016221
-354.900000,12.903751,0.036973
-353.900000,12.677439,0.025986
-352.900000,12.427021,0.036973
-351.900000,12.155319,0.028428
-350.900000,11.865252,0.033311
-349.900000,11.559768,0.016221
-348.900000,11.241791,0.019883
-347.900000,10.914161,0.029648
-346.900000,10.579597,0.016221
-345.900000,10.240653,0.022324
-344.900000,9.899701,0.011338
-343.900000,9.558911,0.013779
-342.900000,9.220238,0.016221
-341.900000,8.885426,0.000352
-340.900000,8.555999,0.016221
-339.900000,8.233268,0.000352
-338.900000,7.918335,0.017441
-337.900000,7.612093,0.012559
-336.900000,7.315237,0.001572
-335.900000,7.028272,0.013779
-334.900000,6.751528,0.010117
-333.900000,6.485176,0.008896
-332.900000,6.229249,-0.000869
-331.900000,5.983667,0.010117
-330.900000,5.748259,0.001572
-329.900000,5.522787,-0.010635
-328.900000,5.306972,0.015000
-327.900000,5.100506,0.010117
-326.900000,4.903077,0.008896
-325.900000,4.714366,0.004014
-324.900000,4.534057,0.006455
-323.900000,4.361840,0.005234
-322.900000,4.197406,-0.004531
-321.900000,4.040461,-0.000869
-320.900000,3.890726,-0.003311
-319.900000,3.747944,0.006455
-318.900000,3.611875,0.001572
-317.900000,3.482290,-0.019180
-316.900000,3.358959,0.016221
-315.900000,3.241633,-0.006973
-314.900000,3.130040,-0.008193
-313.900000,3.023874,0.002793
-312.900000,2.922801,-0.014297
-311.900000,2.826468,-0.004531
-310.900000,2.734523,-0.008193
-309.900000,2.646633,0.001572
-308.900000,2.562506,-0.006973
-307.900000,2.481902,0.004014
-306.900000,2.404644,-0.010635
-305.900000,2.330610,-0.000869
-304.900000,2.259719,-0.000869
-303.900000,2.191903,-0.008193
-302.900000,2.127086,0.001572
-301.900000,2.065159,-0.009414
-300.900000,2.005976,-0.000869
-299.900000,1.949356,-0.003311
-298.900000,1.895102,-0.014297
-297.900000,1.843025,0.013779
-296.900000,1.792964,-0.016738
-295.900000,1.744805,-0.008193
-294.900000,1.698479,-0.021621
-293.900000,1.653964,0.002793
-292.900000,1.611263,-0.020400
-291.900000,1.570393,-0.017959
-290.900000,1.531363,-0.009414
-289.900000,1.494160,-0.004531
-288.900000,1.458743,-0.005752
-287.900000,1.425039,0.011338
-286.900000,1.392945,-0.020400
-285.900000,1.362331,0.005234
-284.900000,1.333043,-0.013076
-283.900000,1.304903,-0.009414
-282.900000,1.277710,-0.009414
-281.900000,1.251246,-0.009414
-280.900000,1.225281,-0.016738
-279.900000,1.199586,-0.016738
-278.900000,1.173952,-0.002090
-277.900000,1.148218,-0.021621
-276.900000,1.122294,-0.005752
-275.900000,1.096194,0.002793
-274.900000,1.070056,-0.013076
-273.900000,1.044148,-0.000869
-272.900000,1.018865,-0.003311
-271.900000,0.994698,-0.008193
-270.900000,0.972200,-0.004531
-269.900000,0.951932,-0.016738
-268.900000,0.934411,-0.005752
-267.900000,0.920061,-0.009414
-266.900000,0.909165,-0.002090
-265.900000,0.901823,-0.016738
-264.900000,0.897924,-0.003311
-263.900000,0.897128,-0.011855
-262.900000,0.898883,-0.004531
-261.900000,0.902467,-0.005752
-260.900000,0.907061,-0.013076
-259.900000,0.911849,-0.009414
-258.900000,0.916124,-0.016738
-257.900000,0.919373,-0.009414
-256.900000,0.921321,0.000352
-255.900000,0.921924,-0.026504
-254.900000,0.921325,0.002793
-253.900000,0.919797,-0.011855
-252.900000,0.917675,-0.022842
-251.900000,0.915305,0.000352
-250.900000,0.912996,-0.005752
-249.900000,0.910993,-0.003311
-248.900000,0.909456,-0.016738
-247.900000,0.908458,0.002793
-246.900000,0.907987,-0.026504
-245.900000,0.907963,-0.011855
-244.900000,0.908250,0.006455
-243.900000,0.908686,-0.016738
-242.900000,0.909099,0.006455
-241.900000,0.909332,0.004014
-240.900000,0.909266,-0.014297
-239.900000,0.908834,0.012559
-238.900000,0.908037,-0.005752
-237.900000,0.906952,0.001572
-236.900000,0.905732,-0.000869
-235.900000,0.904601,0.001572
-234.900000,0.903841,-0.003311
-233.900000,0.903769,-0.013076
-232.900000,0.904707,0.008896
-231.900000,0.906951,-0.011855
-230.900000,0.910728,0.008896
-229.900000,0.916162,0.001572
-228.900000,0.923248,0.001572
-227.900000,0.931828,0.005234
-226.900000,0.941596,-0.003311
-225.900000,0.952116,0.012559
-224.900000,0.962861,0.004014
-223.900000,0.973276,-0.005752
-222.900000,0.982833,-0.004531
-221.900000,0.991086,-0.015518
-220.900000,0.997711,-0.000869
-219.900000,1.002510,0.007676
-218.900000,1.005419,-0.006973
-217.900000,1.006480,-0.002090
-216.900000,1.005826,-0.000869
-215.900000,1.003657,0.000352
-214.900000,1.000216,-0.004531
-213.900000,0.995784,0.008896
-212.900000,0.990653,-0.000869
-211.900000,0.985124,-0.010635
-210.900000,0.979476,0.021104
-209.900000,0.973958,-0.014297
-208.900000,0.968766,0.024766
-207.900000,0.964041,0.004014
-206.900000,0.959861,0.010117
-205.900000,0.956257,0.004014
-204.900000,0.953223,-0.016738
-203.900000,0.950733,0.007676
-202.900000,0.948758,0.001572
-201.900000,0.947280,-0.008193
-200.900000,0.946296,0.004014
-199.900000,0.945816,0.001572
-198.900000,0.945865,0.002793
-197.900000,0.946469,-0.005752
-196.900000,0.947643,0.010117
-195.900000,0.949388,-0.009414
-194.900000,0.951677,-0.004531
-193.900000,0.954455,-0.005752
-192.900000,0.957645,-0.003311
-191.900000,0.961148,0.000352
-190.900000,0.964855,0.006455
-189.900000,0.968654,-0.006973
-188.900000,0.972435,0.012559
-187.900000,0.976095,-0.008193
-186.900000,0.979535,0.012559
-185.900000,0.982667,-0.010635
-184.900000,0.985417,0.001572
-183.900000,0.987734,0.000352
-182.900000,0.989592,-0.020400
-181.900000,0.990999,-0.004531
-180.900000,0.991995,0.006455
-179.900000,0.992644,-0.004531
-178.900000,0.993033,0.015000
-177.900000,0.993256,-0.006973
-176.900000,0.993409,-0.002090
-175.900000,0.993583,0.000352
-174.900000,0.993854,-0.005752
-173.900000,0.994284,0.008896
-172.900000,0.994916,-0.010635
-171.900000,0.995774,-0.003311
-170.900000,0.996869,-0.006973
-169.900000,0.998199,-0.000869
-168.900000,0.999750,0.002793
-167.900000,1.001507,-0.015518
-166.900000,1.003448,0.000352
-165.900000,1.005556,-0.008193
-164.900000,1.007813,-0.016738
-163.900000,1.010207,-0.000869
-162.900000,1.012729,-0.000869
-161.900000,1.015379,-0.005752
-160.900000,1.018156,-0.002090
-159.900000,1.021068,-0.008193
-158.900000,1.024122,-0.000869
-157.900000,1.027331,-0.019180
-156.900000,1.030705,0.000352
-155.900000,1.034258,-0.021621
-154.900000,1.037999,-0.003311
-153.900000,1.041938,-0.006973
-152.900000,1.046081,-0.008193
-151.900000,1.050430,-0.000869
-150.900000,1.054985,-0.013076
-149.900000,1.059740,-0.008193
-148.900000,1.064688,-0.005752
-147.900000,1.069817,-0.016738
-146.900000,1.075115,-0.006973
-145.900000,1.080570,-0.000869
-144.900000,1.086173,-0.003311
-143.900000,1.091920,-0.000869
-142.900000,1.097814,-0.006973
-141.900000,1.103870,-0.011855
-140.900000,1.110113,-0.021621
-139.900000,1.116581,-0.008193
-138.900000,1.123323,-0.004531
-137.900000,1.130399,-0.015518
-136.900000,1.137871,0.010117
-135.900000,1.145798,-0.006973
-134.900000,1.154233,0.005234
-133.900000,1.163203,0.024766
-132.900000,1.172712,0.010117
-131.900000,1.182720,0.034531
-130.900000,1.193146,0.040635
-129.900000,1.203864,0.030869
-128.900000,1.214702,0.035752
-127.900000,1.225457,0.025986
-126.900000,1.235909,0.011338
-125.900000,1.245842,0.017441
-124.900000,1.255077,0.005234
-123.900000,1.263498,0.006455
-122.900000,1.271083,0.018662
-121.900000,1.277927,0.006455
-120.900000,1.284255,0.017441
-119.900000,1.290416,-0.003311
-118.900000,1.296865,0.008896
-117.900000,1.304114,-0.000869
-116.900000,1.312676,-0.003311
-115.900000,1.322988,0.008896
-114.900000,1.335350,0.007676
-113.900000,1.349883,0.000352
-112.900000,1.366523,-0.002090
-111.900000,1.385061,-0.006973
-110.900000,1.405200,0.000352
-109.900000,1.426639,-0.004531
-108.900000,1.449138,-0.004531
-107.900000,1.472570,0.002793
-106.900000,1.496917,-0.008193
-105.900000,1.522231,0.002793
-104.900000,1.548563,-0.009414
-103.900000,1.575881,-0.008193
-102.900000,1.604015,-0.003311
-101.900000,1.632647,-0.008193
-100.900000,1.661353,-0.016738
-99.900000,1.689682,0.000352
-98.900000,1.717248,-0.006973
-97.900000,1.743810,-0.003311
-96.900000,1.769325,-0.004531
-95.900000,1.793941,-0.003311
-94.900000,1.817954,-0.010635
-93.900000,1.841743,-0.006973
-92.900000,1.865697,0.002793
-91.900000,1.890173,-0.005752
-90.900000,1.915473,0.011338
-89.900000,1.941860,-0.003311
-88.900000,1.969572,-0.003311
-87.900000,1.998829,0.005234
-86.900000,2.029825,-0.010635
-85.900000,2.062708,-0.003311
-84.900000,2.097557,0.006455
-83.900000,2.134380,-0.015518
-82.900000,2.173122,0.006455
-81.900000,2.213683,-0.009414
-80.900000,2.255959,-0.020400
-79.900000,2.299865,0.007676
-78.900000,2.345369,-0.013076
-77.900000,2.392503,-0.011855
-76.900000,2.441374,-0.000869
-75.900000,2.492154,-0.011855
-74.900000,2.545074,0.007676
-73.900000,2.600396,-0.019180
-72.900000,2.658382,-0.013076
-71.900000,2.719264,0.001572
-70.900000,2.783214,-0.015518
-69.900000,2.850326,0.001572
-68.900000,2.920622,-0.011855
-67.900000,2.994065,-0.013076
-66.900000,3.070590,-0.010635
-65.900000,3.150138,0.010117
-64.900000,3.232680,-0.003311
-63.900000,3.318244,-0.004531
-62.900000,3.406916,0.004014
-61.900000,3.498848,0.004014
-60.900000,3.594260,-0.016738
-59.900000,3.693423,-0.004531
-58.900000,3.796639,0.000352
-57.900000,3.904236,-0.006973
-56.900000,4.016619,0.016221
-55.900000,4.134311,-0.008193
-54.900000,4.257807,-0.015518
-53.900000,4.387267,-0.004531
-52.900000,4.522626,0.001572
-51.900000,4.664522,0.002793
-50.900000,4.814952,0.004014
-49.900000,4.975465,-0.016738
-48.900000,5.143987,0.006455
-47.900000,5.316281,0.004014
-46.900000,5.492196,-0.000869
-45.900000,5.676938,0.010117
-44.900000,5.874337,-0.009414
-43.900000,6.082063,-0.003311
-42.900000,6.296260,0.008896
-41.900000,6.518529,0.007676
-40.900000,6.754346,-0.006973
-39.900000,7.005325,0.006455
-38.900000,7.267278,-0.004531
-37.900000,7.536700,-0.009414
-36.900000,7.815932,0.000352
-35.900000,8.110521,-0.005752
-34.900000,8.423112,0.012559
-33.900000,8.751165,0.001572
-32.900000,9.090530,-0.010635
-31.900000,9.440302,0.002793
-30.900000,9.803145,0.008896
-29.900000,10.181595,0.007676
-28.900000,10.576403,0.015000
-27.900000,10.988574,-0.002090
-26.900000,11.419766,0.004014
-25.900000,11.869117,0.016221
-24.900000,12.332302,0.005234
-23.900000,12.805631,0.004014
-22.900000,13.289052,-0.004531
-21.900000,13.783102,0.010117
-20.900000,14.285154,-0.009414
-19.900000,14.792053,0.005234
-18.900000,15.305041,-0.004531
-17.900000,15.828227,-0.019180
-16.900000,16.362011,0.007676
-15.900000,16.900022,-0.004531
-14.900000,17.432448,-0.004531
-13.900000,17.951460,-0.000869
-12.900000,18.454083,-0.014297
-11.900000,18.940703,0.001572
-10.900000,19.410829,-0.002090
-9.900000,19.860262,-0.011855
-8.900000,20.282376,-0.013076
-7.900000,20.671566,-0.000869
-6.900000,21.025128,0.006455
-5.900000,21.343036,0.017441
-4.900000,21.626727,0.004014
-3.900000,21.875759,-0.002090
-2.900000,22.083555,0.001572
-1.900000,22.241482,0.005234
-0.900000,22.357326,0.000352
0.100000,22.471535,0.007676
1.100000,22.645610,0.008896
2.100000,22.939750,0.001572
3.100000,23.444835,0.049180
4.100000,24.370896,3.180283
5.100000,26.044263,6.035508
6.100000,28.681417,7.430771
7.100000,32.091201,6.643418
8.100000,35.642592,5.577744
9.100000,38.588096,4.519395
10.100000,40.452564,3.695420
11.100000,41.179741,3.072861
12.100000,41.016390,2.532090
13.100000,40.304200,2.114609
14.100000,39.321450,1.682480
15.100000,38.222924,1.312607
16.100000,37.063817,1.035508
17.100000,35.858273,0.786484
18.100000,34.620827,0.611924
19.100000,33.373188,0.473984
20.100000,32.134639,0.370225
21.100000,30.917430,0.290879
22.100000,29.729473,0.232285
23.100000,28.576690,0.237168
24.100000,27.462884,0.187119
25.100000,26.390094,0.176133
26.100000,25.359685,0.171250
27.100000,24.371824,0.154160
28.100000,23.424165,0.154160
29.100000,22.513249,0.132187
30.100000,21.638031,0.123643
31.100000,20.800449,0.116318
32.100000,20.001310,0.108994
33.100000,19.236562,0.101670
34.100000,18.499557,0.079697
35.100000,17.787461,0.084580
36.100000,17.104059,0.067490
37.100000,16.455367,0.055283
38.100000,15.843549,0.077256
39.100000,15.265773,0.050400
40.100000,14.717031,0.067490
41.100000,14.192069,0.069932
42.100000,13.686152,0.036973
43.100000,13.197438,0.034531
44.100000,12.729167,0.050400
45.100000,12.287339,0.027207
46.100000,11.874948,0.036973
47.100000,11.488712,0.027207
48.100000,11.121282,0.012559
49.100000,10.766274,0.029648
50.100000,10.421434,0.010117
51.100000,10.088011,0.018662
52.100000,9.768471,0.011338
53.100000,9.464619,0.018662
54.100000,9.175899,0.016221
55.100000,8.899075,0.008896
56.100000,8.631381,0.015000
57.100000,8.374362,0.029648
58.100000,8.132528,0.006455
59.100000,7.907199,-0.000869
60.100000,7.693589,0.013779
61.100000,7.485366,0.008896
62.100000,7.280825,0.021104
63.100000,7.083492,0.004014
64.100000,6.897605,0.001572
65.100000,6.723808,0.011338
66.100000,6.558482,0.004014
67.100000,6.396509,0.013779
68.100000,6.235430,-0.000869
69.100000,6.077446,0.008896
70.100000,5.926848,-0.003311
71.100000,5.786068,0.015000
72.100000,5.655043,0.006455
73.100000,5.532629,0.004014
74.100000,5.416654,-0.002090
75.100000,5.303623,-0.006973
76.100000,5.190570,0.010117
77.100000,5.077514,-0.003311
78.100000,4.967100,-0.005752
79.100000,4.862151,-0.008193
80.100000,4.764493,0.005234
81.100000,4.674780,-0.008193
82.100000,4.591128,0.011338
83.100000,4.508732,-0.000869
84.100000,4.423684,0.011338
85.100000,4.337377,0.000352
86.100000,4.254734,0.012559
87.100000,4.177856,0.004014
88.100000,4.103846,-0.009414
89.100000,4.029635,0.016221
90.100000,3.956622,-0.008193
91.100000,3.888574,-0.003311
92.100000,3.826001,0.005234
93.100000,3.765045,0.000352
94.100000,3.702563,-0.016738
95.100000,3.640693,-0.005752
96.100000,3.584761,0.000352
97.100000,3.536489,-0.000869
98.100000,3.490748,-0.006973
99.100000,3.440776,-0.008193
100.100000,3.386402,0.000352
101.100000,3.335023,-0.011855
102.100000,3.293205,-0.005752
103.100000,3.258726,-0.008193
104.100000,3.222738,-0.004531
105.100000,3.179214,-0.009414
106.100000,3.130934,-0.008193
107.100000,3.086431,-0.005752
108.100000,3.051574,-0.009414
109.100000,3.023824,-0.015518
110.100000,2.994836,0.000352
111.100000,2.959037,-0.008193
112.100000,2.919345,-0.000869
113.100000,2.884189,0.000352
114.100000,2.859028,-0.006973
115.100000,2.840726,0.002793
116.100000,2.820375,-0.019180
117.100000,2.791798,-0.004531
118.100000,2.756664,-0.009414
119.100000,2.721458,0.004014
120.100000,2.691100,-0.008193
121.100000,2.665977,0.019883
122.100000,2.643419,-0.005752
123.100000,2.620665,0.005234
124.100000,2.596982,0.001572
125.100000,2.573998,0.006455
126.100000,2.553932,-0.000869
127.100000,2.536989,0.001572
128.100000,2.520832,-0.005752
129.100000,2.503177,-0.003311
130.100000,2.484106,0.005234
131.100000,2.464995,-0.003311
132.100000,2.446378,0.006455
133.100000,2.428299,0.001572
134.100000,2.411556,0.007676
135.100000,2.397191,-0.004531
136.100000,2.385839,0.008896
137.100000,2.377560,-0.009414
138.100000,2.370446,0.000352
139.100000,2.360331,0.012559
140.100000,2.344441,0.002793
141.100000,2.324799,-0.015518
142.100000,2.306163,0.012559
143.100000,2.291139,-0.005752
144.100000,2.278843,-0.000869
145.100000,2.267927,-0.002090
146.100000,2.258796,0.001572
147.100000,2.251924,0.000352
148.100000,2.245700,-0.000869
149.100000,2.237711,-0.004531
150.100000,2.227599,0.008896
151.100000,2.217137,-0.003311
152.100000,2.207424,0.004014
153.100000,2.197486,-0.005752
154.100000,2.186531,0.005234
155.100000,2.176049,-0.004531
156.100000,2.167949,-0.005752
157.100000,2.161956,-0.006973
158.100000,2.157177,0.000352
159.100000,2.154660,0.008896
160.100000,2.154541,-0.000869
161.100000,2.152639,0.006455
162.100000,2.144920,-0.002090
163.100000,2.131598,-0.004531
164.100000,2.114574,-0.015518
165.100000,2.094552,0.004014
166.100000,2.071283,0.006455
167.100000,2.044842,-0.013076
168.100000,2.016026,-0.009414
169.100000,1.986037,0.010117
170.100000,1.956163,-0.004531
171.100000,1.927690,-0.006973
172.100000,1.901848,-0.002090
173.100000,1.879684,-0.000869
174.100000,1.861903,-0.013076
175.100000,1.848747,-0.004531
176.100000,1.839961,0.005234
177.100000,1.834846,0.004014
178.100000,1.832401,-0.010635
179.100000,1.831545,0.000352

